A Hybrid Reactive-Proactive Auto-scaling Algorithm for SLA-Constrained Edge Computing

Edge computing decentralizes computing resources, allowing for novel applications in domains such as the Internet of Things (IoT) in healthcare and agriculture by reducing latency and improving performance. This decentralization is achieved through the implementation of microservice architectures, which require low latencies to meet stringent service level agreements (SLA) such as performance, reliability, and availability metrics. While cloud computing offers the large data storage and computation resources necessary to handle peak demands, a hybrid cloud and edge environment is required to ensure SLA compliance. This is achieved by sophisticated orchestration strategies such as Kubernetes, which help facilitate resource management. The orchestration strategies alone do not guarantee SLA adherence due to the inherent delay of scaling resources. Existing auto-scaling algorithms have been proposed to address these challenges, but they suffer from performance issues and configuration complexity. In this paper, a novel auto-scaling algorithm is proposed for SLA-constrained edge computing applications. This approach combines a Machine Learning (ML) based proactive auto-scaling algorithm, capable of predicting incoming resource requests to forecast demand, with a reactive autoscaler which considers current resource utilization and SLA constraints for immediate adjustments. The algorithm is integrated into Kubernetes as an extension, and its performance is evaluated through extensive experiments in an edge environment with real applications. The results demonstrate that existing solutions have an SLA violation rate of up to 23%, whereas the proposed hybrid solution outperforms the baselines with an SLA violation rate of only 6%, ensuring stable SLA compliance across various applications.

==> Data/Compose-Post-CPU-Usage-Default.csv <==
value,xtick
55.65,150
55.65,151
56.29,152
56.61,153
57.12,154
57.46,155
59.08,156
60.3,157
61.56,158
62.57,159
62.91,160
63.06,161
63.33,162
63.66,163
63.66,164
64.4,165
65.05,166
65.63,167
66.09,168
66.5,169
66.87,170
67.37,171
67.95,172
68.53,173
69.1,174
69.62,175
70.12,176
70.66,177
70.91,178
69.97,179
69.08,180
68.23,181
67.51,182
66.8,183
66.13,184
65.49,185
64.98,186
64.57,187
64.2,188
63.78,189
63.41,190
63.07,191
62.62,192
62.42,193
62.22,194
62.05,195
61.86,196
61.72,197
61.55,198
61.53,199
61.51,200
61.48,201
61.48,202
61.49,203
61.53,204
61.6,205
61.75,206
61.89,207
62.03,208
62.13,209
62.39,210
62.64,211
62.88,212
63.09,213
63.3,214
63.51,215
63.6,216
63.68,217
63.75,218
63.82,219
63.88,220
63.94,221
63.95,222
63.84,223
63.79,224
63.75,225
63.71,226
63.62,227
63.46,228
63.31,229
63.1,230
62.89,231
62.66,232
62.47,233
62.3,234
62.15,235
62.01,236
61.86,237
61.7,238
61.55,239
61.37,240
61.29,241
61.19,242
61.13,243
61.07,244
61.01,245
61.03,246
61.1,247
61.16,248
61.23,249
61.25,250
61.28,251
61.36,252
61.44,253
61.53,254
61.61,255
61.69,256
61.75,257
61.74,258
61.82,259
61.87,260
61.93,261
62.0,262
62.0,263
62.03,264
62.03,265
62.03,266
62.0,267
61.97,268
61.97,269
61.91,270
61.87,271
61.82,272
61.79,273
61.76,274
61.71,275
61.69,276
61.67,277
61.66,278
61.65,279
61.64,280
61.59,281
61.59,282
61.58,283
61.57,284
61.57,285
61.56,286
61.51,287
61.42,288
61.4,289
61.38,290
61.37,291
61.36,292
61.34,293
61.32,294
61.33,295
61.35,296
61.37,297
61.41,298
61.45,299
61.5,300
61.53,301
61.58,302
61.63,303
61.66,304
61.63,305
61.62,306
61.66,307
61.69,308
61.73,309
61.77,310
61.8,311
61.79,312
61.78,313
61.77,314
61.74,315
61.73,316
61.73,317
61.71,318
61.67,319
61.64,320
61.61,321
61.53,322
61.46,323
61.41,324
61.37,325
61.32,326
61.28,327
61.21,328
61.14,329
61.03,330
60.95,331
60.87,332
60.78,333
60.69,334
60.59,335
60.52,336
60.41,337
60.3,338
60.19,339
60.08,340
59.97,341
59.85,342
59.74,343
59.64,344
59.55,345
59.44,346
59.35,347
59.27,348
59.18,349
59.07,350
58.95,351
58.83,352
58.74,353
58.66,354
58.57,355
58.48,356
58.39,357
58.29,358
58.18,359
58.03,360
57.99,361
57.95,362
57.92,363
57.89,364
57.86,365
57.84,366
57.85,367
57.88,368
57.92,369
57.97,370
58.01,371
58.04,372
58.09,373
58.12,374
58.16,375
58.19,376
58.17,377
58.17,378
58.22,379
58.26,380
58.34,381
58.41,382
58.46,383
58.52,384
58.57,385
58.63,386
58.69,387
58.75,388
58.78,389
58.87,390
58.96,391
59.04,392
59.12,393
59.2,394
59.28,395
59.33,396
59.36,397
59.39,398
59.42,399
59.45,400
59.48,401
59.52,402
59.57,403
59.62,404
59.65,405
59.71,406
59.74,407
59.79,408
59.82,409
59.86,410
59.88,411
59.91,412
59.93,413
59.96,414
59.99,415
60.02,416
60.05,417
60.08,418
60.09,419
60.14,420
60.18,421
60.23,422
60.27,423
60.31,424
60.36,425
60.38,426
60.42,427
60.45,428
60.49,429
60.54,430
60.58,431
60.63,432
60.65,433
60.68,434
60.71,435
60.73,436
60.74,437
60.74,438
60.71,439
60.69,440
60.67,441
60.66,442
60.62,443
60.6,444
60.57,445
60.52,446
60.47,447
60.43,448
60.37,449
60.28,450
60.2,451
60.11,452
60.02,453
59.93,454
59.84,455
59.75,456
59.65,457
59.53,458
59.42,459
59.3,460
59.19,461
59.08,462
58.96,463
58.84,464
58.72,465
58.6,466
58.47,467
58.34,468
58.23,469
58.13,470
58.04,471
57.94,472
57.85,473
57.76,474
57.68,475
57.59,476
57.51,477
57.42,478
57.34,479
57.26,480
57.17,481
57.09,482
57.0,483
56.92,484
56.81,485
56.71,486
56.61,487
56.5,488
56.4,489
56.3,490
56.19,491
56.1,492
56.01,493
55.91,494
55.82,495
55.73,496
55.64,497
55.55,498
55.46,499
55.37,500
55.29,501
55.21,502
55.12,503
55.04,504
54.97,505
54.9,506
54.82,507
54.75,508
54.68,509
54.6,510
54.52,511
54.44,512
54.37,513
54.29,514
54.29,515
54.29,516
54.29,517
54.3,518
54.3,519
54.28,520
54.26,521
54.25,522
54.24,523
54.23,524
54.22,525
54.21,526
54.19,527
54.12,528
54.06,529
54.0,530
53.94,531
53.88,532
53.83,533
53.77,534
53.71,535
53.66,536
53.61,537
53.55,538
53.49,539
53.44,540
53.39,541
53.34,542
53.28,543
53.23,544
53.18,545
53.12,546
53.07,547
53.01,548
52.95,549
52.9,550
52.84,551
52.78,552
52.72,553
52.66,554
52.6,555
52.54,556
52.47,557
52.41,558
52.35,559
52.29,560
52.23,561
52.16,562
52.1,563
52.04,564
51.98,565
51.92,566
51.86,567
51.8,568
51.75,569
51.69,570
51.63,571
51.58,572
51.52,573
51.47,574
51.41,575
51.36,576
51.3,577
51.25,578
51.2,579
51.15,580
51.1,581
51.05,582
51.0,583
50.95,584
50.89,585
50.84,586
50.79,587
50.73,588
50.68,589
50.63,590
50.57,591
50.51,592
50.46,593
50.4,594
50.35,595
50.3,596
50.26,597
50.21,598
50.16,599
50.13,600
50.09,601
50.04,602
50.01,603
49.99,604
49.96,605
49.93,606
49.92,607
49.9,608
49.87,609
49.86,610
49.84,611
49.82,612
49.81,613
49.79,614
49.79,615
49.77,616
49.76,617
49.74,618
49.74,619
49.75,620
49.77,621
49.78,622
49.8,623
49.82,624
49.84,625
49.86,626
49.88,627
49.89,628
49.92,629
49.94,630
49.95,631
49.96,632
50.0,633
50.02,634
50.04,635
50.08,636
50.12,637
50.16,638
50.2,639
50.24,640
50.29,641
50.34,642
50.4,643
50.45,644
50.51,645
50.57,646
50.64,647
50.69,648
50.75,649
50.81,650
50.89,651
50.96,652
50.95,653
50.93,654
50.91,655
50.88,656
50.86,657
50.84,658
50.85,659
50.85,660
50.87,661
50.88,662
50.89,663
50.89,664
50.88,665
50.89,666
50.9,667
50.91,668
50.93,669
50.94,670
50.96,671
51.0,672
51.04,673
51.08,674
51.12,675
51.17,676
51.21,677
51.24,678
51.28,679
51.32,680
51.35,681
51.39,682
51.43,683
51.47,684
51.51,685
51.56,686
51.6,687
51.64,688
51.68,689
51.71,690
51.74,691
51.78,692
51.81,693
51.85,694
51.88,695
51.9,696
51.93,697
51.96,698
51.99,699
52.02,700
52.05,701
52.08,702
52.11,703
52.15,704
52.18,705
52.21,706
52.23,707
52.25,708
52.27,709
52.3,710
52.32,711
52.35,712
52.37,713
52.39,714
52.41,715
52.43,716
52.45,717
52.47,718
52.49,719
52.51,720
52.51,721
52.52,722
52.52,723
52.51,724
52.5,725
52.49,726
52.49,727
52.49,728
52.49,729
52.49,730
52.49,731
52.49,732
52.48,733
52.48,734
52.47,735
52.46,736
52.46,737
52.45,738
52.45,739
52.45,740
52.45,741
52.45,742
52.45,743
52.45,744
52.46,745
52.46,746
52.47,747
52.47,748
52.48,749
52.48,750
52.5,751
52.52,752
52.55,753
52.58,754
52.6,755
52.62,756
52.65,757
52.68,758
52.72,759
52.75,760
52.77,761
52.8,762
52.82,763
52.84,764
52.86,765
52.89,766
52.91,767
52.94,768
52.97,769
52.99,770
53.02,771
53.04,772
53.07,773
53.08,774
53.11,775
53.13,776
53.16,777
53.19,778
53.22,779
53.24,780
53.26,781
53.28,782
53.3,783
53.32,784
53.34,785
53.36,786
53.39,787
53.41,788
53.43,789
53.44,790
53.44,791
53.43,792
53.45,793
53.47,794
53.48,795
53.5,796
53.51,797
53.52,798
53.54,799
53.56,800
53.57,801
53.57,802
53.58,803
53.59,804
53.6,805
53.6,806
53.61,807
53.59,808
53.57,809
53.55,810
53.54,811
53.53,812
53.52,813
53.51,814
53.5,815
53.48,816
53.47,817
53.45,818
53.43,819
53.42,820
53.4,821
53.37,822
53.34,823
53.31,824
53.28,825
53.25,826
53.22,827
53.19,828
53.16,829
53.14,830
53.11,831
53.09,832
53.06,833
53.03,834
53.0,835
52.97,836
52.95,837
52.92,838
52.9,839
52.87,840
52.85,841
52.85,842
52.85,843
52.85,844
52.84,845
52.83,846
52.83,847
52.83,848
52.82,849
52.82,850
52.82,851
52.82,852
52.83,853
52.83,854
52.83,855
52.84,856
52.84,857
52.83,858
52.83,859
52.84,860
52.84,861
52.84,862
52.84,863
52.84,864
52.85,865
52.86,866
52.87,867
52.89,868
52.91,869
52.94,870
52.97,871
53.01,872
53.04,873
53.08,874
53.11,875
53.14,876
53.18,877
53.22,878
53.26,879
53.3,880
53.35,881
53.38,882
53.43,883
53.48,884
53.53,885
53.58,886
53.62,887
53.65,888
53.67,889
53.7,890
53.72,891
53.75,892
53.77,893
53.8,894
53.82,895
53.85,896
53.87,897
53.89,898
53.9,899
53.91,900
53.92,901
53.93,902
53.94,903
53.94,904
53.94,905
53.94,906
53.96,907
53.97,908
53.98,909
54.0,910
54.0,911
54.0,912
54.0,913
54.0,914
54.01,915
54.01,916
54.01,917
54.0,918
54.01,919
54.01,920
54.02,921
54.02,922
54.02,923
54.01,924
54.0,925
53.99,926
53.97,927
53.95,928
53.93,929
53.92,930
53.9,931
53.87,932
53.84,933
53.82,934
53.77,935
53.72,936
53.68,937
53.63,938
53.59,939
53.54,940
53.5,941
53.46,942
53.41,943
53.37,944
53.32,945
53.27,946
53.23,947
53.18,948
53.13,949
53.09,950
53.05,951
53.0,952
52.96,953
52.92,954
52.87,955
52.83,956
52.79,957
52.75,958
52.71,959
52.67,960
52.64,961
52.6,962
52.56,963
52.52,964
52.49,965
52.46,966
52.42,967
52.39,968
52.36,969
52.32,970
52.29,971
52.26,972
52.23,973
52.21,974
52.18,975
52.15,976
52.13,977
52.1,978
52.07,979
52.05,980
52.02,981
51.99,982
51.96,983
51.93,984
51.9,985
51.87,986
51.85,987
51.82,988
51.79,989
51.75,990
51.72,991
51.69,992
51.66,993
51.63,994
51.6,995
51.57,996
51.54,997
51.5,998
51.47,999
51.44,1000
51.44,1001
51.45,1002
51.45,1003
51.45,1004
51.45,1005
51.44,1006
51.44,1007
51.43,1008
51.43,1009
51.42,1010
51.41,1011
51.4,1012
51.4,1013
51.37,1014
51.35,1015
51.33,1016
51.31,1017
51.29,1018
51.27,1019
51.24,1020
51.22,1021
51.21,1022
51.19,1023
51.17,1024
51.14,1025
51.12,1026
51.1,1027
51.07,1028
51.04,1029
51.02,1030
50.99,1031
50.97,1032
50.94,1033
50.92,1034
50.89,1035
50.86,1036
50.82,1037
50.79,1038
50.76,1039
50.73,1040
50.7,1041
50.66,1042
50.63,1043
50.6,1044
50.57,1045
50.55,1046
50.52,1047
50.49,1048
50.47,1049
50.44,1050
50.42,1051
50.4,1052
50.37,1053
50.35,1054
50.33,1055
50.31,1056
50.29,1057
50.27,1058
50.25,1059
50.23,1060
50.22,1061
50.2,1062
50.18,1063
50.16,1064
50.14,1065
50.12,1066
50.1,1067
50.08,1068
50.06,1069
50.05,1070
50.03,1071
50.01,1072
49.99,1073
49.97,1074
49.94,1075
49.92,1076
49.9,1077
49.88,1078
49.87,1079
49.85,1080
49.84,1081
49.82,1082
49.81,1083
49.79,1084
49.78,1085
49.76,1086
49.75,1087
49.73,1088
49.72,1089
49.71,1090
49.69,1091
49.68,1092
49.67,1093
49.67,1094
49.66,1095
49.66,1096
49.65,1097
49.64,1098
49.63,1099
49.63,1100
49.62,1101
49.62,1102
49.62,1103
49.62,1104
49.61,1105
49.61,1106
49.6,1107
49.6,1108
49.59,1109
49.58,1110
49.57,1111
49.56,1112
49.56,1113
49.55,1114
49.54,1115
49.54,1116
49.53,1117
49.54,1118
49.54,1119
49.54,1120
49.55,1121
49.55,1122
49.57,1123
49.59,1124
49.61,1125
49.63,1126
49.64,1127
49.67,1128
49.69,1129
49.71,1130
49.74,1131
49.76,1132
49.78,1133
49.8,1134
49.82,1135
49.84,1136
49.87,1137
49.89,1138
49.91,1139
49.93,1140
49.94,1141
49.96,1142
49.98,1143
50.0,1144
50.02,1145
50.05,1146
50.07,1147
50.09,1148
50.11,1149
50.14,1150
50.17,1151
50.19,1152
50.22,1153
50.26,1154
50.29,1155
50.32,1156
50.31,1157
50.3,1158
50.28,1159
50.27,1160
50.26,1161
50.25,1162
50.23,1163
50.21,1164
50.2,1165
50.18,1166
50.17,1167
50.15,1168
50.13,1169
50.11,1170
50.1,1171
50.08,1172
50.07,1173
50.05,1174
50.04,1175
50.02,1176
50.01,1177
50.0,1178
49.99,1179
49.98,1180
49.97,1181
49.97,1182
49.97,1183
49.97,1184
49.96,1185
49.96,1186
49.95,1187
49.94,1188
49.93,1189
49.92,1190
49.92,1191
49.91,1192
49.9,1193
49.89,1194
49.88,1195
49.87,1196
49.87,1197
49.86,1198
49.85,1199
49.85,1200
49.84,1201
49.83,1202
49.83,1203
49.82,1204
49.81,1205
49.8,1206
49.8,1207
49.8,1208
49.79,1209
49.79,1210
49.79,1211
49.78,1212
49.78,1213
49.77,1214
49.77,1215
49.76,1216
49.75,1217
49.74,1218
49.73,1219
49.72,1220
49.71,1221
49.7,1222
49.69,1223
49.67,1224
49.66,1225
49.65,1226
49.64,1227
49.63,1228
49.62,1229
49.61,1230
49.61,1231
49.6,1232
49.6,1233
49.59,1234
49.59,1235
49.59,1236
49.59,1237
49.59,1238
49.59,1239
49.59,1240
49.59,1241
49.59,1242
49.59,1243
49.59,1244
49.59,1245
49.59,1246
49.59,1247
49.59,1248
49.59,1249
49.58,1250
49.58,1251
49.58,1252
49.59,1253
49.59,1254
49.59,1255
49.59,1256
49.6,1257
49.6,1258
49.6,1259
49.6,1260
49.6,1261
49.61,1262
49.62,1263
49.62,1264
49.63,1265
49.63,1266
49.64,1267
49.64,1268
49.65,1269
49.65,1270
49.65,1271
49.66,1272
49.65,1273
49.65,1274
49.64,1275
49.64,1276
49.63,1277
49.63,1278
49.62,1279
49.61,1280
49.6,1281
49.6,1282
49.59,1283
49.58,1284
49.58,1285
49.57,1286
49.56,1287
49.55,1288
49.55,1289
49.54,1290
49.53,1291
49.52,1292
49.51,1293
49.51,1294
49.5,1295
49.49,1296
49.47,1297
49.46,1298
49.45,1299
49.44,1300
49.42,1301
49.41,1302
49.4,1303
49.38,1304
49.37,1305
49.35,1306
49.34,1307
49.32,1308
49.3,1309
49.28,1310
49.25,1311
49.23,1312
49.21,1313
49.19,1314
49.17,1315
49.15,1316
49.12,1317
49.1,1318
49.08,1319
49.06,1320
49.05,1321
49.03,1322
49.01,1323
48.99,1324
48.98,1325
48.96,1326
48.95,1327
48.95,1328
48.94,1329
48.94,1330
48.94,1331
48.94,1332
48.94,1333
48.95,1334
48.96,1335
48.97,1336
48.98,1337
48.99,1338
48.99,1339
49.0,1340
49.01,1341
49.02,1342
49.01,1343
49.01,1344
49.01,1345
49.02,1346
49.02,1347
49.04,1348
49.04,1349
49.05,1350
49.06,1351
49.07,1352
49.08,1353
49.09,1354
49.09,1355
49.1,1356
49.11,1357
49.13,1358
49.14,1359
49.15,1360
49.17,1361
49.19,1362
49.22,1363
49.24,1364
49.26,1365
49.29,1366
49.31,1367
49.33,1368
49.35,1369
49.37,1370
49.39,1371
49.41,1372
49.43,1373
49.44,1374
49.46,1375
49.47,1376
49.48,1377
49.48,1378
49.49,1379
49.48,1380
49.49,1381
49.5,1382
49.51,1383
49.53,1384
49.53,1385
49.54,1386
49.55,1387
49.56,1388
49.56,1389
49.57,1390
49.58,1391
49.59,1392
49.59,1393
49.6,1394
49.61,1395
49.62,1396
49.62,1397
49.61,1398
49.6,1399
49.6,1400
49.59,1401
49.58,1402
49.57,1403
49.57,1404
49.55,1405
49.54,1406
49.53,1407
49.51,1408
49.5,1409
49.48,1410
49.46,1411
49.44,1412
49.42,1413
49.41,1414
49.39,1415
49.36,1416
49.34,1417
49.32,1418
49.3,1419
49.28,1420
49.26,1421
49.24,1422
49.22,1423
49.2,1424
49.18,1425
49.16,1426
49.14,1427
49.12,1428
49.09,1429
49.08,1430
49.06,1431
49.04,1432
49.02,1433
49.01,1434
49.0,1435
48.99,1436
48.97,1437
48.96,1438
48.95,1439
48.93,1440
48.92,1441
48.9,1442
48.89,1443
48.87,1444
48.85,1445
48.83,1446
48.81,1447
48.79,1448
48.77,1449
48.75,1450
48.73,1451
48.71,1452
48.69,1453
48.67,1454
48.65,1455
48.63,1456
48.61,1457
48.59,1458
48.57,1459
48.55,1460
48.53,1461
48.51,1462
48.49,1463
48.47,1464
48.44,1465
48.43,1466
48.41,1467
48.39,1468
48.37,1469
48.35,1470
48.33,1471
48.31,1472
48.29,1473
48.26,1474
48.26,1475
48.25,1476
48.24,1477
48.23,1478
48.22,1479
48.21,1480
48.2,1481
48.19,1482
48.18,1483
48.17,1484
48.15,1485
48.14,1486
48.13,1487
48.12,1488
48.1,1489
48.09,1490
48.08,1491
48.06,1492
48.05,1493
48.04,1494
48.03,1495
48.01,1496
48.0,1497
47.99,1498
47.98,1499
47.97,1500
47.96,1501
47.95,1502
47.94,1503
47.93,1504
47.92,1505
47.91,1506
47.9,1507
47.89,1508
47.88,1509
47.87,1510
47.86,1511
47.85,1512
47.84,1513
47.83,1514
47.82,1515
47.8,1516
47.79,1517
47.77,1518
47.76,1519
47.74,1520
47.73,1521
47.72,1522
47.7,1523
47.69,1524
47.67,1525
47.66,1526
47.64,1527
47.62,1528
47.61,1529
47.59,1530
47.58,1531
47.56,1532
47.54,1533
47.53,1534
47.51,1535
47.5,1536
47.49,1537
47.47,1538
47.46,1539
47.45,1540
47.43,1541
47.42,1542
47.41,1543
47.4,1544
47.39,1545
47.38,1546
47.37,1547
47.36,1548
47.35,1549
47.34,1550
47.34,1551
47.32,1552
47.31,1553
47.3,1554
47.29,1555
47.28,1556
47.27,1557
47.26,1558
47.25,1559
47.23,1560
47.22,1561
47.21,1562
47.2,1563
47.19,1564
47.17,1565
47.17,1566
47.16,1567
47.15,1568
47.14,1569
47.13,1570
47.13,1571
47.12,1572
47.11,1573
47.11,1574
47.1,1575
47.1,1576
47.1,1577
47.1,1578
47.1,1579
47.1,1580
47.1,1581
47.1,1582
47.1,1583
47.11,1584
47.11,1585
47.11,1586
47.12,1587
47.12,1588
47.13,1589
47.14,1590
47.15,1591
47.16,1592
47.17,1593
47.19,1594
47.2,1595
47.21,1596
47.22,1597
47.24,1598
47.25,1599
47.27,1600
47.29,1601
47.3,1602
47.31,1603
47.33,1604
47.34,1605
47.36,1606
47.37,1607
47.39,1608
47.4,1609
47.42,1610
47.43,1611
47.45,1612
47.46,1613
47.48,1614
47.5,1615
47.52,1616
47.54,1617
47.56,1618
47.58,1619
47.6,1620
47.62,1621
47.64,1622
47.66,1623
47.68,1624
47.7,1625
47.71,1626
47.73,1627
47.75,1628
47.78,1629
47.8,1630
47.82,1631
47.84,1632
47.86,1633
47.88,1634
47.9,1635
47.92,1636
47.94,1637
47.95,1638
47.97,1639
47.99,1640
48.01,1641
48.03,1642
48.05,1643
48.07,1644
48.09,1645
48.11,1646
48.13,1647
48.14,1648
48.15,1649
48.16,1650
48.17,1651
48.17,1652
48.18,1653
48.19,1654
48.2,1655
48.2,1656
48.21,1657
48.22,1658
48.23,1659
48.24,1660
48.25,1661
48.26,1662
48.27,1663
48.28,1664
48.29,1665
48.3,1666
48.31,1667
48.31,1668
48.32,1669
48.32,1670
48.33,1671
48.34,1672
48.35,1673
48.35,1674
48.36,1675
48.37,1676
48.38,1677
48.39,1678
48.4,1679
48.4,1680
48.41,1681
48.42,1682
48.43,1683
48.44,1684
48.45,1685
48.45,1686
48.47,1687
48.48,1688
48.49,1689
48.51,1690
48.52,1691
48.54,1692
48.55,1693
48.56,1694
48.57,1695
48.58,1696
48.59,1697
48.59,1698
48.6,1699
48.61,1700
48.62,1701
48.62,1702
48.63,1703
48.62,1704
48.62,1705
48.62,1706
48.62,1707
48.62,1708
48.61,1709
48.61,1710
48.6,1711
48.59,1712
48.6,1713
48.6,1714
48.6,1715
48.61,1716
48.61,1717
48.62,1718
48.62,1719
48.62,1720
48.63,1721
48.64,1722
48.65,1723
48.66,1724
48.67,1725
48.68,1726
48.69,1727
48.7,1728
48.71,1729
48.71,1730
48.72,1731
48.73,1732
48.75,1733
48.76,1734
48.77,1735
48.78,1736
48.79,1737
48.81,1738
48.82,1739
48.83,1740
48.84,1741
48.86,1742
48.87,1743
48.89,1744
48.9,1745
48.92,1746
48.94,1747
48.96,1748
48.98,1749
49.0,1750
49.02,1751
49.04,1752
49.05,1753
49.07,1754
49.09,1755
49.11,1756
49.13,1757
49.15,1758
49.17,1759
49.18,1760
49.2,1761
49.21,1762
49.23,1763
49.24,1764
49.25,1765
49.27,1766
49.28,1767
49.29,1768
49.31,1769
49.32,1770
49.33,1771
49.34,1772
49.36,1773
49.37,1774
49.38,1775
49.39,1776
49.39,1777
49.39,1778
49.4,1779
49.41,1780
49.41,1781
49.41,1782
49.41,1783
49.42,1784
49.42,1785
49.42,1786
49.42,1787
49.42,1788
49.42,1789
49.42,1790
49.42,1791
49.42,1792
49.42,1793
49.41,1794
49.41,1795
49.41,1796
49.41,1797
49.41,1798
49.41,1799
49.41,1800
49.41,1801
49.41,1802
49.42,1803
49.43,1804
49.44,1805
49.45,1806
49.46,1807
49.47,1808
49.48,1809
49.5,1810
49.51,1811
49.53,1812
49.55,1813
49.56,1814
49.58,1815
49.6,1816
49.62,1817
49.63,1818
49.64,1819
49.67,1820
49.69,1821
49.71,1822
49.73,1823
49.75,1824
49.77,1825
49.79,1826
49.81,1827
49.83,1828
49.84,1829
49.86,1830
49.87,1831
49.89,1832
49.91,1833
49.93,1834
49.94,1835
49.95,1836
49.96,1837
49.97,1838
49.99,1839
50.0,1840
50.01,1841
50.02,1842
50.03,1843
50.04,1844
50.05,1845
50.07,1846
50.08,1847
50.1,1848
50.11,1849
50.14,1850
50.16,1851
50.17,1852
50.19,1853
50.21,1854
50.23,1855
50.25,1856
50.27,1857
50.29,1858
50.32,1859
50.34,1860
50.36,1861
50.39,1862
50.41,1863
50.44,1864
50.44,1865
50.44,1866
50.44,1867
50.44,1868
50.44,1869
50.44,1870
50.44,1871
50.44,1872
50.45,1873
50.45,1874
50.46,1875
50.47,1876
50.48,1877
50.48,1878
50.49,1879
50.5,1880
50.51,1881
50.53,1882
50.54,1883
50.55,1884
50.56,1885
50.57,1886
50.59,1887
50.6,1888
50.61,1889
50.62,1890
50.62,1891
50.62,1892
50.63,1893
50.63,1894
50.63,1895
50.62,1896
50.61,1897
50.6,1898
50.59,1899
50.57,1900
50.56,1901
50.55,1902
50.53,1903
50.51,1904
50.49,1905
50.48,1906
50.46,1907
50.44,1908
50.42,1909
50.4,1910
50.38,1911
50.37,1912
50.35,1913
50.33,1914
50.31,1915
50.3,1916
50.28,1917
50.26,1918
50.24,1919
50.23,1920
50.21,1921
50.2,1922
50.18,1923
50.17,1924
50.15,1925
50.14,1926
50.12,1927
50.1,1928
50.09,1929
50.07,1930
50.05,1931
50.04,1932
50.02,1933
50.0,1934
49.99,1935
49.97,1936
49.96,1937
49.94,1938
49.93,1939
49.91,1940
49.89,1941
49.88,1942
49.86,1943
49.84,1944
49.83,1945
49.81,1946
49.79,1947
49.77,1948
49.76,1949
49.74,1950
49.72,1951
49.71,1952
49.69,1953
49.68,1954
49.66,1955
49.65,1956
49.63,1957
49.62,1958
49.6,1959
49.59,1960
49.57,1961
49.56,1962
49.55,1963
49.53,1964
49.52,1965
49.5,1966
49.5,1967
49.5,1968
49.5,1969
49.49,1970
49.49,1971
49.49,1972
49.49,1973
49.48,1974
49.47,1975
49.46,1976
49.45,1977
49.44,1978
49.43,1979
49.42,1980
49.41,1981
49.4,1982
49.39,1983
49.38,1984
49.37,1985
49.36,1986
49.34,1987
49.33,1988
49.31,1989
49.3,1990
49.29,1991
49.28,1992
49.27,1993
49.26,1994
49.24,1995
49.23,1996
49.22,1997
49.21,1998
49.2,1999
49.18,2000
49.17,2001
49.16,2002
49.15,2003
49.13,2004
49.12,2005
49.11,2006
49.09,2007
49.08,2008
49.07,2009
49.06,2010
49.05,2011
49.03,2012
49.02,2013
49.01,2014
49.0,2015
48.99,2016
48.97,2017
48.96,2018
48.95,2019
48.94,2020
48.93,2021
48.92,2022
48.9,2023
48.89,2024
48.88,2025
48.87,2026
48.86,2027
48.85,2028
48.84,2029
48.82,2030
48.81,2031
48.8,2032
48.79,2033
48.78,2034
48.77,2035
48.76,2036
48.74,2037
48.73,2038
48.72,2039
48.71,2040
48.7,2041
48.69,2042
48.67,2043
48.66,2044
48.65,2045
48.64,2046
48.63,2047
48.62,2048
48.61,2049
48.6,2050
48.59,2051
48.58,2052
48.57,2053
48.56,2054
48.54,2055
48.53,2056
48.52,2057
48.52,2058
48.51,2059
48.5,2060
48.49,2061
48.48,2062
48.47,2063
48.46,2064
48.46,2065
48.45,2066
48.44,2067
48.44,2068
48.44,2069
48.44,2070
48.43,2071
48.43,2072
48.43,2073
48.43,2074
48.43,2075
48.44,2076
48.44,2077
48.44,2078
48.45,2079
48.45,2080
48.46,2081
48.46,2082
48.46,2083
48.47,2084
48.47,2085
48.47,2086
48.48,2087
48.48,2088
48.48,2089
48.48,2090
48.49,2091
48.49,2092
48.5,2093
48.5,2094
48.5,2095
48.5,2096
48.51,2097
48.51,2098
48.52,2099
48.52,2100
48.53,2101
48.54,2102
48.54,2103
48.55,2104
48.55,2105
48.55,2106
48.56,2107
48.57,2108
48.58,2109
48.59,2110
48.6,2111
48.61,2112
48.62,2113
48.64,2114
48.65,2115
48.66,2116
48.68,2117
48.69,2118
48.7,2119
48.72,2120
48.73,2121
48.74,2122
48.75,2123
48.76,2124
48.78,2125
48.79,2126
48.8,2127
48.82,2128
48.83,2129
48.85,2130
48.86,2131
48.88,2132
48.89,2133
48.9,2134
48.91,2135
48.92,2136
48.93,2137
48.94,2138
48.95,2139
48.97,2140
48.98,2141
48.99,2142
49.0,2143
49.01,2144
49.02,2145
49.02,2146
49.03,2147
49.04,2148
49.05,2149
49.06,2150
49.07,2151
49.08,2152
49.08,2153
49.09,2154
49.1,2155
49.1,2156
49.11,2157
49.11,2158
49.12,2159
49.12,2160
49.13,2161
49.13,2162
49.13,2163
49.13,2164
49.13,2165
49.13,2166
49.13,2167
49.14,2168
49.14,2169
49.15,2170
49.15,2171
49.15,2172
49.14,2173
49.15,2174
49.15,2175
49.15,2176
49.15,2177
49.15,2178
49.16,2179
49.16,2180
49.16,2181
49.17,2182
49.17,2183
49.17,2184
49.17,2185
49.17,2186
49.18,2187
49.18,2188
49.18,2189
49.18,2190
49.18,2191
49.18,2192
49.18,2193
49.18,2194
49.18,2195
49.18,2196
49.18,2197
49.17,2198
49.17,2199
49.17,2200
49.17,2201
49.16,2202
49.16,2203
49.17,2204
49.17,2205
49.17,2206
49.17,2207
49.17,2208
49.17,2209
49.17,2210
49.17,2211
49.17,2212
49.18,2213
49.18,2214
49.19,2215
49.19,2216
49.2,2217
49.21,2218
49.22,2219
49.22,2220
49.23,2221
49.24,2222
49.24,2223
49.25,2224
49.25,2225
49.26,2226
49.26,2227
49.26,2228
49.27,2229
49.28,2230
49.28,2231
49.29,2232
49.3,2233
49.31,2234
49.31,2235
49.32,2236
49.33,2237
49.33,2238
49.34,2239
49.34,2240
49.35,2241
49.36,2242
49.36,2243
49.36,2244
49.36,2245
49.37,2246
49.37,2247
49.38,2248
49.38,2249
49.38,2250
49.39,2251
49.39,2252
49.39,2253
49.4,2254
49.4,2255
49.41,2256
49.41,2257
49.42,2258
49.42,2259
49.42,2260
49.42,2261
49.42,2262
49.43,2263
49.43,2264
49.43,2265
49.43,2266
49.43,2267
49.43,2268
49.43,2269
49.43,2270
49.44,2271
49.44,2272
49.44,2273
49.43,2274
49.43,2275
49.43,2276
49.42,2277
49.42,2278
49.42,2279
49.42,2280
49.41,2281
49.41,2282
49.41,2283
49.41,2284
49.42,2285
49.42,2286
49.43,2287
49.43,2288
49.43,2289
49.44,2290
49.44,2291
49.45,2292
49.46,2293
49.46,2294
49.47,2295
49.48,2296
49.49,2297
49.5,2298
49.5,2299
49.5,2300
49.5,2301
49.5,2302
49.51,2303
49.51,2304
49.52,2305
49.52,2306
49.53,2307
49.53,2308
49.54,2309
49.55,2310


==> Data/Compose-Post-CPU-Usage-Hybrid.csv <==
value,xtick
24.16,150
24.62,151
25.59,152
25.17,153
24.98,154
24.85,155
24.76,156
24.51,157
23.77,158
23.39,159
23.25,160
23.12,161
23.03,162
22.96,163
22.94,164
22.89,165
22.72,166
22.57,167
22.43,168
22.29,169
22.1,170
21.99,171
21.94,172
21.89,173
21.84,174
21.73,175
21.64,176
21.63,177
21.61,178
21.61,179
21.57,180
21.53,181
21.53,182
21.51,183
21.48,184
21.45,185
21.4,186
21.32,187
21.23,188
21.14,189
21.1,190
21.07,191
21.05,192
20.98,193
20.96,194
20.9,195
20.86,196
20.84,197
20.81,198
20.79,199
20.73,200
20.73,201
20.76,202
20.79,203
20.84,204
20.88,205
20.92,206
20.92,207
20.97,208
21.0,209
21.04,210
21.05,211
21.08,212
21.12,213
21.14,214
21.19,215
21.18,216
21.15,217
21.2,218
21.27,219
21.31,220
21.35,221
21.39,222
21.43,223
21.44,224
21.47,225
21.51,226
21.55,227
21.6,228
21.65,229
21.67,230
21.67,231
21.67,232
21.67,233
21.66,234
21.61,235
21.55,236
21.5,237
21.48,238
21.46,239
21.43,240
21.4,241
21.38,242
21.33,243
21.27,244
21.22,245
21.19,246
21.15,247
21.12,248
21.12,249
21.14,250
21.16,251
21.17,252
21.19,253
21.19,254
21.25,255
21.33,256
21.41,257
21.48,258
21.55,259
21.63,260
21.7,261
21.81,262
21.95,263
22.1,264
22.23,265
22.4,266
22.55,267
22.72,268
22.91,269
23.1,270
23.3,271
23.35,272
23.4,273
23.48,274
23.56,275
23.67,276
23.77,277
23.85,278
24.0,279
24.15,280
24.3,281
24.44,282
24.58,283
24.71,284
24.83,285
24.97,286
25.12,287
25.25,288
25.37,289
25.4,290
25.44,291
25.51,292
25.57,293
25.64,294
25.72,295
25.8,296
25.86,297
25.95,298
26.05,299
26.16,300
26.26,301
26.39,302
26.51,303
26.61,304
26.73,305
26.85,306
26.94,307
27.0,308
27.1,309
27.18,310
27.26,311
27.35,312
27.44,313
27.52,314
27.57,315
27.62,316
27.69,317
27.75,318
27.82,319
27.85,320
27.9,321
27.95,322
27.99,323
28.03,324
28.06,325
28.16,326
28.25,327
28.32,328
28.41,329
28.5,330
28.57,331
28.62,332
28.65,333
28.7,334
28.75,335
28.81,336
28.84,337
28.86,338
28.88,339
28.89,340
28.89,341
28.89,342
28.88,343
28.87,344
28.86,345
28.84,346
28.83,347
28.81,348
28.78,349
28.8,350
28.81,351
28.89,352
28.96,353
29.03,354
29.1,355
29.17,356
29.24,357
29.32,358
29.41,359
29.5,360
29.58,361
29.69,362
29.77,363
29.85,364
29.93,365
30.01,366
30.09,367
30.13,368
30.18,369
30.24,370
30.29,371
30.34,372
30.38,373
30.43,374
30.48,375
30.52,376
30.54,377
30.57,378
30.6,379
30.62,380
30.66,381
30.7,382
30.74,383
30.79,384
30.83,385
30.88,386
30.95,387
31.01,388
31.06,389
31.15,390
31.23,391
31.31,392
31.41,393
31.52,394
31.63,395
31.74,396
31.84,397
31.95,398
32.06,399
32.19,400
32.31,401
32.43,402
32.55,403
32.66,404
32.75,405
32.85,406
32.93,407
33.02,408
33.1,409
33.12,410
33.13,411
33.14,412
33.16,413
33.15,414
33.15,415
33.14,416
33.13,417
33.1,418
33.08,419
33.05,420
33.01,421
32.97,422
32.93,423
32.89,424
32.85,425
32.81,426
32.76,427
32.76,428
32.74,429
32.7,430
32.67,431
32.63,432
32.61,433
32.66,434
32.71,435
32.75,436
32.81,437
32.87,438
32.92,439
32.97,440
33.02,441
33.06,442
33.11,443
33.14,444
33.18,445
33.2,446
33.22,447
33.23,448
33.23,449
33.23,450
33.23,451
33.23,452
33.21,453
33.19,454
33.2,455
33.21,456
33.21,457
33.21,458
33.27,459
33.33,460
33.38,461
33.46,462
33.53,463
33.59,464
33.67,465
33.77,466
33.88,467
33.99,468
34.1,469
34.25,470
34.4,471
34.53,472
34.65,473
34.83,474
35.0,475
35.01,476
35.05,477
35.09,478
35.12,479
35.14,480
35.2,481
35.26,482
35.3,483
35.39,484
35.48,485
35.56,486
35.65,487
35.8,488
35.94,489
36.07,490
36.22,491
36.38,492
36.54,493
36.6,494
36.67,495
36.76,496
36.85,497
36.93,498
37.0,499
37.04,500
37.07,501
37.1,502
37.13,503
37.17,504
37.18,505
37.2,506
37.21,507
37.23,508
37.25,509
37.27,510
37.29,511
37.31,512
37.34,513
37.36,514
37.38,515
37.4,516
37.41,517
37.43,518
37.44,519
37.46,520
37.48,521
37.5,522
37.51,523
37.51,524
37.52,525
37.53,526
37.54,527
37.55,528
37.55,529
37.55,530
37.55,531
37.53,532
37.52,533
37.5,534
37.49,535
37.47,536
37.45,537
37.42,538
37.39,539
37.36,540
37.33,541
37.3,542
37.27,543
37.23,544
37.2,545
37.16,546
37.12,547
37.09,548
37.05,549
37.01,550
36.98,551
36.94,552
36.89,553
36.84,554
36.79,555
36.73,556
36.68,557
36.63,558
36.57,559
36.58,560
36.6,561
36.63,562
36.65,563
36.67,564
36.69,565
36.71,566
36.73,567
36.74,568
36.75,569
36.75,570
36.75,571
36.76,572
36.73,573
36.71,574
36.69,575
36.68,576
36.66,577
36.64,578
36.63,579
36.61,580
36.6,581
36.58,582
36.57,583
36.55,584
36.53,585
36.52,586
36.5,587
36.49,588
36.47,589
36.45,590
36.44,591
36.44,592
36.44,593
36.44,594
36.45,595
36.44,596
36.45,597
36.45,598
36.45,599
36.45,600
36.45,601
36.46,602
36.46,603
36.46,604
36.47,605
36.46,606
36.45,607
36.44,608
36.44,609
36.43,610
36.43,611
36.42,612
36.41,613
36.41,614
36.4,615
36.39,616
36.38,617
36.37,618
36.37,619
36.36,620
36.35,621
36.34,622
36.33,623
36.32,624
36.31,625
36.3,626
36.29,627
36.28,628
36.28,629
36.27,630
36.27,631
36.26,632
36.26,633
36.26,634
36.26,635
36.25,636
36.25,637
36.25,638
36.25,639
36.24,640
36.23,641
36.23,642
36.22,643
36.2,644
36.2,645
36.2,646
36.19,647
36.19,648
36.18,649
36.18,650
36.17,651
36.17,652
36.16,653
36.16,654
36.15,655
36.13,656
36.13,657
36.12,658
36.12,659
36.11,660
36.11,661
36.1,662
36.09,663
36.09,664
36.08,665
36.08,666
36.07,667
36.06,668
36.06,669
36.06,670
36.07,671
36.07,672
36.07,673
36.07,674
36.08,675
36.09,676
36.1,677
36.12,678
36.13,679
36.14,680
36.15,681
36.17,682
36.19,683
36.2,684
36.2,685
36.21,686
36.22,687
36.21,688
36.21,689
36.21,690
36.21,691
36.2,692
36.19,693
36.18,694
36.16,695
36.14,696
36.12,697
36.07,698
36.03,699
35.98,700
35.94,701
35.89,702
35.84,703
35.79,704
35.75,705
35.71,706
35.67,707
35.64,708
35.61,709
35.58,710
35.55,711
35.52,712
35.5,713
35.48,714
35.46,715
35.44,716
35.42,717
35.41,718
35.4,719
35.39,720
35.38,721
35.35,722
35.33,723
35.31,724
35.29,725
35.27,726
35.25,727
35.23,728
35.21,729
35.2,730
35.18,731
35.17,732
35.16,733
35.14,734
35.14,735
35.13,736
35.12,737
35.12,738
35.11,739
35.11,740
35.11,741
35.11,742
35.12,743
35.13,744
35.14,745
35.13,746
35.13,747
35.13,748
35.13,749
35.13,750
35.14,751
35.14,752
35.15,753
35.16,754
35.17,755
35.18,756
35.19,757
35.2,758
35.21,759
35.23,760
35.24,761
35.26,762
35.27,763
35.28,764
35.3,765
35.32,766
35.33,767
35.35,768
35.37,769
35.38,770
35.4,771
35.42,772
35.43,773
35.45,774
35.46,775
35.48,776
35.49,777
35.51,778
35.52,779
35.53,780
35.55,781
35.55,782
35.56,783
35.56,784
35.56,785
35.56,786
35.56,787
35.56,788
35.55,789
35.54,790
35.53,791
35.53,792
35.52,793
35.52,794
35.52,795
35.52,796
35.52,797
35.52,798
35.52,799
35.55,800
35.57,801
35.6,802
35.62,803
35.64,804
35.66,805
35.67,806
35.67,807
35.67,808
35.67,809
35.67,810
35.67,811
35.67,812
35.66,813
35.66,814
35.66,815
35.65,816
35.65,817
35.64,818
35.64,819
35.63,820
35.62,821
35.62,822
35.61,823
35.6,824
35.58,825
35.57,826
35.55,827
35.54,828
35.53,829
35.51,830
35.5,831
35.48,832
35.47,833
35.46,834
35.44,835
35.47,836
35.5,837
35.53,838
35.57,839
35.59,840
35.64,841
35.69,842
35.73,843
35.77,844
35.84,845
35.91,846
35.99,847
36.08,848
36.15,849
36.22,850
36.31,851
36.39,852
36.48,853
36.49,854
36.52,855
36.54,856
36.57,857
36.6,858
36.64,859
36.69,860
36.73,861
36.76,862
36.8,863
36.84,864
36.87,865
36.91,866
36.94,867
36.98,868
37.02,869
37.06,870
37.08,871
37.08,872
37.09,873
37.08,874
37.07,875
37.07,876
37.06,877
37.05,878
37.04,879
37.03,880
37.02,881
37.01,882
36.99,883
36.97,884
36.95,885
36.93,886
36.91,887
36.9,888
36.88,889
36.87,890
36.86,891
36.86,892
36.85,893
36.85,894
36.84,895
36.83,896
36.82,897
36.8,898
36.79,899
36.78,900
36.77,901
36.76,902
36.74,903
36.73,904
36.71,905
36.7,906
36.68,907
36.7,908
36.71,909
36.72,910
36.73,911
36.74,912
36.74,913
36.74,914
36.75,915
36.75,916
36.76,917
36.77,918
36.79,919
36.8,920
36.8,921
36.81,922
36.82,923
36.84,924
36.86,925
36.88,926
36.93,927
36.97,928
37.02,929
37.07,930
37.13,931
37.13,932
37.13,933
37.14,934
37.15,935
37.16,936
37.18,937
37.2,938
37.21,939
37.23,940
37.24,941
37.25,942
37.27,943
37.28,944
37.29,945
37.34,946
37.4,947
37.45,948
37.51,949
37.56,950
37.61,951
37.67,952
37.73,953
37.79,954
37.86,955
37.87,956
37.88,957
37.89,958
37.9,959
37.91,960
37.92,961
37.92,962
37.93,963
37.93,964
37.94,965
37.96,966
37.97,967
37.97,968
37.98,969
37.99,970
38.0,971
38.0,972
38.0,973
38.01,974
38.01,975
38.02,976
38.03,977
38.04,978
38.05,979
38.05,980
38.06,981
38.06,982
38.07,983
38.08,984
38.08,985
38.09,986
38.09,987
38.09,988
38.09,989
38.1,990
38.1,991
38.09,992
38.08,993
38.07,994
38.06,995
38.05,996
38.05,997
38.03,998
38.02,999
38.01,1000
38.0,1001
37.98,1002
37.97,1003
37.95,1004
37.93,1005
37.91,1006
37.9,1007
37.88,1008
37.86,1009
37.84,1010
37.82,1011
37.8,1012
37.78,1013
37.75,1014
37.73,1015
37.7,1016
37.68,1017
37.65,1018
37.62,1019
37.6,1020
37.57,1021
37.54,1022
37.52,1023
37.49,1024
37.47,1025
37.44,1026
37.41,1027
37.39,1028
37.36,1029
37.34,1030
37.31,1031
37.29,1032
37.26,1033
37.23,1034
37.21,1035
37.18,1036
37.16,1037
37.14,1038
37.11,1039
37.09,1040
37.06,1041
37.03,1042
37.01,1043
36.98,1044
36.95,1045
36.93,1046
36.9,1047
36.88,1048
36.86,1049
36.83,1050
36.81,1051
36.79,1052
36.77,1053
36.74,1054
36.72,1055
36.69,1056
36.67,1057
36.66,1058
36.65,1059
36.63,1060
36.62,1061
36.6,1062
36.59,1063
36.57,1064
36.56,1065
36.54,1066
36.52,1067
36.5,1068
36.48,1069
36.47,1070
36.45,1071
36.44,1072
36.43,1073
36.42,1074
36.4,1075
36.39,1076
36.38,1077
36.37,1078
36.36,1079
36.35,1080
36.34,1081
36.33,1082
36.32,1083
36.31,1084
36.3,1085
36.29,1086
36.28,1087
36.26,1088
36.25,1089
36.23,1090
36.22,1091
36.2,1092
36.19,1093
36.18,1094
36.17,1095
36.16,1096
36.15,1097
36.14,1098
36.13,1099
36.12,1100
36.11,1101
36.11,1102
36.1,1103
36.09,1104
36.09,1105
36.08,1106
36.07,1107
36.06,1108
36.05,1109
36.04,1110
36.03,1111
36.02,1112
36.0,1113
35.98,1114
35.97,1115
35.95,1116
35.94,1117
35.92,1118
35.91,1119
35.89,1120
35.87,1121
35.86,1122
35.84,1123
35.82,1124
35.81,1125
35.79,1126
35.78,1127
35.77,1128
35.75,1129
35.74,1130
35.72,1131
35.71,1132
35.69,1133
35.67,1134
35.66,1135
35.64,1136
35.63,1137
35.61,1138
35.59,1139
35.58,1140
35.56,1141
35.54,1142
35.53,1143
35.51,1144
35.49,1145
35.47,1146
35.46,1147
35.44,1148
35.42,1149
35.4,1150
35.38,1151
35.37,1152
35.35,1153
35.33,1154
35.31,1155
35.29,1156
35.28,1157
35.26,1158
35.24,1159
35.22,1160
35.2,1161
35.19,1162
35.17,1163
35.15,1164
35.14,1165
35.12,1166
35.11,1167
35.09,1168
35.08,1169
35.06,1170
35.05,1171
35.04,1172
35.03,1173
35.02,1174
35.02,1175
35.01,1176
35.01,1177
34.99,1178
34.98,1179
34.96,1180
34.95,1181
34.94,1182
34.93,1183
34.92,1184
34.91,1185
34.9,1186
34.89,1187
34.88,1188
34.88,1189
34.87,1190
34.86,1191
34.85,1192
34.85,1193
34.84,1194
34.83,1195
34.82,1196
34.81,1197
34.8,1198
34.79,1199
34.78,1200
34.77,1201
34.76,1202
34.76,1203
34.76,1204
34.75,1205
34.76,1206
34.76,1207
34.76,1208
34.76,1209
34.77,1210
34.77,1211
34.78,1212
34.79,1213
34.8,1214
34.81,1215
34.82,1216
34.84,1217
34.85,1218
34.87,1219
34.88,1220
34.89,1221
34.91,1222
34.92,1223
34.94,1224
34.95,1225
34.96,1226
34.98,1227
34.99,1228
35.01,1229
35.02,1230
35.04,1231
35.05,1232
35.06,1233
35.07,1234
35.07,1235
35.08,1236
35.09,1237
35.1,1238
35.11,1239
35.11,1240
35.12,1241
35.12,1242
35.12,1243
35.12,1244
35.12,1245
35.12,1246
35.12,1247
35.13,1248
35.13,1249
35.13,1250
35.13,1251
35.13,1252
35.13,1253
35.13,1254
35.13,1255
35.14,1256
35.15,1257
35.15,1258
35.15,1259
35.15,1260
35.15,1261
35.15,1262
35.15,1263
35.14,1264
35.13,1265
35.13,1266
35.12,1267
35.13,1268
35.12,1269
35.12,1270
35.11,1271
35.11,1272
35.1,1273
35.1,1274
35.1,1275
35.1,1276
35.11,1277
35.11,1278
35.11,1279
35.12,1280
35.12,1281
35.12,1282
35.13,1283
35.13,1284
35.13,1285
35.17,1286
35.2,1287
35.24,1288
35.28,1289
35.32,1290
35.36,1291
35.38,1292
35.39,1293
35.41,1294
35.43,1295
35.45,1296
35.47,1297
35.49,1298
35.51,1299
35.53,1300
35.55,1301
35.57,1302
35.6,1303
35.6,1304
35.6,1305
35.61,1306
35.61,1307
35.62,1308
35.63,1309
35.64,1310
35.65,1311
35.66,1312
35.67,1313
35.69,1314
35.7,1315
35.72,1316
35.74,1317
35.76,1318
35.78,1319
35.8,1320
35.83,1321
35.85,1322
35.87,1323
35.9,1324
35.92,1325
35.95,1326
35.98,1327
35.99,1328
35.99,1329
36.0,1330
36.01,1331
36.01,1332
36.02,1333
36.02,1334
36.02,1335
36.02,1336
36.02,1337
36.02,1338
36.01,1339
36.01,1340
36.0,1341
35.99,1342
35.98,1343
35.97,1344
35.96,1345
35.95,1346
35.94,1347
35.93,1348
35.92,1349
35.9,1350
35.89,1351
35.88,1352
35.88,1353
35.87,1354
35.87,1355
35.86,1356
35.86,1357
35.85,1358
35.85,1359
35.84,1360
35.84,1361
35.83,1362
35.82,1363
35.84,1364
35.85,1365
35.86,1366
35.87,1367
35.87,1368
35.88,1369
35.89,1370
35.89,1371
35.89,1372
35.89,1373
35.88,1374
35.88,1375
35.88,1376
35.87,1377
35.87,1378
35.87,1379
35.87,1380
35.87,1381
35.88,1382
35.88,1383
35.89,1384
35.9,1385
35.91,1386
35.92,1387
35.94,1388
35.96,1389
35.99,1390
36.02,1391
36.05,1392
36.09,1393
36.12,1394
36.16,1395
36.21,1396
36.25,1397
36.29,1398
36.34,1399
36.35,1400
36.38,1401
36.41,1402
36.44,1403
36.48,1404
36.51,1405
36.55,1406
36.59,1407
36.63,1408
36.67,1409
36.72,1410
36.77,1411
36.77,1412
36.78,1413
36.8,1414
36.81,1415
36.82,1416
36.84,1417
36.85,1418
36.87,1419
36.89,1420
36.9,1421
36.92,1422
36.93,1423
36.95,1424
36.96,1425
36.97,1426
36.98,1427
36.99,1428
37.01,1429
37.02,1430
37.03,1431
37.04,1432
37.05,1433
37.07,1434
37.07,1435
37.08,1436
37.09,1437
37.1,1438
37.11,1439
37.12,1440
37.13,1441
37.14,1442
37.15,1443
37.16,1444
37.16,1445
37.17,1446
37.17,1447
37.18,1448
37.18,1449
37.17,1450
37.17,1451
37.17,1452
37.17,1453
37.17,1454
37.16,1455
37.15,1456
37.14,1457
37.13,1458
37.12,1459
37.11,1460
37.1,1461
37.08,1462
37.07,1463
37.05,1464
37.04,1465
37.02,1466
37.01,1467
36.99,1468
36.97,1469
36.95,1470
36.93,1471
36.92,1472
36.9,1473
36.88,1474
36.86,1475
36.84,1476
36.82,1477
36.8,1478
36.78,1479
36.76,1480
36.74,1481
36.72,1482
36.7,1483
36.68,1484
36.66,1485
36.64,1486
36.62,1487
36.6,1488
36.58,1489
36.56,1490
36.54,1491
36.52,1492
36.51,1493
36.49,1494
36.47,1495
36.45,1496
36.43,1497
36.42,1498
36.4,1499
36.39,1500
36.37,1501
36.36,1502
36.34,1503
36.32,1504
36.31,1505
36.29,1506
36.27,1507
36.26,1508
36.26,1509
36.25,1510
36.24,1511
36.23,1512
36.22,1513
36.21,1514
36.2,1515
36.2,1516
36.19,1517
36.18,1518
36.17,1519
36.16,1520
36.15,1521
36.13,1522
36.12,1523
36.11,1524
36.1,1525
36.09,1526
36.08,1527
36.06,1528
36.05,1529
36.04,1530
36.03,1531
36.02,1532
36.0,1533
35.99,1534
35.98,1535
35.97,1536
35.96,1537
35.95,1538
35.94,1539
35.93,1540
35.92,1541
35.91,1542
35.9,1543
35.88,1544
35.87,1545
35.86,1546
35.85,1547
35.84,1548
35.83,1549
35.82,1550
35.8,1551
35.79,1552
35.78,1553
35.77,1554
35.76,1555
35.75,1556
35.74,1557
35.73,1558
35.72,1559
35.71,1560
35.7,1561
35.69,1562
35.68,1563
35.67,1564
35.66,1565
35.65,1566
35.64,1567
35.64,1568
35.63,1569
35.62,1570
35.61,1571
35.6,1572
35.59,1573
35.59,1574
35.58,1575
35.57,1576
35.56,1577
35.55,1578
35.54,1579
35.54,1580
35.53,1581
35.52,1582
35.51,1583
35.5,1584
35.49,1585
35.48,1586
35.47,1587
35.46,1588
35.45,1589
35.44,1590
35.43,1591
35.42,1592
35.41,1593
35.4,1594
35.39,1595
35.38,1596
35.37,1597
35.36,1598
35.35,1599
35.34,1600
35.33,1601
35.32,1602
35.31,1603
35.3,1604
35.29,1605
35.28,1606
35.27,1607
35.26,1608
35.25,1609
35.24,1610
35.24,1611
35.23,1612
35.22,1613
35.21,1614
35.21,1615
35.2,1616
35.19,1617
35.19,1618
35.18,1619
35.17,1620
35.16,1621
35.15,1622
35.14,1623
35.14,1624
35.13,1625
35.13,1626
35.13,1627
35.12,1628
35.11,1629
35.11,1630
35.1,1631
35.1,1632
35.09,1633
35.09,1634
35.08,1635
35.08,1636
35.07,1637
35.07,1638
35.06,1639
35.05,1640
35.04,1641
35.03,1642
35.02,1643
35.01,1644
35.0,1645
34.99,1646
34.97,1647
34.97,1648
34.96,1649
34.95,1650
34.94,1651
34.93,1652
34.92,1653
34.91,1654
34.91,1655
34.9,1656
34.9,1657
34.89,1658
34.89,1659
34.89,1660
34.88,1661
34.88,1662
34.88,1663
34.88,1664
34.88,1665
34.88,1666
34.88,1667
34.88,1668
34.88,1669
34.88,1670
34.88,1671
34.88,1672
34.89,1673
34.89,1674
34.9,1675
34.9,1676
34.9,1677
34.91,1678
34.91,1679
34.92,1680
34.92,1681
34.93,1682
34.93,1683
34.94,1684
34.95,1685
34.95,1686
34.96,1687
34.97,1688
34.98,1689
34.98,1690
34.99,1691
35.0,1692
35.0,1693
35.01,1694
35.02,1695
35.02,1696
35.02,1697
35.03,1698
35.03,1699
35.03,1700
35.03,1701
35.04,1702
35.04,1703
35.04,1704
35.04,1705
35.04,1706
35.04,1707
35.04,1708
35.04,1709
35.04,1710
35.04,1711
35.05,1712
35.06,1713
35.06,1714
35.06,1715
35.07,1716
35.07,1717
35.08,1718
35.1,1719
35.11,1720
35.12,1721
35.12,1722
35.13,1723
35.13,1724
35.13,1725
35.13,1726
35.13,1727
35.14,1728
35.13,1729
35.15,1730
35.17,1731
35.18,1732
35.19,1733
35.21,1734
35.22,1735
35.24,1736
35.25,1737
35.27,1738
35.29,1739
35.3,1740
35.31,1741
35.32,1742
35.33,1743
35.33,1744
35.33,1745
35.34,1746
35.34,1747
35.35,1748
35.35,1749
35.36,1750
35.37,1751
35.38,1752
35.39,1753
35.4,1754
35.41,1755
35.42,1756
35.43,1757
35.44,1758
35.45,1759
35.46,1760
35.47,1761
35.49,1762
35.5,1763
35.52,1764
35.54,1765
35.56,1766
35.58,1767
35.6,1768
35.62,1769
35.65,1770
35.67,1771
35.67,1772
35.67,1773
35.68,1774
35.69,1775
35.7,1776
35.71,1777
35.73,1778
35.74,1779
35.76,1780
35.77,1781
35.78,1782
35.8,1783
35.8,1784
35.81,1785
35.81,1786
35.82,1787
35.82,1788
35.83,1789
35.83,1790
35.84,1791
35.84,1792
35.85,1793
35.85,1794
35.86,1795
35.86,1796
35.86,1797
35.86,1798
35.86,1799
35.87,1800
35.86,1801
35.86,1802
35.86,1803
35.85,1804
35.85,1805
35.84,1806
35.84,1807
35.83,1808
35.82,1809
35.81,1810
35.8,1811
35.8,1812
35.79,1813
35.79,1814
35.78,1815
35.78,1816
35.78,1817
35.77,1818
35.77,1819
35.79,1820
35.8,1821
35.81,1822
35.82,1823
35.83,1824
35.84,1825
35.84,1826
35.85,1827
35.85,1828
35.86,1829
35.87,1830
35.87,1831
35.87,1832
35.87,1833
35.87,1834
35.87,1835
35.87,1836
35.87,1837
35.88,1838
35.88,1839
35.89,1840
35.89,1841
35.9,1842
35.91,1843
35.92,1844
35.93,1845
35.94,1846
35.96,1847
35.97,1848
35.99,1849
36.01,1850
36.04,1851
36.05,1852
36.08,1853
36.11,1854
36.13,1855
36.14,1856
36.14,1857
36.15,1858
36.16,1859
36.17,1860
36.18,1861
36.19,1862
36.21,1863
36.23,1864
36.25,1865
36.27,1866
36.29,1867
36.31,1868
36.33,1869
36.35,1870
36.38,1871
36.4,1872
36.43,1873
36.44,1874
36.45,1875
36.47,1876
36.49,1877
36.5,1878
36.52,1879
36.54,1880
36.56,1881
36.58,1882
36.6,1883
36.63,1884
36.65,1885
36.65,1886
36.66,1887
36.66,1888
36.67,1889
36.68,1890
36.69,1891
36.7,1892
36.7,1893
36.71,1894
36.71,1895
36.72,1896
36.73,1897
36.74,1898
36.74,1899
36.75,1900
36.75,1901
36.76,1902
36.76,1903
36.76,1904
36.77,1905
36.77,1906
36.77,1907
36.78,1908
36.78,1909
36.79,1910
36.79,1911
36.78,1912
36.78,1913
36.78,1914
36.78,1915
36.77,1916
36.77,1917
36.76,1918
36.76,1919
36.75,1920
36.74,1921
36.73,1922
36.72,1923
36.71,1924
36.7,1925
36.69,1926
36.67,1927
36.66,1928
36.65,1929
36.64,1930
36.62,1931
36.61,1932
36.6,1933
36.58,1934
36.57,1935
36.55,1936
36.54,1937
36.53,1938
36.51,1939
36.5,1940
36.49,1941
36.47,1942
36.46,1943
36.44,1944
36.43,1945
36.42,1946
36.41,1947
36.39,1948
36.38,1949
36.37,1950
36.36,1951
36.34,1952
36.33,1953
36.32,1954
36.31,1955
36.29,1956
36.28,1957
36.27,1958
36.25,1959
36.24,1960
36.23,1961
36.21,1962
36.2,1963
36.18,1964
36.17,1965
36.16,1966
36.15,1967
36.13,1968
36.12,1969
36.11,1970
36.1,1971
36.1,1972
36.09,1973
36.08,1974
36.07,1975
36.07,1976
36.06,1977
36.05,1978
36.05,1979
36.04,1980
36.03,1981
36.02,1982
36.02,1983
36.01,1984
36.0,1985
36.0,1986
35.99,1987
35.98,1988
35.98,1989
35.97,1990
35.96,1991
35.95,1992
35.95,1993
35.94,1994
35.93,1995
35.92,1996
35.91,1997
35.9,1998
35.89,1999
35.89,2000
35.88,2001
35.87,2002
35.86,2003
35.85,2004
35.85,2005
35.84,2006
35.83,2007
35.82,2008
35.81,2009
35.81,2010
35.8,2011
35.79,2012
35.79,2013
35.78,2014
35.77,2015
35.77,2016
35.76,2017
35.75,2018
35.75,2019
35.74,2020
35.73,2021
35.73,2022
35.72,2023
35.71,2024
35.7,2025
35.7,2026
35.69,2027
35.68,2028
35.67,2029
35.66,2030
35.65,2031
35.64,2032
35.63,2033
35.63,2034
35.62,2035
35.61,2036
35.6,2037
35.59,2038
35.58,2039
35.57,2040
35.56,2041
35.56,2042
35.55,2043
35.54,2044
35.53,2045
35.52,2046
35.51,2047
35.51,2048
35.5,2049
35.49,2050
35.48,2051
35.48,2052
35.47,2053
35.46,2054
35.45,2055
35.45,2056
35.44,2057
35.43,2058
35.42,2059
35.42,2060
35.41,2061
35.4,2062
35.39,2063
35.39,2064
35.38,2065
35.37,2066
35.36,2067
35.36,2068
35.35,2069
35.34,2070
35.33,2071
35.32,2072
35.31,2073
35.31,2074
35.3,2075
35.29,2076
35.28,2077
35.27,2078
35.26,2079
35.25,2080
35.24,2081
35.23,2082
35.22,2083
35.21,2084
35.2,2085
35.19,2086
35.19,2087
35.18,2088
35.17,2089
35.16,2090
35.16,2091
35.15,2092
35.14,2093
35.14,2094
35.13,2095
35.13,2096
35.12,2097
35.12,2098
35.12,2099
35.11,2100
35.11,2101
35.11,2102
35.1,2103
35.09,2104
35.09,2105
35.08,2106
35.07,2107
35.07,2108
35.06,2109
35.06,2110
35.05,2111
35.05,2112
35.05,2113
35.04,2114
35.04,2115
35.04,2116
35.04,2117
35.04,2118
35.04,2119
35.04,2120
35.05,2121
35.06,2122
35.06,2123
35.07,2124
35.08,2125
35.09,2126
35.1,2127
35.12,2128
35.13,2129
35.15,2130
35.16,2131
35.17,2132
35.18,2133
35.19,2134
35.2,2135
35.21,2136
35.21,2137
35.22,2138
35.23,2139
35.23,2140
35.24,2141
35.25,2142
35.26,2143
35.27,2144
35.28,2145
35.28,2146
35.29,2147
35.29,2148
35.3,2149
35.31,2150
35.31,2151
35.31,2152
35.32,2153
35.32,2154
35.33,2155
35.33,2156
35.33,2157
35.33,2158
35.34,2159
35.34,2160
35.34,2161
35.35,2162
35.35,2163
35.35,2164
35.35,2165
35.35,2166
35.35,2167
35.35,2168
35.35,2169
35.35,2170
35.35,2171
35.35,2172
35.35,2173
35.35,2174
35.35,2175
35.35,2176
35.35,2177
35.35,2178
35.35,2179
35.35,2180
35.35,2181
35.35,2182
35.35,2183
35.34,2184
35.34,2185
35.34,2186
35.33,2187
35.33,2188
35.32,2189
35.32,2190
35.31,2191
35.31,2192
35.32,2193
35.32,2194
35.32,2195
35.33,2196
35.33,2197
35.33,2198
35.33,2199
35.34,2200
35.34,2201
35.34,2202
35.34,2203
35.34,2204
35.34,2205
35.34,2206
35.35,2207
35.34,2208
35.34,2209
35.34,2210
35.34,2211
35.34,2212
35.34,2213
35.34,2214
35.34,2215
35.34,2216
35.33,2217
35.33,2218
35.33,2219
35.33,2220
35.33,2221
35.33,2222
35.33,2223
35.33,2224
35.33,2225
35.34,2226
35.34,2227
35.35,2228
35.35,2229
35.36,2230
35.37,2231
35.38,2232
35.39,2233
35.41,2234
35.42,2235
35.44,2236
35.45,2237
35.47,2238
35.49,2239
35.49,2240
35.5,2241
35.5,2242
35.51,2243
35.52,2244
35.52,2245
35.53,2246
35.53,2247
35.54,2248
35.54,2249
35.55,2250
35.55,2251
35.55,2252
35.56,2253
35.56,2254
35.56,2255
35.56,2256
35.56,2257
35.56,2258
35.56,2259
35.56,2260
35.56,2261
35.55,2262
35.55,2263
35.54,2264
35.54,2265
35.53,2266
35.53,2267
35.52,2268
35.52,2269
35.51,2270
35.5,2271
35.49,2272
35.49,2273
35.48,2274
35.47,2275
35.47,2276
35.47,2277
35.46,2278
35.46,2279
35.46,2280
35.46,2281
35.46,2282
35.47,2283
35.48,2284
35.48,2285
35.49,2286
35.49,2287
35.5,2288
35.5,2289
35.5,2290
35.5,2291
35.51,2292
35.51,2293
35.51,2294
35.51,2295
35.51,2296
35.52,2297
35.52,2298
35.52,2299
35.53,2300
35.53,2301
35.54,2302
35.55,2303
35.56,2304
35.57,2305
35.59,2306
35.6,2307
35.62,2308
35.64,2309
35.66,2310


==> Data/Compose-Post-CPU-Usage-Proactive.csv <==
value,xtick
15.62,150
15.5,151
15.46,152
15.32,153
15.21,154
15.0,155
14.82,156
15.56,157
15.74,158
15.92,159
16.13,160
16.23,161
16.27,162
16.24,163
16.26,164
16.3,165
16.29,166
16.32,167
16.36,168
16.36,169
16.18,170
16.06,171
16.08,172
16.02,173
15.97,174
15.97,175
15.98,176
16.05,177
16.07,178
16.11,179
16.14,180
16.07,181
15.98,182
16.06,183
16.1,184
16.13,185
16.16,186
16.18,187
16.22,188
16.23,189
16.22,190
16.28,191
16.3,192
16.33,193
16.35,194
16.38,195
16.4,196
16.41,197
16.41,198
16.31,199
16.26,200
16.26,201
16.28,202
16.31,203
16.35,204
16.39,205
16.45,206
16.52,207
16.59,208
16.66,209
16.74,210
16.81,211
16.87,212
16.94,213
17.01,214
17.08,215
17.13,216
17.18,217
17.21,218
17.24,219
17.28,220
17.32,221
17.35,222
17.39,223
17.41,224
17.42,225
17.44,226
17.47,227
17.51,228
17.56,229
17.57,230
17.58,231
17.61,232
17.64,233
17.68,234
17.71,235
17.75,236
17.78,237
17.82,238
17.85,239
17.87,240
17.89,241
17.89,242
17.89,243
17.9,244
17.92,245
17.92,246
17.93,247
17.92,248
17.91,249
17.9,250
17.9,251
17.88,252
17.86,253
17.85,254
17.83,255
17.82,256
17.8,257
17.77,258
17.74,259
17.72,260
17.7,261
17.68,262
17.66,263
17.64,264
17.61,265
17.58,266
17.56,267
17.53,268
17.52,269
17.48,270
17.44,271
17.43,272
17.41,273
17.41,274
17.42,275
17.41,276
17.42,277
17.4,278
17.38,279
17.37,280
17.36,281
17.35,282
17.34,283
17.33,284
17.32,285
17.32,286
17.32,287
17.31,288
17.3,289
17.29,290
17.29,291
17.28,292
17.27,293
17.26,294
17.25,295
17.26,296
17.27,297
17.29,298
17.3,299
17.31,300
17.34,301
17.35,302
17.38,303
17.41,304
17.43,305
17.45,306
17.47,307
17.5,308
17.53,309
17.55,310
17.59,311
17.62,312
17.66,313
17.7,314
17.75,315
17.79,316
17.83,317
17.87,318
17.86,319
17.86,320
17.88,321
17.89,322
17.91,323
17.94,324
17.97,325
18.02,326
18.1,327
18.21,328
18.32,329
18.43,330
18.54,331
18.65,332
18.79,333
18.94,334
19.12,335
19.29,336
19.48,337
19.67,338
19.86,339
20.05,340
20.24,341
20.44,342
20.62,343
20.8,344
20.98,345
21.17,346
21.35,347
21.54,348
21.72,349
21.89,350
22.05,351
22.2,352
22.35,353
22.51,354
22.66,355
22.8,356
22.94,357
23.08,358
23.22,359
23.35,360
23.48,361
23.57,362
23.67,363
23.77,364
23.87,365
23.97,366
24.05,367
24.13,368
24.21,369
24.29,370
24.38,371
24.44,372
24.52,373
24.59,374
24.67,375
24.74,376
24.82,377
24.9,378
25.07,379
25.24,380
25.39,381
25.56,382
25.75,383
25.92,384
26.1,385
26.22,386
26.37,387
26.51,388
26.63,389
26.72,390
27.09,391
27.45,392
27.79,393
28.11,394
28.42,395
28.73,396
29.04,397
29.33,398
29.57,399
29.79,400
29.99,401
30.19,402
30.39,403
30.57,404
30.75,405
30.9,406
31.0,407
31.11,408
31.23,409
31.35,410
31.46,411
31.58,412
31.69,413
31.79,414
31.86,415
31.93,416
32.0,417
32.05,418
32.11,419
32.17,420
32.24,421
32.31,422
32.38,423
32.45,424
32.54,425
32.62,426
32.69,427
32.79,428
32.9,429
33.02,430
33.14,431
33.25,432
33.37,433
33.54,434
33.71,435
33.91,436
34.1,437
34.32,438
34.54,439
34.75,440
34.94,441
35.21,442
35.48,443
35.75,444
36.0,445
36.28,446
36.55,447
36.83,448
37.1,449
37.38,450
37.63,451
37.88,452
38.13,453
38.34,454
38.56,455
38.77,456
38.96,457
39.08,458
39.21,459
39.34,460
39.48,461
39.61,462
39.73,463
39.83,464
39.94,465
40.01,466
40.08,467
40.14,468
40.2,469
40.25,470
40.29,471
40.33,472
40.36,473
40.39,474
40.41,475
40.42,476
40.43,477
40.44,478
40.44,479
40.44,480
40.43,481
40.42,482
40.42,483
40.41,484
40.4,485
40.38,486
40.35,487
40.32,488
40.3,489
40.27,490
40.24,491
40.21,492
40.14,493
40.07,494
40.0,495
39.93,496
39.86,497
39.79,498
39.71,499
39.63,500
39.55,501
39.47,502
39.4,503
39.32,504
39.24,505
39.17,506
39.12,507
39.07,508
39.03,509
38.99,510
38.96,511
38.93,512
38.9,513
38.88,514
38.86,515
38.84,516
38.87,517
38.93,518
39.0,519
39.07,520
39.15,521
39.21,522
39.25,523
39.29,524
39.38,525
39.48,526
39.57,527
39.67,528
39.77,529
39.87,530
39.99,531
40.1,532
40.21,533
40.3,534
40.38,535
40.48,536
40.58,537
40.68,538
40.8,539
40.92,540
41.01,541
41.11,542
41.22,543
41.33,544
41.45,545
41.57,546
41.69,547
41.81,548
41.93,549
42.06,550
42.17,551
42.29,552
42.45,553
42.58,554
42.72,555
42.86,556
43.0,557
43.14,558
43.27,559
43.38,560
43.51,561
43.63,562
43.76,563
43.88,564
43.99,565
44.09,566
44.2,567
44.3,568
44.42,569
44.54,570
44.66,571
44.77,572
44.89,573
45.0,574
45.1,575
45.21,576
45.22,577
45.23,578
45.24,579
45.25,580
45.26,581
45.26,582
45.27,583
45.26,584
45.23,585
45.21,586
45.18,587
45.16,588
45.13,589
45.1,590
45.05,591
44.99,592
44.93,593
44.88,594
44.82,595
44.76,596
44.7,597
44.64,598
44.58,599
44.52,600
44.46,601
44.39,602
44.32,603
44.25,604
44.19,605
44.12,606
44.05,607
43.99,608
43.92,609
43.86,610
43.79,611
43.72,612
43.66,613
43.6,614
43.53,615
43.46,616
43.4,617
43.34,618
43.28,619
43.21,620
43.15,621
43.09,622
43.02,623
42.96,624
42.9,625
42.84,626
42.78,627
42.72,628
42.66,629
42.59,630
42.53,631
42.48,632
42.42,633
42.36,634
42.31,635
42.25,636
42.19,637
42.13,638
42.08,639
42.03,640
41.97,641
41.92,642
41.88,643
41.84,644
41.81,645
41.78,646
41.74,647
41.71,648
41.68,649
41.65,650
41.62,651
41.59,652
41.56,653
41.53,654
41.5,655
41.46,656
41.43,657
41.4,658
41.36,659
41.33,660
41.3,661
41.27,662
41.23,663
41.19,664
41.16,665
41.11,666
41.07,667
41.03,668
40.99,669
40.96,670
40.92,671
40.89,672
40.85,673
40.81,674
40.78,675
40.74,676
40.7,677
40.66,678
40.62,679
40.59,680
40.56,681
40.53,682
40.49,683
40.46,684
40.42,685
40.38,686
40.34,687
40.31,688
40.27,689
40.24,690
40.21,691
40.17,692
40.14,693
40.11,694
40.08,695
40.05,696
40.02,697
39.98,698
39.95,699
39.92,700
39.89,701
39.85,702
39.82,703
39.78,704
39.75,705
39.72,706
39.69,707
39.66,708
39.62,709
39.59,710
39.56,711
39.53,712
39.5,713
39.46,714
39.42,715
39.39,716
39.37,717
39.34,718
39.32,719
39.3,720
39.28,721
39.25,722
39.23,723
39.21,724
39.2,725
39.18,726
39.16,727
39.14,728
39.13,729
39.11,730
39.1,731
39.07,732
39.05,733
39.02,734
39.0,735
38.97,736
38.95,737
38.93,738
38.91,739
38.88,740
38.86,741
38.84,742
38.82,743
38.79,744
38.76,745
38.74,746
38.71,747
38.69,748
38.66,749
38.63,750
38.61,751
38.58,752
38.56,753
38.53,754
38.51,755
38.49,756
38.46,757
38.44,758
38.42,759
38.4,760
38.38,761
38.36,762
38.35,763
38.33,764
38.32,765
38.3,766
38.29,767
38.27,768
38.26,769
38.25,770
38.24,771
38.22,772
38.21,773
38.2,774
38.18,775
38.16,776
38.17,777
38.18,778
38.19,779
38.2,780
38.21,781
38.23,782
38.25,783
38.28,784
38.31,785
38.33,786
38.34,787
38.37,788
38.4,789
38.43,790
38.48,791
38.52,792
38.56,793
38.61,794
38.67,795
38.73,796
38.8,797
38.86,798
38.92,799
38.99,800
39.07,801
39.15,802
39.23,803
39.29,804
39.37,805
39.44,806
39.52,807
39.61,808
39.7,809
39.79,810
39.88,811
39.96,812
40.05,813
40.14,814
40.23,815
40.32,816
40.42,817
40.5,818
40.58,819
40.66,820
40.74,821
40.82,822
40.89,823
40.96,824
41.02,825
41.07,826
41.13,827
41.19,828
41.24,829
41.28,830
41.33,831
41.37,832
41.41,833
41.46,834
41.5,835
41.54,836
41.58,837
41.62,838
41.66,839
41.69,840
41.73,841
41.76,842
41.79,843
41.82,844
41.85,845
41.88,846
41.89,847
41.91,848
41.93,849
41.94,850
41.96,851
41.97,852
41.98,853
41.99,854
42.0,855
42.0,856
42.0,857
42.0,858
42.0,859
41.99,860
42.0,861
42.0,862
42.0,863
42.0,864
42.0,865
42.0,866
42.01,867
42.02,868
42.02,869
42.02,870
42.03,871
42.04,872
42.05,873
42.06,874
42.06,875
42.07,876
42.07,877
42.08,878
42.09,879
42.1,880
42.1,881
42.11,882
42.12,883
42.12,884
42.12,885
42.13,886
42.14,887
42.14,888
42.14,889
42.15,890
42.15,891
42.16,892
42.17,893
42.17,894
42.17,895
42.18,896
42.2,897
42.21,898
42.23,899
42.25,900
42.27,901
42.29,902
42.32,903
42.35,904
42.37,905
42.4,906
42.44,907
42.48,908
42.51,909
42.54,910
42.58,911
42.61,912
42.64,913
42.67,914
42.69,915
42.71,916
42.73,917
42.74,918
42.76,919
42.78,920
42.79,921
42.8,922
42.81,923
42.81,924
42.82,925
42.83,926
42.83,927
42.84,928
42.84,929
42.85,930
42.86,931
42.86,932
42.87,933
42.87,934
42.88,935
42.87,936
42.87,937
42.87,938
42.86,939
42.86,940
42.86,941
42.86,942
42.86,943
42.85,944
42.83,945
42.82,946
42.81,947
42.79,948
42.78,949
42.76,950
42.74,951
42.73,952
42.71,953
42.7,954
42.68,955
42.66,956
42.64,957
42.61,958
42.59,959
42.57,960
42.54,961
42.52,962
42.5,963
42.47,964
42.45,965
42.42,966
42.4,967
42.38,968
42.36,969
42.34,970
42.33,971
42.32,972
42.31,973
42.3,974
42.3,975
42.31,976
42.31,977
42.32,978
42.32,979
42.33,980
42.36,981
42.38,982
42.41,983
42.43,984
42.46,985
42.49,986
42.52,987
42.56,988
42.6,989
42.64,990
42.69,991
42.75,992
42.8,993
42.86,994
42.91,995
42.96,996
43.0,997
43.06,998
43.13,999
43.2,1000
43.26,1001
43.33,1002
43.41,1003
43.48,1004
43.55,1005
43.62,1006
43.69,1007
43.76,1008
43.83,1009
43.9,1010
43.97,1011
44.05,1012
44.11,1013
44.18,1014
44.24,1015
44.32,1016
44.4,1017
44.48,1018
44.56,1019
44.64,1020
44.71,1021
44.78,1022
44.85,1023
44.93,1024
45.0,1025
45.08,1026
45.16,1027
45.22,1028
45.28,1029
45.34,1030
45.4,1031
45.45,1032
45.51,1033
45.56,1034
45.6,1035
45.64,1036
45.68,1037
45.72,1038
45.82,1039
45.93,1040
46.03,1041
46.13,1042
46.21,1043
46.28,1044
46.36,1045
46.41,1046
46.46,1047
46.51,1048
46.56,1049
46.61,1050
46.62,1051
46.63,1052
46.64,1053
46.65,1054
46.65,1055
46.66,1056
46.66,1057
46.68,1058
46.69,1059
46.7,1060
46.71,1061
46.72,1062
46.73,1063
46.74,1064
46.75,1065
46.76,1066
46.76,1067
46.77,1068
46.77,1069
46.77,1070
46.76,1071
46.76,1072
46.75,1073
46.74,1074
46.73,1075
46.73,1076
46.72,1077
46.72,1078
46.71,1079
46.7,1080
46.69,1081
46.68,1082
46.66,1083
46.64,1084
46.62,1085
46.61,1086
46.59,1087
46.59,1088
46.58,1089
46.58,1090
46.57,1091
46.57,1092
46.57,1093
46.56,1094
46.56,1095
46.55,1096
46.55,1097
46.55,1098
46.55,1099
46.54,1100
46.53,1101
46.53,1102
46.52,1103
46.51,1104
46.5,1105
46.49,1106
46.48,1107
46.47,1108
46.46,1109
46.45,1110
46.44,1111
46.42,1112
46.41,1113
46.4,1114
46.39,1115
46.37,1116
46.36,1117
46.35,1118
46.33,1119
46.32,1120
46.3,1121
46.29,1122
46.28,1123
46.26,1124
46.25,1125
46.23,1126
46.22,1127
46.21,1128
46.19,1129
46.19,1130
46.19,1131
46.19,1132
46.2,1133
46.2,1134
46.2,1135
46.2,1136
46.2,1137
46.2,1138
46.21,1139
46.21,1140
46.21,1141
46.21,1142
46.21,1143
46.21,1144
46.21,1145
46.2,1146
46.2,1147
46.2,1148
46.2,1149
46.19,1150
46.19,1151
46.18,1152
46.18,1153
46.18,1154
46.17,1155
46.17,1156
46.17,1157
46.16,1158
46.16,1159
46.15,1160
46.14,1161
46.13,1162
46.13,1163
46.12,1164
46.11,1165
46.1,1166
46.08,1167
46.07,1168
46.06,1169
46.05,1170
46.04,1171
46.02,1172
46.01,1173
46.0,1174
45.98,1175
45.97,1176
45.96,1177
45.94,1178
45.92,1179
45.91,1180
45.89,1181
45.88,1182
45.87,1183
45.85,1184
45.84,1185
45.83,1186
45.82,1187
45.8,1188
45.79,1189
45.78,1190
45.76,1191
45.75,1192
45.74,1193
45.72,1194
45.71,1195
45.69,1196
45.67,1197
45.66,1198
45.65,1199
45.64,1200
45.63,1201
45.63,1202
45.62,1203
45.61,1204
45.61,1205
45.6,1206
45.59,1207
45.59,1208
45.58,1209
45.57,1210
45.56,1211
45.56,1212
45.55,1213
45.55,1214
45.54,1215
45.53,1216
45.53,1217
45.52,1218
45.5,1219
45.48,1220
45.46,1221
45.44,1222
45.41,1223
45.39,1224
45.36,1225
45.33,1226
45.31,1227
45.28,1228
45.26,1229
45.23,1230
45.21,1231
45.19,1232
45.16,1233
45.14,1234
45.11,1235
45.09,1236
45.07,1237
45.04,1238
45.02,1239
45.0,1240
44.97,1241
44.95,1242
44.94,1243
44.92,1244
44.91,1245
44.9,1246
44.88,1247
44.87,1248
44.86,1249
44.85,1250
44.85,1251
44.84,1252
44.83,1253
44.83,1254
44.83,1255
44.84,1256
44.84,1257
44.85,1258
44.86,1259
44.87,1260
44.88,1261
44.9,1262
44.92,1263
44.93,1264
44.95,1265
44.97,1266
44.99,1267
45.01,1268
45.03,1269
45.06,1270
45.09,1271
45.11,1272
45.17,1273
45.23,1274
45.29,1275
45.35,1276
45.41,1277
45.46,1278
45.52,1279
45.57,1280
45.62,1281
45.67,1282
45.71,1283
45.76,1284
45.79,1285
45.83,1286
45.86,1287
45.89,1288
45.92,1289
45.96,1290
45.99,1291
46.02,1292
46.05,1293
46.07,1294
46.1,1295
46.12,1296
46.14,1297
46.16,1298
46.18,1299
46.2,1300
46.22,1301
46.24,1302
46.26,1303
46.28,1304
46.3,1305
46.32,1306
46.34,1307
46.36,1308
46.37,1309
46.39,1310
46.4,1311
46.41,1312
46.42,1313
46.42,1314
46.47,1315
46.51,1316
46.55,1317
46.57,1318
46.6,1319
46.62,1320
46.65,1321
46.67,1322
46.69,1323
46.7,1324
46.72,1325
46.73,1326
46.74,1327
46.75,1328
46.76,1329
46.76,1330
46.77,1331
46.79,1332
46.8,1333
46.82,1334
46.83,1335
46.85,1336
46.86,1337
46.87,1338
46.89,1339
46.9,1340
46.92,1341
46.94,1342
46.96,1343
46.98,1344
46.97,1345
46.96,1346
46.95,1347
46.94,1348
46.94,1349
46.93,1350
46.92,1351
46.92,1352
46.92,1353
46.92,1354
46.91,1355
46.91,1356
46.9,1357
46.89,1358
46.9,1359
46.91,1360
46.92,1361
46.93,1362
46.94,1363
46.96,1364
46.98,1365
46.99,1366
47.01,1367
47.03,1368
47.05,1369
47.07,1370
47.09,1371
47.11,1372
47.14,1373
47.16,1374
47.17,1375
47.19,1376
47.21,1377
47.24,1378
47.26,1379
47.28,1380
47.29,1381
47.31,1382
47.33,1383
47.35,1384
47.36,1385
47.38,1386
47.39,1387
47.4,1388
47.41,1389
47.42,1390
47.43,1391
47.42,1392
47.43,1393
47.43,1394
47.43,1395
47.43,1396
47.43,1397
47.43,1398
47.43,1399
47.42,1400
47.41,1401
47.4,1402
47.4,1403
47.39,1404
47.38,1405
47.37,1406
47.37,1407
47.36,1408
47.35,1409
47.34,1410
47.33,1411
47.32,1412
47.3,1413
47.29,1414
47.28,1415
47.27,1416
47.25,1417
47.24,1418
47.23,1419
47.22,1420
47.21,1421
47.19,1422
47.18,1423
47.16,1424
47.15,1425
47.13,1426
47.12,1427
47.11,1428
47.09,1429
47.09,1430
47.08,1431
47.08,1432
47.08,1433
47.07,1434
47.07,1435
47.06,1436
47.07,1437
47.08,1438
47.09,1439
47.09,1440
47.1,1441
47.11,1442
47.14,1443
47.16,1444
47.18,1445
47.2,1446
47.22,1447
47.25,1448
47.27,1449
47.3,1450
47.33,1451
47.36,1452
47.39,1453
47.41,1454
47.45,1455
47.48,1456
47.52,1457
47.54,1458
47.58,1459
47.62,1460
47.66,1461
47.7,1462
47.74,1463
47.78,1464
47.82,1465
47.86,1466
47.9,1467
47.94,1468
47.98,1469
48.03,1470
48.07,1471
48.11,1472
48.14,1473
48.18,1474
48.22,1475
48.26,1476
48.29,1477
48.33,1478
48.37,1479
48.41,1480
48.44,1481
48.49,1482
48.53,1483
48.57,1484
48.61,1485
48.65,1486
48.69,1487
48.73,1488
48.77,1489
48.81,1490
48.86,1491
48.9,1492
48.94,1493
48.98,1494
49.02,1495
49.06,1496
49.1,1497
49.13,1498
49.16,1499
49.19,1500
49.22,1501
49.24,1502
49.26,1503
49.28,1504
49.29,1505
49.31,1506
49.31,1507
49.3,1508
49.29,1509
49.27,1510
49.26,1511
49.25,1512
49.24,1513
49.22,1514
49.21,1515
49.19,1516
49.17,1517
49.16,1518
49.14,1519
49.12,1520
49.1,1521
49.08,1522
49.05,1523
49.03,1524
49.01,1525
48.99,1526
48.96,1527
48.94,1528
48.92,1529
48.89,1530
48.87,1531
48.85,1532
48.82,1533
48.8,1534
48.77,1535
48.75,1536
48.72,1537
48.7,1538
48.67,1539
48.65,1540
48.62,1541
48.6,1542
48.57,1543
48.55,1544
48.52,1545
48.49,1546
48.47,1547
48.44,1548
48.41,1549
48.39,1550
48.36,1551
48.34,1552
48.31,1553
48.28,1554
48.26,1555
48.23,1556
48.21,1557
48.18,1558
48.16,1559
48.13,1560
48.11,1561
48.09,1562
48.08,1563
48.06,1564
48.05,1565
48.03,1566
48.01,1567
48.0,1568
47.98,1569
47.97,1570
47.95,1571
47.94,1572
47.93,1573
47.91,1574
47.9,1575
47.89,1576
47.87,1577
47.86,1578
47.84,1579
47.83,1580
47.81,1581
47.8,1582
47.79,1583
47.77,1584
47.76,1585
47.74,1586
47.72,1587
47.71,1588
47.69,1589
47.67,1590
47.65,1591
47.64,1592
47.62,1593
47.6,1594
47.59,1595
47.57,1596
47.55,1597
47.53,1598
47.52,1599
47.5,1600
47.48,1601
47.46,1602
47.44,1603
47.43,1604
47.41,1605
47.39,1606
47.37,1607
47.36,1608
47.34,1609
47.32,1610
47.3,1611
47.29,1612
47.27,1613
47.25,1614
47.24,1615
47.22,1616
47.2,1617
47.19,1618
47.17,1619
47.15,1620
47.13,1621
47.11,1622
47.09,1623
47.06,1624
47.04,1625
47.02,1626
47.0,1627
46.97,1628
46.95,1629
46.92,1630
46.9,1631
46.87,1632
46.84,1633
46.82,1634
46.79,1635
46.77,1636
46.74,1637
46.72,1638
46.7,1639
46.68,1640
46.65,1641
46.63,1642
46.61,1643
46.59,1644
46.57,1645
46.55,1646
46.53,1647
46.51,1648
46.48,1649
46.46,1650
46.45,1651
46.43,1652
46.42,1653
46.4,1654
46.39,1655
46.37,1656
46.35,1657
46.34,1658
46.32,1659
46.3,1660
46.28,1661
46.27,1662
46.25,1663
46.23,1664
46.22,1665
46.2,1666
46.18,1667
46.16,1668
46.15,1669
46.13,1670
46.11,1671
46.09,1672
46.08,1673
46.06,1674
46.04,1675
46.02,1676
46.0,1677
45.99,1678
45.97,1679
45.96,1680
45.94,1681
45.93,1682
45.91,1683
45.9,1684
45.88,1685
45.87,1686
45.85,1687
45.84,1688
45.83,1689
45.82,1690
45.81,1691
45.8,1692
45.79,1693
45.77,1694
45.76,1695
45.75,1696
45.74,1697
45.74,1698
45.73,1699
45.72,1700
45.71,1701
45.71,1702
45.7,1703
45.69,1704
45.69,1705
45.69,1706
45.68,1707
45.68,1708
45.68,1709
45.68,1710
45.69,1711
45.7,1712
45.71,1713
45.72,1714
45.74,1715
45.75,1716
45.76,1717
45.77,1718
45.79,1719
45.81,1720
45.83,1721
45.85,1722
45.87,1723
45.89,1724
45.91,1725
45.94,1726
45.97,1727
45.99,1728
46.02,1729
46.05,1730
46.07,1731
46.1,1732
46.13,1733
46.15,1734
46.17,1735
46.2,1736
46.22,1737
46.25,1738
46.27,1739
46.29,1740
46.31,1741
46.32,1742
46.35,1743
46.38,1744
46.41,1745
46.43,1746
46.46,1747
46.48,1748
46.51,1749
46.53,1750
46.55,1751
46.58,1752
46.6,1753
46.62,1754
46.64,1755
46.67,1756
46.69,1757
46.7,1758
46.72,1759
46.73,1760
46.75,1761
46.76,1762
46.78,1763
46.79,1764
46.81,1765
46.82,1766
46.83,1767
46.84,1768
46.85,1769
46.86,1770
46.86,1771
46.86,1772
46.87,1773
46.87,1774
46.87,1775
46.87,1776
46.88,1777
46.88,1778
46.88,1779
46.88,1780
46.88,1781
46.88,1782
46.88,1783
46.88,1784
46.88,1785
46.88,1786
46.87,1787
46.87,1788
46.89,1789
46.91,1790
46.93,1791
46.95,1792
46.97,1793
46.99,1794
47.02,1795
47.02,1796
47.04,1797
47.05,1798
47.07,1799
47.09,1800
47.11,1801
47.13,1802
47.15,1803
47.17,1804
47.19,1805
47.22,1806
47.24,1807
47.26,1808
47.29,1809
47.31,1810
47.34,1811
47.37,1812
47.39,1813
47.41,1814
47.44,1815
47.46,1816
47.48,1817
47.5,1818
47.5,1819
47.49,1820
47.49,1821
47.48,1822
47.48,1823
47.47,1824
47.46,1825
47.46,1826
47.46,1827
47.47,1828
47.47,1829
47.48,1830
47.49,1831
47.5,1832
47.51,1833
47.52,1834
47.53,1835
47.55,1836
47.56,1837
47.57,1838
47.58,1839
47.6,1840
47.61,1841
47.62,1842
47.63,1843
47.64,1844
47.64,1845
47.65,1846
47.66,1847
47.67,1848
47.68,1849
47.68,1850
47.68,1851
47.69,1852
47.69,1853
47.69,1854
47.69,1855
47.69,1856
47.69,1857
47.68,1858
47.68,1859
47.68,1860
47.67,1861
47.67,1862
47.66,1863
47.66,1864
47.65,1865
47.64,1866
47.64,1867
47.63,1868
47.62,1869
47.61,1870
47.6,1871
47.59,1872
47.58,1873
47.57,1874
47.56,1875
47.55,1876
47.54,1877
47.53,1878
47.52,1879
47.51,1880
47.5,1881
47.49,1882
47.47,1883
47.46,1884
47.45,1885
47.44,1886
47.43,1887
47.42,1888
47.41,1889
47.4,1890
47.39,1891
47.38,1892
47.38,1893
47.37,1894
47.36,1895
47.35,1896
47.35,1897
47.35,1898
47.34,1899
47.34,1900
47.34,1901
47.34,1902
47.34,1903
47.34,1904
47.35,1905
47.35,1906
47.35,1907
47.36,1908
47.37,1909
47.38,1910
47.39,1911
47.4,1912
47.41,1913
47.43,1914
47.44,1915
47.46,1916
47.48,1917
47.51,1918
47.53,1919
47.55,1920
47.57,1921
47.6,1922
47.63,1923
47.66,1924
47.7,1925
47.73,1926
47.76,1927
47.79,1928
47.82,1929
47.85,1930
47.89,1931
47.93,1932
47.96,1933
48.0,1934
48.03,1935
48.07,1936
48.1,1937
48.14,1938
48.18,1939
48.21,1940
48.24,1941
48.27,1942
48.3,1943
48.33,1944
48.36,1945
48.38,1946
48.4,1947
48.43,1948
48.45,1949
48.48,1950
48.5,1951
48.53,1952
48.55,1953
48.57,1954
48.6,1955
48.62,1956
48.64,1957
48.65,1958
48.66,1959
48.68,1960
48.7,1961
48.71,1962
48.73,1963
48.74,1964
48.75,1965
48.76,1966
48.78,1967
48.79,1968
48.79,1969
48.8,1970
48.8,1971
48.81,1972
48.81,1973
48.81,1974
48.81,1975
48.81,1976
48.8,1977
48.8,1978
48.8,1979
48.79,1980
48.78,1981
48.76,1982
48.74,1983
48.73,1984
48.71,1985
48.7,1986
48.68,1987
48.66,1988
48.64,1989
48.62,1990
48.61,1991
48.59,1992
48.57,1993
48.55,1994
48.54,1995
48.52,1996
48.5,1997
48.48,1998
48.47,1999
48.45,2000
48.43,2001
48.41,2002
48.39,2003
48.38,2004
48.36,2005
48.34,2006
48.33,2007
48.31,2008
48.3,2009
48.28,2010
48.26,2011
48.25,2012
48.23,2013
48.21,2014
48.2,2015
48.18,2016
48.16,2017
48.15,2018
48.13,2019
48.11,2020
48.1,2021
48.08,2022
48.06,2023
48.04,2024
48.02,2025
48.0,2026
47.98,2027
47.97,2028
47.95,2029
47.94,2030
47.92,2031
47.91,2032
47.89,2033
47.88,2034
47.86,2035
47.85,2036
47.84,2037
47.82,2038
47.81,2039
47.79,2040
47.78,2041
47.76,2042
47.75,2043
47.73,2044
47.72,2045
47.7,2046
47.69,2047
47.67,2048
47.66,2049
47.65,2050
47.63,2051
47.62,2052
47.61,2053
47.59,2054
47.58,2055
47.57,2056
47.55,2057
47.54,2058
47.53,2059
47.52,2060
47.5,2061
47.49,2062
47.48,2063
47.47,2064
47.46,2065
47.44,2066
47.43,2067
47.42,2068
47.41,2069
47.39,2070
47.38,2071
47.37,2072
47.36,2073
47.35,2074
47.34,2075
47.32,2076
47.31,2077
47.29,2078
47.27,2079
47.26,2080
47.24,2081
47.22,2082
47.21,2083
47.19,2084
47.17,2085
47.15,2086
47.14,2087
47.12,2088
47.1,2089
47.08,2090
47.07,2091
47.05,2092
47.03,2093
47.01,2094
47.0,2095
46.98,2096
46.96,2097
46.95,2098
46.93,2099
46.91,2100
46.89,2101
46.88,2102
46.86,2103
46.85,2104
46.83,2105
46.81,2106
46.8,2107
46.78,2108
46.76,2109
46.75,2110
46.73,2111
46.71,2112
46.7,2113
46.68,2114
46.67,2115
46.65,2116
46.63,2117
46.62,2118
46.6,2119
46.59,2120
46.58,2121
46.56,2122
46.55,2123
46.54,2124
46.52,2125
46.5,2126
46.48,2127
46.47,2128
46.45,2129
46.43,2130
46.42,2131
46.4,2132
46.39,2133
46.38,2134
46.37,2135
46.36,2136
46.35,2137
46.34,2138
46.33,2139
46.32,2140
46.31,2141
46.3,2142
46.29,2143
46.28,2144
46.27,2145
46.26,2146
46.25,2147
46.25,2148
46.24,2149
46.24,2150
46.23,2151
46.23,2152
46.22,2153
46.21,2154
46.21,2155
46.2,2156
46.19,2157
46.19,2158
46.18,2159
46.17,2160
46.16,2161
46.15,2162
46.14,2163
46.13,2164
46.11,2165
46.1,2166
46.08,2167
46.07,2168
46.05,2169
46.04,2170
46.03,2171
46.01,2172
46.0,2173
45.99,2174
45.98,2175
45.97,2176
45.96,2177
45.95,2178
45.94,2179
45.93,2180
45.93,2181
45.92,2182
45.91,2183
45.91,2184
45.9,2185
45.9,2186
45.9,2187
45.89,2188
45.89,2189
45.89,2190
45.89,2191
45.89,2192
45.88,2193
45.88,2194
45.88,2195
45.88,2196
45.88,2197
45.88,2198
45.88,2199
45.88,2200
45.87,2201
45.87,2202
45.87,2203
45.87,2204
45.88,2205
45.88,2206
45.88,2207
45.89,2208
45.89,2209
45.89,2210
45.89,2211
45.89,2212
45.89,2213
45.89,2214
45.91,2215
45.92,2216
45.94,2217
45.95,2218
45.97,2219
45.98,2220
45.99,2221
46.0,2222
46.02,2223
46.03,2224
46.04,2225
46.05,2226
46.06,2227
46.06,2228
46.07,2229
46.08,2230
46.09,2231
46.1,2232
46.1,2233
46.11,2234
46.12,2235
46.12,2236
46.12,2237
46.13,2238
46.13,2239
46.13,2240
46.13,2241
46.13,2242
46.13,2243
46.12,2244
46.12,2245
46.11,2246
46.11,2247
46.1,2248
46.1,2249
46.09,2250
46.1,2251
46.11,2252
46.12,2253
46.12,2254
46.13,2255
46.14,2256
46.14,2257
46.14,2258
46.14,2259
46.15,2260
46.15,2261
46.16,2262
46.17,2263
46.17,2264
46.18,2265
46.19,2266
46.2,2267
46.21,2268
46.23,2269
46.24,2270
46.26,2271
46.28,2272
46.29,2273
46.31,2274
46.33,2275
46.35,2276
46.37,2277
46.39,2278
46.41,2279
46.43,2280
46.45,2281
46.47,2282
46.48,2283
46.49,2284
46.51,2285
46.53,2286
46.55,2287
46.57,2288
46.59,2289
46.61,2290
46.64,2291
46.66,2292
46.68,2293
46.7,2294
46.72,2295
46.74,2296
46.76,2297
46.79,2298
46.81,2299
46.84,2300
46.86,2301
46.88,2302
46.91,2303
46.93,2304
46.96,2305
46.98,2306
47.01,2307
47.03,2308
47.06,2309
47.08,2310


==> Data/Compose-Post-CPU-Usage-Reactive.csv <==
value,xtick
32.43,150
32.27,151
32.22,152
32.31,153
32.5,154
32.62,155
32.33,156
32.3,157
32.28,158
32.04,159
32.04,160
32.11,161
31.95,162
31.77,163
31.83,164
31.87,165
31.91,166
31.61,167
31.67,168
31.72,169
31.82,170
31.89,171
31.97,172
32.04,173
32.07,174
32.2,175
32.33,176
32.49,177
32.55,178
32.68,179
32.81,180
32.92,181
33.02,182
33.11,183
33.2,184
33.2,185
33.23,186
33.25,187
33.26,188
33.19,189
33.19,190
33.19,191
33.18,192
33.17,193
33.16,194
33.15,195
33.08,196
33.06,197
33.04,198
33.02,199
32.98,200
32.93,201
32.84,202
32.79,203
32.77,204
32.76,205
32.68,206
32.61,207
32.59,208
32.57,209
32.57,210
32.59,211
32.61,212
32.63,213
32.64,214
32.66,215
32.68,216
32.66,217
32.68,218
32.71,219
32.77,220
32.82,221
32.83,222
32.85,223
32.9,224
32.94,225
32.97,226
32.99,227
33.0,228
33.01,229
33.02,230
33.01,231
33.0,232
32.98,233
32.95,234
32.9,235
32.88,236
32.86,237
32.85,238
32.81,239
32.8,240
32.79,241
32.75,242
32.71,243
32.7,244
32.69,245
32.67,246
32.66,247
32.65,248
32.65,249
32.65,250
32.62,251
32.56,252
32.55,253
32.53,254
32.52,255
32.51,256
32.49,257
32.5,258
32.5,259
32.52,260
32.54,261
32.56,262
32.57,263
32.61,264
32.64,265
32.68,266
32.72,267
32.77,268
32.81,269
32.86,270
32.9,271
32.95,272
33.01,273
33.07,274
33.15,275
33.23,276
33.32,277
33.43,278
33.56,279
33.68,280
33.79,281
33.9,282
34.02,283
34.13,284
34.25,285
34.36,286
34.48,287
34.62,288
34.76,289
34.92,290
35.1,291
35.28,292
35.42,293
35.62,294
35.82,295
35.98,296
36.19,297
36.4,298
36.65,299
36.91,300
37.15,301
37.47,302
37.77,303
38.08,304
38.12,305
38.18,306
38.23,307
38.3,308
38.34,309
38.4,310
38.45,311
38.51,312
38.68,313
38.84,314
39.04,315
39.23,316
39.43,317
39.65,318
39.86,319
40.08,320
40.31,321
40.55,322
40.61,323
40.69,324
40.79,325
40.89,326
41.01,327
41.14,328
41.28,329
41.42,330
41.53,331
41.65,332
41.76,333
41.85,334
41.87,335
41.89,336
41.88,337
41.88,338
41.88,339
41.9,340
41.91,341
41.9,342
41.87,343
41.86,344
41.84,345
41.82,346
41.81,347
41.79,348
41.77,349
41.75,350
41.72,351
41.7,352
41.67,353
41.65,354
41.61,355
41.57,356
41.54,357
41.5,358
41.51,359
41.5,360
41.49,361
41.47,362
41.45,363
41.4,364
41.43,365
41.46,366
41.47,367
41.49,368
41.5,369
41.5,370
41.61,371
41.73,372
41.84,373
41.94,374
42.04,375
42.14,376
42.24,377
42.31,378
42.4,379
42.47,380
42.54,381
42.62,382
42.57,383
42.52,384
42.46,385
42.4,386
42.32,387
42.25,388
42.16,389
42.08,390
42.0,391
41.95,392
41.88,393
41.82,394
41.76,395
41.7,396
41.64,397
41.59,398
41.54,399
41.49,400
41.45,401
41.42,402
41.39,403
41.36,404
41.34,405
41.32,406
41.31,407
41.3,408
41.31,409
41.34,410
41.38,411
41.42,412
41.48,413
41.54,414
41.61,415
41.72,416
41.83,417
41.92,418
42.04,419
42.17,420
42.29,421
42.46,422
42.61,423
42.74,424
42.78,425
42.82,426
42.85,427
42.89,428
42.94,429
42.98,430
43.0,431
43.01,432
43.02,433
43.03,434
43.04,435
43.05,436
43.03,437
43.0,438
42.97,439
42.93,440
42.89,441
42.85,442
42.8,443
42.73,444
42.67,445
42.61,446
42.54,447
42.47,448
42.43,449
42.39,450
42.34,451
42.29,452
42.24,453
42.19,454
42.24,455
42.28,456
42.32,457
42.35,458
42.37,459
42.39,460
42.42,461
42.46,462
42.48,463
42.51,464
42.53,465
42.56,466
42.58,467
42.57,468
42.55,469
42.54,470
42.53,471
42.52,472
42.51,473
42.49,474
42.48,475
42.46,476
42.45,477
42.43,478
42.41,479
42.39,480
42.43,481
42.47,482
42.5,483
42.55,484
42.61,485
42.67,486
42.74,487
42.82,488
42.92,489
43.01,490
43.0,491
43.0,492
42.99,493
43.0,494
43.01,495
43.03,496
43.05,497
43.06,498
43.09,499
43.12,500
43.14,501
43.16,502
43.22,503
43.28,504
43.35,505
43.42,506
43.51,507
43.59,508
43.68,509
43.78,510
43.89,511
44.0,512
44.12,513
44.22,514
44.26,515
44.31,516
44.35,517
44.4,518
44.45,519
44.48,520
44.52,521
44.56,522
44.61,523
44.65,524
44.69,525
44.73,526
44.76,527
44.79,528
44.83,529
44.86,530
44.9,531
44.94,532
44.98,533
45.03,534
45.08,535
45.12,536
45.17,537
45.22,538
45.23,539
45.23,540
45.23,541
45.24,542
45.25,543
45.25,544
45.25,545
45.25,546
45.25,547
45.25,548
45.25,549
45.25,550
45.25,551
45.23,552
45.21,553
45.19,554
45.17,555
45.15,556
45.13,557
45.09,558
45.05,559
45.01,560
44.96,561
44.93,562
44.91,563
44.87,564
44.83,565
44.79,566
44.75,567
44.7,568
44.68,569
44.66,570
44.64,571
44.6,572
44.57,573
44.54,574
44.55,575
44.55,576
44.54,577
44.53,578
44.53,579
44.53,580
44.53,581
44.52,582
44.51,583
44.49,584
44.48,585
44.47,586
44.45,587
44.44,588
44.42,589
44.4,590
44.37,591
44.35,592
44.33,593
44.31,594
44.28,595
44.24,596
44.21,597
44.18,598
44.16,599
44.14,600
44.12,601
44.1,602
44.08,603
44.06,604
44.04,605
44.02,606
44.0,607
43.98,608
43.96,609
43.94,610
43.92,611
43.9,612
43.88,613
43.85,614
43.82,615
43.79,616
43.76,617
43.73,618
43.71,619
43.68,620
43.66,621
43.63,622
43.61,623
43.58,624
43.56,625
43.53,626
43.5,627
43.47,628
43.43,629
43.39,630
43.37,631
43.34,632
43.31,633
43.28,634
43.25,635
43.22,636
43.19,637
43.16,638
43.14,639
43.11,640
43.09,641
43.06,642
43.04,643
43.01,644
42.98,645
42.95,646
42.92,647
42.89,648
42.87,649
42.85,650
42.83,651
42.8,652
42.77,653
42.76,654
42.74,655
42.72,656
42.71,657
42.69,658
42.68,659
42.67,660
42.66,661
42.65,662
42.64,663
42.63,664
42.63,665
42.62,666
42.61,667
42.6,668
42.59,669
42.58,670
42.56,671
42.55,672
42.54,673
42.52,674
42.5,675
42.48,676
42.46,677
42.44,678
42.42,679
42.4,680
42.38,681
42.36,682
42.34,683
42.32,684
42.3,685
42.28,686
42.26,687
42.25,688
42.23,689
42.22,690
42.2,691
42.19,692
42.17,693
42.15,694
42.14,695
42.12,696
42.11,697
42.09,698
42.07,699
42.06,700
42.05,701
42.03,702
42.02,703
42.0,704
41.99,705
41.97,706
41.95,707
41.93,708
41.91,709
41.89,710
41.88,711
41.86,712
41.84,713
41.82,714
41.81,715
41.78,716
41.76,717
41.74,718
41.72,719
41.71,720
41.68,721
41.66,722
41.64,723
41.62,724
41.59,725
41.57,726
41.55,727
41.54,728
41.52,729
41.5,730
41.48,731
41.47,732
41.45,733
41.43,734
41.42,735
41.41,736
41.41,737
41.4,738
41.4,739
41.4,740
41.41,741
41.41,742
41.42,743
41.43,744
41.43,745
41.43,746
41.43,747
41.44,748
41.44,749
41.44,750
41.46,751
41.47,752
41.49,753
41.5,754
41.51,755
41.54,756
41.57,757
41.6,758
41.64,759
41.68,760
41.67,761
41.66,762
41.65,763
41.65,764
41.65,765
41.66,766
41.65,767
41.68,768
41.73,769
41.77,770
41.82,771
41.87,772
41.91,773
41.94,774
42.0,775
42.06,776
42.11,777
42.17,778
42.19,779
42.21,780
42.22,781
42.24,782
42.26,783
42.28,784
42.31,785
42.33,786
42.36,787
42.39,788
42.42,789
42.46,790
42.49,791
42.49,792
42.51,793
42.53,794
42.55,795
42.57,796
42.59,797
42.61,798
42.64,799
42.67,800
42.7,801
42.73,802
42.75,803
42.78,804
42.79,805
42.82,806
42.84,807
42.86,808
42.88,809
42.9,810
42.91,811
42.93,812
42.94,813
42.96,814
42.97,815
42.97,816
42.97,817
42.98,818
42.98,819
42.98,820
42.98,821
42.98,822
42.95,823
42.94,824
42.92,825
42.9,826
42.88,827
42.86,828
42.84,829
42.82,830
42.8,831
42.78,832
42.78,833
42.78,834
42.78,835
42.78,836
42.78,837
42.78,838
42.78,839
42.78,840
42.78,841
42.79,842
42.79,843
42.79,844
42.79,845
42.79,846
42.79,847
42.78,848
42.78,849
42.78,850
42.77,851
42.77,852
42.76,853
42.75,854
42.75,855
42.74,856
42.73,857
42.72,858
42.71,859
42.7,860
42.69,861
42.68,862
42.67,863
42.67,864
42.66,865
42.65,866
42.65,867
42.65,868
42.65,869
42.65,870
42.66,871
42.67,872
42.69,873
42.7,874
42.71,875
42.73,876
42.74,877
42.76,878
42.77,879
42.79,880
42.81,881
42.84,882
42.87,883
42.9,884
42.93,885
42.96,886
42.96,887
42.96,888
42.96,889
42.96,890
42.96,891
42.96,892
42.96,893
42.97,894
42.98,895
42.98,896
42.98,897
42.99,898
42.97,899
42.96,900
42.95,901
42.93,902
42.92,903
42.9,904
42.88,905
42.86,906
42.84,907
42.81,908
42.79,909
42.76,910
42.74,911
42.72,912
42.69,913
42.66,914
42.63,915
42.6,916
42.62,917
42.64,918
42.65,919
42.67,920
42.68,921
42.7,922
42.71,923
42.73,924
42.73,925
42.74,926
42.75,927
42.75,928
42.75,929
42.73,930
42.72,931
42.7,932
42.69,933
42.68,934
42.66,935
42.65,936
42.63,937
42.61,938
42.59,939
42.58,940
42.57,941
42.56,942
42.56,943
42.55,944
42.55,945
42.55,946
42.56,947
42.57,948
42.58,949
42.61,950
42.64,951
42.67,952
42.66,953
42.65,954
42.65,955
42.64,956
42.64,957
42.64,958
42.64,959
42.66,960
42.68,961
42.71,962
42.74,963
42.76,964
42.79,965
42.82,966
42.85,967
42.88,968
42.91,969
42.95,970
42.96,971
42.97,972
42.98,973
42.99,974
43.01,975
43.03,976
43.04,977
43.06,978
43.08,979
43.11,980
43.13,981
43.16,982
43.16,983
43.17,984
43.18,985
43.18,986
43.18,987
43.19,988
43.19,989
43.2,990
43.21,991
43.22,992
43.23,993
43.23,994
43.23,995
43.24,996
43.24,997
43.24,998
43.24,999
43.24,1000
43.25,1001
43.25,1002
43.25,1003
43.25,1004
43.26,1005
43.26,1006
43.27,1007
43.27,1008
43.27,1009
43.27,1010
43.27,1011
43.26,1012
43.26,1013
43.25,1014
43.25,1015
43.24,1016
43.24,1017
43.23,1018
43.22,1019
43.21,1020
43.19,1021
43.18,1022
43.16,1023
43.15,1024
43.14,1025
43.13,1026
43.12,1027
43.11,1028
43.09,1029
43.07,1030
43.06,1031
43.05,1032
43.03,1033
43.01,1034
43.0,1035
42.98,1036
43.0,1037
43.01,1038
43.01,1039
43.01,1040
43.01,1041
43.02,1042
43.01,1043
43.01,1044
43.0,1045
42.99,1046
42.98,1047
42.97,1048
42.96,1049
42.95,1050
42.94,1051
42.92,1052
42.91,1053
42.89,1054
42.88,1055
42.86,1056
42.85,1057
42.83,1058
42.82,1059
42.8,1060
42.78,1061
42.77,1062
42.76,1063
42.74,1064
42.73,1065
42.72,1066
42.71,1067
42.7,1068
42.69,1069
42.68,1070
42.67,1071
42.66,1072
42.65,1073
42.64,1074
42.63,1075
42.62,1076
42.61,1077
42.59,1078
42.57,1079
42.56,1080
42.55,1081
42.54,1082
42.52,1083
42.51,1084
42.5,1085
42.49,1086
42.48,1087
42.46,1088
42.45,1089
42.44,1090
42.44,1091
42.43,1092
42.42,1093
42.41,1094
42.4,1095
42.39,1096
42.38,1097
42.37,1098
42.36,1099
42.35,1100
42.33,1101
42.32,1102
42.31,1103
42.3,1104
42.29,1105
42.28,1106
42.28,1107
42.27,1108
42.26,1109
42.25,1110
42.24,1111
42.22,1112
42.22,1113
42.21,1114
42.2,1115
42.2,1116
42.19,1117
42.19,1118
42.18,1119
42.18,1120
42.17,1121
42.17,1122
42.17,1123
42.16,1124
42.16,1125
42.16,1126
42.15,1127
42.14,1128
42.14,1129
42.13,1130
42.12,1131
42.11,1132
42.1,1133
42.09,1134
42.08,1135
42.07,1136
42.06,1137
42.05,1138
42.04,1139
42.03,1140
42.02,1141
42.0,1142
41.99,1143
41.97,1144
41.96,1145
41.95,1146
41.94,1147
41.93,1148
41.92,1149
41.91,1150
41.9,1151
41.9,1152
41.89,1153
41.88,1154
41.88,1155
41.87,1156
41.86,1157
41.86,1158
41.85,1159
41.85,1160
41.84,1161
41.83,1162
41.83,1163
41.82,1164
41.81,1165
41.8,1166
41.8,1167
41.79,1168
41.78,1169
41.77,1170
41.76,1171
41.75,1172
41.74,1173
41.73,1174
41.72,1175
41.71,1176
41.7,1177
41.68,1178
41.67,1179
41.66,1180
41.66,1181
41.65,1182
41.64,1183
41.64,1184
41.63,1185
41.62,1186
41.61,1187
41.61,1188
41.6,1189
41.59,1190
41.58,1191
41.58,1192
41.57,1193
41.56,1194
41.55,1195
41.54,1196
41.54,1197
41.53,1198
41.52,1199
41.51,1200
41.51,1201
41.5,1202
41.5,1203
41.49,1204
41.49,1205
41.48,1206
41.48,1207
41.49,1208
41.49,1209
41.49,1210
41.5,1211
41.51,1212
41.52,1213
41.53,1214
41.54,1215
41.56,1216
41.57,1217
41.59,1218
41.61,1219
41.63,1220
41.64,1221
41.67,1222
41.66,1223
41.67,1224
41.67,1225
41.67,1226
41.67,1227
41.68,1228
41.68,1229
41.68,1230
41.68,1231
41.7,1232
41.72,1233
41.74,1234
41.76,1235
41.79,1236
41.81,1237
41.84,1238
41.87,1239
41.9,1240
41.91,1241
41.92,1242
41.92,1243
41.93,1244
41.94,1245
41.96,1246
41.97,1247
41.99,1248
42.01,1249
42.03,1250
42.05,1251
42.07,1252
42.08,1253
42.08,1254
42.09,1255
42.1,1256
42.1,1257
42.1,1258
42.11,1259
42.11,1260
42.12,1261
42.13,1262
42.15,1263
42.15,1264
42.16,1265
42.16,1266
42.17,1267
42.17,1268
42.17,1269
42.17,1270
42.18,1271
42.17,1272
42.17,1273
42.17,1274
42.16,1275
42.16,1276
42.16,1277
42.15,1278
42.15,1279
42.14,1280
42.14,1281
42.13,1282
42.12,1283
42.12,1284
42.11,1285
42.11,1286
42.1,1287
42.09,1288
42.1,1289
42.1,1290
42.11,1291
42.11,1292
42.11,1293
42.1,1294
42.1,1295
42.09,1296
42.08,1297
42.07,1298
42.07,1299
42.06,1300
42.08,1301
42.1,1302
42.12,1303
42.14,1304
42.17,1305
42.19,1306
42.2,1307
42.21,1308
42.22,1309
42.24,1310
42.25,1311
42.26,1312
42.27,1313
42.28,1314
42.3,1315
42.31,1316
42.32,1317
42.33,1318
42.34,1319
42.35,1320
42.36,1321
42.36,1322
42.36,1323
42.37,1324
42.38,1325
42.4,1326
42.41,1327
42.42,1328
42.45,1329
42.47,1330
42.49,1331
42.51,1332
42.54,1333
42.57,1334
42.6,1335
42.62,1336
42.62,1337
42.62,1338
42.61,1339
42.61,1340
42.61,1341
42.62,1342
42.62,1343
42.63,1344
42.64,1345
42.64,1346
42.65,1347
42.66,1348
42.66,1349
42.68,1350
42.69,1351
42.71,1352
42.72,1353
42.73,1354
42.75,1355
42.76,1356
42.77,1357
42.78,1358
42.8,1359
42.81,1360
42.81,1361
42.8,1362
42.79,1363
42.79,1364
42.78,1365
42.78,1366
42.77,1367
42.75,1368
42.74,1369
42.73,1370
42.72,1371
42.7,1372
42.69,1373
42.68,1374
42.67,1375
42.66,1376
42.64,1377
42.63,1378
42.63,1379
42.62,1380
42.62,1381
42.62,1382
42.61,1383
42.61,1384
42.61,1385
42.6,1386
42.6,1387
42.59,1388
42.59,1389
42.58,1390
42.57,1391
42.57,1392
42.56,1393
42.55,1394
42.54,1395
42.54,1396
42.53,1397
42.51,1398
42.5,1399
42.49,1400
42.48,1401
42.46,1402
42.45,1403
42.43,1404
42.42,1405
42.41,1406
42.4,1407
42.39,1408
42.38,1409
42.37,1410
42.36,1411
42.34,1412
42.33,1413
42.32,1414
42.34,1415
42.37,1416
42.39,1417
42.42,1418
42.45,1419
42.48,1420
42.51,1421
42.53,1422
42.56,1423
42.59,1424
42.63,1425
42.66,1426
42.66,1427
42.67,1428
42.67,1429
42.68,1430
42.68,1431
42.69,1432
42.7,1433
42.71,1434
42.73,1435
42.75,1436
42.78,1437
42.81,1438
42.84,1439
42.86,1440
42.89,1441
42.92,1442
42.96,1443
42.99,1444
43.0,1445
43.01,1446
43.02,1447
43.03,1448
43.05,1449
43.07,1450
43.07,1451
43.08,1452
43.08,1453
43.08,1454
43.08,1455
43.09,1456
43.09,1457
43.1,1458
43.11,1459
43.11,1460
43.11,1461
43.12,1462
43.12,1463
43.13,1464
43.14,1465
43.14,1466
43.14,1467
43.15,1468
43.15,1469
43.15,1470
43.16,1471
43.16,1472
43.16,1473
43.16,1474
43.16,1475
43.16,1476
43.15,1477
43.15,1478
43.14,1479
43.14,1480
43.13,1481
43.12,1482
43.11,1483
43.1,1484
43.08,1485
43.07,1486
43.06,1487
43.04,1488
43.02,1489
43.0,1490
42.98,1491
42.97,1492
42.96,1493
42.95,1494
42.94,1495
42.94,1496
42.93,1497
42.92,1498
42.94,1499
42.95,1500
42.96,1501
42.97,1502
42.98,1503
42.99,1504
43.0,1505
43.01,1506
43.02,1507
43.03,1508
43.04,1509
43.05,1510
43.06,1511
43.07,1512
43.07,1513
43.07,1514
43.06,1515
43.06,1516
43.05,1517
43.05,1518
43.05,1519
43.04,1520
43.03,1521
43.03,1522
43.02,1523
43.01,1524
43.01,1525
43.0,1526
42.99,1527
42.98,1528
42.97,1529
42.96,1530
42.96,1531
42.95,1532
42.95,1533
42.94,1534
42.94,1535
42.93,1536
42.93,1537
42.92,1538
42.91,1539
42.91,1540
42.9,1541
42.9,1542
42.89,1543
42.88,1544
42.88,1545
42.87,1546
42.87,1547
42.86,1548
42.85,1549
42.84,1550
42.83,1551
42.82,1552
42.81,1553
42.8,1554
42.79,1555
42.78,1556
42.77,1557
42.76,1558
42.75,1559
42.75,1560
42.74,1561
42.72,1562
42.71,1563
42.7,1564
42.7,1565
42.69,1566
42.68,1567
42.67,1568
42.66,1569
42.66,1570
42.65,1571
42.64,1572
42.64,1573
42.63,1574
42.62,1575
42.61,1576
42.61,1577
42.6,1578
42.59,1579
42.58,1580
42.57,1581
42.57,1582
42.56,1583
42.55,1584
42.54,1585
42.54,1586
42.53,1587
42.53,1588
42.52,1589
42.51,1590
42.51,1591
42.5,1592
42.49,1593
42.48,1594
42.48,1595
42.47,1596
42.46,1597
42.46,1598
42.45,1599
42.44,1600
42.43,1601
42.42,1602
42.41,1603
42.4,1604
42.4,1605
42.39,1606
42.38,1607
42.37,1608
42.36,1609
42.35,1610
42.34,1611
42.34,1612
42.33,1613
42.32,1614
42.32,1615
42.31,1616
42.3,1617
42.3,1618
42.29,1619
42.28,1620
42.27,1621
42.27,1622
42.26,1623
42.25,1624
42.24,1625
42.23,1626
42.22,1627
42.21,1628
42.2,1629
42.19,1630
42.18,1631
42.17,1632
42.16,1633
42.16,1634
42.15,1635
42.14,1636
42.13,1637
42.13,1638
42.12,1639
42.11,1640
42.1,1641
42.09,1642
42.08,1643
42.07,1644
42.07,1645
42.06,1646
42.04,1647
42.03,1648
42.02,1649
42.01,1650
42.0,1651
41.99,1652
41.99,1653
41.98,1654
41.97,1655
41.96,1656
41.96,1657
41.95,1658
41.94,1659
41.94,1660
41.94,1661
41.94,1662
41.94,1663
41.94,1664
41.94,1665
41.94,1666
41.94,1667
41.94,1668
41.94,1669
41.94,1670
41.94,1671
41.94,1672
41.94,1673
41.94,1674
41.95,1675
41.95,1676
41.95,1677
41.95,1678
41.95,1679
41.95,1680
41.95,1681
41.95,1682
41.96,1683
41.97,1684
41.99,1685
42.01,1686
42.03,1687
42.05,1688
42.08,1689
42.11,1690
42.11,1691
42.11,1692
42.11,1693
42.12,1694
42.12,1695
42.13,1696
42.14,1697
42.14,1698
42.15,1699
42.16,1700
42.18,1701
42.2,1702
42.21,1703
42.21,1704
42.22,1705
42.23,1706
42.23,1707
42.24,1708
42.25,1709
42.26,1710
42.27,1711
42.29,1712
42.3,1713
42.32,1714
42.33,1715
42.34,1716
42.35,1717
42.36,1718
42.37,1719
42.38,1720
42.39,1721
42.4,1722
42.4,1723
42.4,1724
42.41,1725
42.41,1726
42.41,1727
42.42,1728
42.42,1729
42.42,1730
42.42,1731
42.42,1732
42.42,1733
42.42,1734
42.42,1735
42.42,1736
42.42,1737
42.42,1738
42.42,1739
42.42,1740
42.42,1741
42.41,1742
42.41,1743
42.41,1744
42.4,1745
42.4,1746
42.39,1747
42.39,1748
42.38,1749
42.37,1750
42.36,1751
42.35,1752
42.35,1753
42.34,1754
42.33,1755
42.32,1756
42.31,1757
42.31,1758
42.31,1759
42.31,1760
42.31,1761
42.31,1762
42.3,1763
42.3,1764
42.3,1765
42.3,1766
42.31,1767
42.31,1768
42.31,1769
42.31,1770
42.31,1771
42.3,1772
42.3,1773
42.3,1774
42.3,1775
42.29,1776
42.3,1777
42.3,1778
42.31,1779
42.31,1780
42.32,1781
42.32,1782
42.32,1783
42.32,1784
42.32,1785
42.33,1786
42.33,1787
42.33,1788
42.33,1789
42.34,1790
42.35,1791
42.35,1792
42.36,1793
42.36,1794
42.36,1795
42.37,1796
42.38,1797
42.39,1798
42.39,1799
42.39,1800
42.39,1801
42.39,1802
42.39,1803
42.4,1804
42.4,1805
42.4,1806
42.4,1807
42.4,1808
42.41,1809
42.4,1810
42.4,1811
42.4,1812
42.4,1813
42.4,1814
42.4,1815
42.4,1816
42.39,1817
42.39,1818
42.39,1819
42.38,1820
42.38,1821
42.37,1822
42.36,1823
42.36,1824
42.35,1825
42.34,1826
42.32,1827
42.31,1828
42.3,1829
42.29,1830
42.28,1831
42.26,1832
42.25,1833
42.24,1834
42.23,1835
42.22,1836
42.21,1837
42.2,1838
42.18,1839
42.17,1840
42.18,1841
42.18,1842
42.19,1843
42.19,1844
42.19,1845
42.2,1846
42.2,1847
42.2,1848
42.2,1849
42.19,1850
42.19,1851
42.19,1852
42.19,1853
42.19,1854
42.19,1855
42.19,1856
42.19,1857
42.19,1858
42.19,1859
42.19,1860
42.19,1861
42.18,1862
42.18,1863
42.19,1864
42.19,1865
42.19,1866
42.19,1867
42.19,1868
42.2,1869
42.21,1870
42.22,1871
42.23,1872
42.25,1873
42.26,1874
42.28,1875
42.3,1876
42.3,1877
42.3,1878
42.3,1879
42.29,1880
42.29,1881
42.29,1882
42.29,1883
42.29,1884
42.3,1885
42.32,1886
42.33,1887
42.34,1888
42.36,1889
42.38,1890
42.4,1891
42.42,1892
42.44,1893
42.46,1894
42.47,1895
42.47,1896
42.48,1897
42.49,1898
42.5,1899
42.52,1900
42.53,1901
42.54,1902
42.55,1903
42.56,1904
42.57,1905
42.58,1906
42.59,1907
42.59,1908
42.59,1909
42.6,1910
42.6,1911
42.61,1912
42.61,1913
42.62,1914
42.62,1915
42.63,1916
42.63,1917
42.64,1918
42.64,1919
42.65,1920
42.65,1921
42.66,1922
42.66,1923
42.67,1924
42.68,1925
42.68,1926
42.68,1927
42.69,1928
42.69,1929
42.7,1930
42.7,1931
42.7,1932
42.7,1933
42.7,1934
42.7,1935
42.7,1936
42.7,1937
42.7,1938
42.69,1939
42.68,1940
42.68,1941
42.67,1942
42.67,1943
42.66,1944
42.65,1945
42.64,1946
42.63,1947
42.62,1948
42.61,1949
42.61,1950
42.6,1951
42.59,1952
42.58,1953
42.57,1954
42.56,1955
42.55,1956
42.55,1957
42.54,1958
42.53,1959
42.53,1960
42.52,1961
42.51,1962
42.5,1963
42.49,1964
42.48,1965
42.46,1966
42.46,1967
42.46,1968
42.46,1969
42.45,1970
42.45,1971
42.45,1972
42.45,1973
42.45,1974
42.44,1975
42.44,1976
42.43,1977
42.43,1978
42.42,1979
42.41,1980
42.41,1981
42.4,1982
42.4,1983
42.39,1984
42.38,1985
42.38,1986
42.37,1987
42.36,1988
42.35,1989
42.34,1990
42.34,1991
42.33,1992
42.32,1993
42.31,1994
42.3,1995
42.3,1996
42.29,1997
42.28,1998
42.27,1999
42.27,2000
42.26,2001
42.25,2002
42.25,2003
42.24,2004
42.23,2005
42.23,2006
42.22,2007
42.21,2008
42.21,2009
42.2,2010
42.2,2011
42.19,2012
42.18,2013
42.18,2014
42.17,2015
42.17,2016
42.16,2017
42.16,2018
42.15,2019
42.15,2020
42.15,2021
42.14,2022
42.14,2023
42.14,2024
42.14,2025
42.14,2026
42.14,2027
42.14,2028
42.14,2029
42.14,2030
42.14,2031
42.14,2032
42.14,2033
42.14,2034
42.14,2035
42.14,2036
42.15,2037
42.15,2038
42.14,2039
42.14,2040
42.14,2041
42.14,2042
42.13,2043
42.13,2044
42.13,2045
42.12,2046
42.12,2047
42.12,2048
42.11,2049
42.1,2050
42.1,2051
42.1,2052
42.09,2053
42.08,2054
42.08,2055
42.07,2056
42.07,2057
42.07,2058
42.06,2059
42.06,2060
42.05,2061
42.05,2062
42.05,2063
42.04,2064
42.03,2065
42.03,2066
42.02,2067
42.02,2068
42.01,2069
42.01,2070
42.0,2071
41.99,2072
41.99,2073
41.98,2074
41.98,2075
41.97,2076
41.96,2077
41.96,2078
41.95,2079
41.95,2080
41.94,2081
41.93,2082
41.93,2083
41.92,2084
41.92,2085
41.91,2086
41.9,2087
41.9,2088
41.89,2089
41.89,2090
41.88,2091
41.88,2092
41.87,2093
41.87,2094
41.86,2095
41.85,2096
41.85,2097
41.84,2098
41.84,2099
41.83,2100
41.83,2101
41.83,2102
41.82,2103
41.81,2104
41.8,2105
41.8,2106
41.79,2107
41.78,2108
41.78,2109
41.77,2110
41.76,2111
41.76,2112
41.75,2113
41.74,2114
41.73,2115
41.73,2116
41.72,2117
41.71,2118
41.7,2119
41.69,2120
41.69,2121
41.68,2122
41.68,2123
41.67,2124
41.67,2125
41.67,2126
41.66,2127
41.66,2128
41.66,2129
41.66,2130
41.66,2131
41.66,2132
41.67,2133
41.67,2134
41.68,2135
41.68,2136
41.69,2137
41.7,2138
41.7,2139
41.71,2140
41.72,2141
41.73,2142
41.74,2143
41.76,2144
41.77,2145
41.79,2146
41.8,2147
41.81,2148
41.83,2149
41.85,2150
41.88,2151
41.9,2152
41.9,2153
41.9,2154
41.91,2155
41.92,2156
41.94,2157
41.95,2158
41.96,2159
41.97,2160
41.98,2161
42.0,2162
42.02,2163
42.03,2164
42.04,2165
42.05,2166
42.05,2167
42.06,2168
42.07,2169
42.08,2170
42.08,2171
42.09,2172
42.1,2173
42.12,2174
42.13,2175
42.14,2176
42.15,2177
42.16,2178
42.17,2179
42.18,2180
42.19,2181
42.19,2182
42.2,2183
42.2,2184
42.19,2185
42.19,2186
42.19,2187
42.19,2188
42.19,2189
42.19,2190
42.19,2191
42.18,2192
42.18,2193
42.18,2194
42.18,2195
42.17,2196
42.17,2197
42.17,2198
42.16,2199
42.16,2200
42.16,2201
42.16,2202
42.17,2203
42.16,2204
42.16,2205
42.16,2206
42.16,2207
42.16,2208
42.16,2209
42.15,2210
42.15,2211
42.15,2212
42.14,2213
42.14,2214
42.13,2215
42.13,2216
42.12,2217
42.12,2218
42.12,2219
42.12,2220
42.13,2221
42.13,2222
42.13,2223
42.13,2224
42.14,2225
42.14,2226
42.14,2227
42.13,2228
42.13,2229
42.13,2230
42.13,2231
42.12,2232
42.12,2233
42.11,2234
42.11,2235
42.11,2236
42.1,2237
42.1,2238
42.09,2239
42.09,2240
42.08,2241
42.08,2242
42.07,2243
42.07,2244
42.06,2245
42.06,2246
42.05,2247
42.05,2248
42.04,2249
42.04,2250
42.05,2251
42.05,2252
42.05,2253
42.05,2254
42.06,2255
42.06,2256
42.07,2257
42.07,2258
42.08,2259
42.09,2260
42.09,2261
42.1,2262
42.11,2263
42.12,2264
42.13,2265
42.14,2266
42.14,2267
42.14,2268
42.13,2269
42.13,2270
42.13,2271
42.13,2272
42.13,2273
42.13,2274
42.12,2275
42.12,2276
42.12,2277
42.11,2278
42.11,2279
42.11,2280
42.1,2281
42.09,2282
42.09,2283
42.08,2284
42.07,2285
42.07,2286
42.06,2287
42.05,2288
42.04,2289
42.03,2290
42.03,2291
42.02,2292
42.02,2293
42.01,2294
42.01,2295
42.01,2296
42.02,2297
42.02,2298
42.03,2299
42.03,2300
42.04,2301
42.04,2302
42.04,2303
42.05,2304
42.05,2305
42.05,2306
42.06,2307
42.06,2308
42.06,2309
42.06,2310


==> Data/Compose-Post-Default-Latency-AVG.csv <==
value,xtick
178.45,150
178.45,151
178.45,152
184.99,153
188.91,154
191.53,155
202.66,156
211.01,157
217.5,158
234.24,159
247.94,160
259.35,161
279.49,162
296.75,163
311.7,164
324.99,165
336.72,166
347.15,167
359.06,168
369.78,169
379.48,170
386.8,171
393.49,172
399.62,173
404.57,174
409.14,175
413.38,176
426.23,177
438.19,178
449.35,179
463.23,180
476.25,181
488.47,182
498.17,183
507.32,184
515.96,185
524.26,186
532.12,187
539.58,188
540.8,189
541.95,190
543.05,191
546.89,192
550.55,193
554.04,194
555.0,195
555.92,196
556.8,197
561.98,198
566.95,199
571.72,200
572.67,201
573.59,202
574.48,203
576.26,204
577.99,205
579.65,206
577.91,207
576.23,208
574.6,209
573.05,210
571.56,211
570.11,212
567.82,213
565.61,214
563.46,215
562.46,216
561.49,217
560.55,218
559.45,219
558.37,220
557.32,221
555.89,222
554.5,223
553.15,224
551.98,225
550.83,226
549.72,227
546.5,228
543.37,229
540.32,230
536.83,231
533.42,232
530.1,233
526.58,234
523.13,235
519.77,236
516.36,237
513.04,238
509.78,239
506.91,240
504.1,241
501.35,242
498.76,243
496.22,244
493.74,245
491.36,246
489.04,247
486.77,248
484.73,249
482.74,250
480.79,251
478.45,252
476.15,253
473.9,254
471.63,255
469.41,256
467.23,257
464.73,258
462.27,259
459.86,260
457.49,261
455.17,262
452.88,263
450.35,264
447.87,265
445.42,266
442.8,267
440.22,268
437.68,269
435.4,270
433.16,271
430.96,272
428.45,273
425.98,274
423.54,275
421.32,276
419.14,277
416.99,278
415.18,279
413.4,280
411.65,281
410.17,282
408.72,283
407.28,284
406.68,285
406.08,286
405.5,287
405.04,288
404.6,289
404.15,290
403.99,291
403.84,292
403.68,293
403.79,294
403.89,295
403.99,296
403.83,297
403.67,298
403.51,299
403.05,300
402.61,301
402.17,302
401.3,303
400.45,304
399.61,305
398.4,306
397.2,307
396.02,308
394.4,309
392.79,310
391.21,311
389.55,312
387.91,313
386.29,314
384.79,315
383.31,316
381.85,317
380.55,318
379.27,319
378.0,320
376.87,321
375.75,322
374.64,323
373.25,324
371.87,325
370.51,326
369.05,327
367.61,328
366.18,329
364.59,330
363.02,331
361.47,332
359.9,333
358.34,334
356.8,335
355.23,336
353.68,337
352.14,338
350.61,339
349.1,340
347.61,341
346.03,342
344.47,343
342.93,344
341.41,345
339.91,346
338.42,347
336.99,348
335.57,349
334.16,350
332.77,351
331.4,352
330.04,353
328.98,354
327.93,355
326.88,356
326.63,357
326.38,358
326.13,359
325.93,360
325.73,361
325.53,362
325.34,363
325.16,364
324.97,365
324.56,366
324.15,367
323.74,368
323.62,369
323.5,370
323.38,371
323.55,372
323.71,373
323.87,374
324.22,375
324.57,376
324.91,377
325.44,378
325.96,379
326.48,380
327.44,381
328.38,382
329.32,383
330.78,384
332.22,385
333.65,386
335.02,387
336.39,388
337.74,389
338.97,390
340.19,391
341.4,392
342.47,393
343.53,394
344.58,395
345.72,396
346.85,397
347.97,398
348.95,399
349.92,400
350.88,401
351.79,402
352.69,403
353.59,404
354.11,405
354.64,406
355.15,407
356.05,408
356.93,409
357.81,410
358.57,411
359.32,412
360.07,413
361.06,414
362.04,415
363.02,416
364.27,417
365.51,418
366.73,419
367.44,420
368.15,421
368.85,422
369.6,423
370.35,424
371.1,425
371.42,426
371.74,427
372.06,428
372.19,429
372.33,430
372.46,431
372.39,432
372.33,433
372.26,434
371.78,435
371.31,436
370.84,437
370.23,438
369.63,439
369.03,440
368.26,441
367.49,442
366.72,443
366.01,444
365.31,445
364.61,446
363.74,447
362.89,448
362.03,449
361.08,450
360.14,451
359.2,452
358.02,453
356.85,454
355.68,455
354.52,456
353.37,457
352.23,458
351.22,459
350.21,460
349.21,461
348.28,462
347.35,463
346.43,464
345.6,465
344.78,466
343.97,467
343.23,468
342.5,469
341.78,470
340.97,471
340.16,472
339.36,473
338.61,474
337.86,475
337.12,476
336.25,477
335.38,478
334.52,479
333.69,480
332.86,481
332.04,482
331.19,483
330.35,484
329.51,485
328.66,486
327.82,487
326.98,488
326.16,489
325.34,490
324.53,491
323.7,492
322.88,493
322.07,494
321.29,495
320.52,496
319.75,497
318.96,498
318.18,499
317.4,500
316.6,501
315.8,502
315.0,503
314.22,504
313.45,505
312.67,506
311.88,507
311.08,508
310.29,509
309.61,510
308.93,511
308.26,512
307.6,513
306.94,514
306.29,515
305.63,516
304.97,517
304.32,518
303.68,519
303.05,520
302.42,521
301.73,522
301.05,523
300.37,524
299.7,525
299.03,526
298.36,527
297.7,528
297.04,529
296.39,530
295.74,531
295.11,532
294.47,533
293.85,534
293.23,535
292.62,536
292.02,537
291.43,538
290.84,539
290.34,540
289.84,541
289.35,542
288.86,543
288.38,544
287.9,545
287.4,546
286.91,547
286.42,548
285.77,549
285.14,550
284.5,551
283.88,552
283.26,553
282.64,554
282.03,555
281.42,556
280.81,557
280.27,558
279.72,559
279.18,560
278.64,561
278.1,562
277.56,563
277.05,564
276.54,565
276.04,566
275.49,567
274.95,568
274.4,569
273.9,570
273.4,571
272.91,572
272.43,573
271.96,574
271.49,575
271.09,576
270.7,577
270.31,578
269.94,579
269.57,580
269.21,581
268.78,582
268.35,583
267.92,584
267.41,585
266.91,586
266.41,587
265.87,588
265.34,589
264.81,590
264.34,591
263.88,592
263.42,593
263.01,594
262.61,595
262.21,596
261.78,597
261.35,598
260.92,599
260.5,600
260.08,601
259.67,602
259.36,603
259.06,604
258.75,605
258.45,606
258.15,607
257.85,608
257.63,609
257.42,610
257.21,611
257.04,612
256.88,613
256.72,614
256.43,615
256.15,616
255.87,617
255.6,618
255.33,619
255.06,620
254.99,621
254.92,622
254.85,623
254.84,624
254.84,625
254.83,626
254.83,627
254.82,628
254.81,629
254.74,630
254.67,631
254.6,632
254.49,633
254.38,634
254.27,635
254.23,636
254.18,637
254.13,638
254.41,639
254.68,640
254.95,641
255.43,642
255.9,643
256.37,644
257.01,645
257.64,646
258.28,647
259.0,648
259.72,649
260.44,650
261.11,651
261.77,652
262.44,653
263.35,654
264.26,655
265.17,656
265.84,657
266.52,658
267.19,659
267.75,660
268.32,661
268.88,662
269.26,663
269.64,664
270.02,665
270.67,666
271.32,667
271.96,668
273.17,669
274.37,670
275.57,671
276.97,672
278.36,673
279.74,674
281.16,675
282.56,676
283.96,677
284.91,678
285.86,679
286.8,680
287.61,681
288.42,682
289.23,683
289.4,684
289.57,685
289.74,686
289.88,687
290.03,688
290.17,689
290.28,690
290.39,691
290.5,692
290.58,693
290.65,694
290.72,695
290.79,696
290.86,697
290.93,698
290.93,699
290.92,700
290.92,701
290.97,702
291.02,703
291.07,704
291.05,705
291.02,706
291.0,707
290.98,708
290.96,709
290.94,710
290.78,711
290.63,712
290.47,713
290.18,714
289.88,715
289.58,716
289.3,717
289.02,718
288.74,719
288.5,720
288.26,721
288.02,722
287.78,723
287.54,724
287.31,725
287.08,726
286.86,727
286.63,728
286.41,729
286.19,730
285.96,731
285.71,732
285.46,733
285.21,734
284.88,735
284.56,736
284.23,737
283.91,738
283.58,739
283.26,740
282.89,741
282.52,742
282.16,743
281.9,744
281.64,745
281.38,746
281.15,747
280.91,748
280.67,749
280.55,750
280.43,751
280.31,752
280.18,753
280.05,754
279.92,755
279.85,756
279.79,757
279.72,758
279.67,759
279.61,760
279.56,761
279.52,762
279.48,763
279.44,764
279.4,765
279.35,766
279.3,767
279.18,768
279.06,769
278.95,770
278.94,771
278.93,772
278.92,773
278.97,774
279.02,775
279.07,776
279.13,777
279.19,778
279.25,779
279.2,780
279.15,781
279.11,782
279.0,783
278.89,784
278.79,785
278.65,786
278.51,787
278.37,788
278.27,789
278.16,790
278.06,791
277.98,792
277.9,793
277.81,794
277.88,795
277.94,796
278.0,797
278.04,798
278.07,799
278.11,800
278.07,801
278.04,802
278.01,803
277.81,804
277.62,805
277.43,806
277.21,807
276.99,808
276.78,809
276.56,810
276.34,811
276.11,812
275.86,813
275.6,814
275.34,815
275.01,816
274.67,817
274.34,818
274.07,819
273.81,820
273.55,821
273.3,822
273.05,823
272.81,824
272.57,825
272.33,826
272.09,827
271.77,828
271.45,829
271.14,830
270.96,831
270.78,832
270.6,833
270.46,834
270.32,835
270.18,836
270.07,837
269.96,838
269.85,839
269.71,840
269.58,841
269.45,842
269.4,843
269.34,844
269.29,845
269.37,846
269.44,847
269.51,848
269.59,849
269.67,850
269.75,851
269.8,852
269.85,853
269.91,854
269.96,855
270.02,856
270.07,857
270.14,858
270.21,859
270.28,860
270.39,861
270.51,862
270.62,863
270.8,864
270.98,865
271.16,866
271.59,867
272.01,868
272.43,869
272.9,870
273.37,871
273.83,872
274.55,873
275.27,874
275.98,875
276.58,876
277.19,877
277.79,878
278.49,879
279.18,880
279.88,881
280.49,882
281.1,883
281.71,884
282.36,885
283.0,886
283.64,887
284.29,888
284.94,889
285.59,890
286.07,891
286.55,892
287.03,893
287.24,894
287.45,895
287.66,896
287.75,897
287.84,898
287.93,899
288.03,900
288.13,901
288.22,902
288.32,903
288.41,904
288.51,905
288.66,906
288.82,907
288.97,908
288.92,909
288.87,910
288.83,911
288.75,912
288.67,913
288.59,914
288.44,915
288.29,916
288.14,917
287.95,918
287.77,919
287.58,920
287.4,921
287.23,922
287.05,923
286.94,924
286.82,925
286.7,926
286.65,927
286.61,928
286.56,929
286.19,930
285.83,931
285.46,932
285.17,933
284.88,934
284.59,935
284.3,936
284.0,937
283.71,938
283.42,939
283.13,940
282.84,941
282.53,942
282.21,943
281.9,944
281.58,945
281.26,946
280.94,947
280.62,948
280.3,949
279.98,950
279.66,951
279.35,952
279.04,953
278.75,954
278.46,955
278.16,956
277.87,957
277.57,958
277.28,959
276.97,960
276.67,961
276.37,962
276.06,963
275.75,964
275.45,965
275.14,966
274.84,967
274.54,968
274.23,969
273.93,970
273.63,971
273.39,972
273.14,973
272.9,974
272.67,975
272.45,976
272.22,977
272.0,978
271.78,979
271.56,980
271.31,981
271.06,982
270.81,983
270.53,984
270.25,985
269.97,986
269.68,987
269.4,988
269.11,989
268.81,990
268.51,991
268.21,992
267.91,993
267.61,994
267.31,995
267.03,996
266.76,997
266.48,998
266.21,999
265.95,1000
265.68,1001
265.45,1002
265.23,1003
265.0,1004
264.78,1005
264.56,1006
264.34,1007
264.15,1008
263.95,1009
263.76,1010
263.58,1011
263.41,1012
263.23,1013
263.04,1014
262.85,1015
262.66,1016
262.44,1017
262.23,1018
262.01,1019
261.79,1020
261.57,1021
261.35,1022
261.15,1023
260.94,1024
260.74,1025
260.56,1026
260.38,1027
260.2,1028
259.99,1029
259.78,1030
259.57,1031
259.35,1032
259.13,1033
258.91,1034
258.66,1035
258.42,1036
258.18,1037
257.89,1038
257.6,1039
257.31,1040
257.1,1041
256.89,1042
256.68,1043
256.47,1044
256.27,1045
256.07,1046
255.87,1047
255.67,1048
255.47,1049
255.33,1050
255.18,1051
255.03,1052
254.86,1053
254.7,1054
254.54,1055
254.38,1056
254.22,1057
254.06,1058
253.87,1059
253.68,1060
253.48,1061
253.27,1062
253.07,1063
252.86,1064
252.66,1065
252.46,1066
252.26,1067
252.08,1068
251.9,1069
251.73,1070
251.57,1071
251.41,1072
251.26,1073
251.13,1074
250.99,1075
250.86,1076
250.71,1077
250.55,1078
250.4,1079
250.28,1080
250.16,1081
250.04,1082
249.87,1083
249.7,1084
249.53,1085
249.39,1086
249.24,1087
249.1,1088
248.95,1089
248.8,1090
248.65,1091
248.6,1092
248.54,1093
248.48,1094
248.43,1095
248.38,1096
248.32,1097
248.37,1098
248.42,1099
248.47,1100
248.53,1101
248.6,1102
248.66,1103
248.71,1104
248.76,1105
248.81,1106
248.86,1107
248.91,1108
248.97,1109
249.06,1110
249.16,1111
249.25,1112
249.29,1113
249.33,1114
249.36,1115
249.49,1116
249.62,1117
249.76,1118
249.92,1119
250.08,1120
250.24,1121
250.56,1122
250.87,1123
251.19,1124
251.62,1125
252.05,1126
252.47,1127
252.91,1128
253.34,1129
253.78,1130
254.21,1131
254.63,1132
255.06,1133
255.46,1134
255.85,1135
256.24,1136
256.76,1137
257.29,1138
257.81,1139
258.73,1140
259.65,1141
260.57,1142
261.27,1143
261.97,1144
262.67,1145
263.8,1146
264.93,1147
266.06,1148
266.92,1149
267.79,1150
268.65,1151
269.56,1152
270.48,1153
271.39,1154
271.82,1155
272.25,1156
272.68,1157
273.18,1158
273.67,1159
274.16,1160
274.59,1161
275.02,1162
275.45,1163
275.71,1164
275.97,1165
276.23,1166
276.39,1167
276.56,1168
276.72,1169
276.75,1170
276.78,1171
276.81,1172
276.92,1173
277.03,1174
277.14,1175
277.23,1176
277.33,1177
277.42,1178
277.49,1179
277.57,1180
277.64,1181
277.64,1182
277.64,1183
277.65,1184
277.64,1185
277.64,1186
277.64,1187
277.57,1188
277.51,1189
277.44,1190
277.37,1191
277.29,1192
277.22,1193
277.13,1194
277.04,1195
276.95,1196
276.85,1197
276.76,1198
276.67,1199
276.62,1200
276.58,1201
276.54,1202
276.47,1203
276.39,1204
276.32,1205
276.26,1206
276.2,1207
276.13,1208
276.01,1209
275.89,1210
275.77,1211
275.63,1212
275.49,1213
275.35,1214
275.17,1215
274.99,1216
274.81,1217
274.65,1218
274.49,1219
274.33,1220
274.16,1221
273.99,1222
273.82,1223
273.66,1224
273.5,1225
273.34,1226
273.2,1227
273.06,1228
272.92,1229
272.79,1230
272.66,1231
272.53,1232
272.4,1233
272.28,1234
272.15,1235
272.06,1236
271.96,1237
271.87,1238
271.77,1239
271.68,1240
271.58,1241
271.55,1242
271.52,1243
271.49,1244
271.5,1245
271.51,1246
271.52,1247
271.53,1248
271.53,1249
271.54,1250
271.52,1251
271.51,1252
271.49,1253
271.47,1254
271.45,1255
271.43,1256
271.47,1257
271.5,1258
271.53,1259
271.59,1260
271.65,1261
271.71,1262
271.74,1263
271.77,1264
271.8,1265
271.76,1266
271.73,1267
271.69,1268
271.59,1269
271.49,1270
271.38,1271
271.26,1272
271.13,1273
271.0,1274
270.88,1275
270.75,1276
270.63,1277
270.53,1278
270.43,1279
270.33,1280
270.25,1281
270.16,1282
270.07,1283
269.97,1284
269.86,1285
269.75,1286
269.57,1287
269.4,1288
269.22,1289
269.05,1290
268.88,1291
268.7,1292
268.52,1293
268.34,1294
268.16,1295
267.98,1296
267.8,1297
267.62,1298
267.46,1299
267.3,1300
267.14,1301
267.03,1302
266.91,1303
266.8,1304
266.69,1305
266.59,1306
266.48,1307
266.37,1308
266.26,1309
266.16,1310
266.04,1311
265.93,1312
265.82,1313
265.61,1314
265.4,1315
265.19,1316
264.97,1317
264.74,1318
264.51,1319
264.29,1320
264.06,1321
263.84,1322
263.84,1323
263.84,1324
263.84,1325
263.86,1326
263.89,1327
263.91,1328
263.99,1329
264.06,1330
264.13,1331
264.26,1332
264.39,1333
264.51,1334
264.73,1335
264.96,1336
265.18,1337
265.45,1338
265.73,1339
266.01,1340
266.33,1341
266.65,1342
266.97,1343
267.36,1344
267.76,1345
268.15,1346
268.57,1347
268.98,1348
269.4,1349
269.78,1350
270.16,1351
270.55,1352
270.99,1353
271.43,1354
271.87,1355
272.16,1356
272.45,1357
272.74,1358
273.17,1359
273.59,1360
274.02,1361
274.49,1362
274.97,1363
275.44,1364
275.98,1365
276.51,1366
277.05,1367
277.59,1368
278.14,1369
278.69,1370
279.12,1371
279.55,1372
279.98,1373
280.19,1374
280.4,1375
280.6,1376
280.89,1377
281.17,1378
281.45,1379
281.68,1380
281.9,1381
282.12,1382
282.29,1383
282.45,1384
282.62,1385
282.73,1386
282.83,1387
282.94,1388
283.03,1389
283.12,1390
283.21,1391
283.31,1392
283.42,1393
283.53,1394
283.57,1395
283.61,1396
283.66,1397
283.68,1398
283.71,1399
283.74,1400
283.74,1401
283.74,1402
283.74,1403
283.66,1404
283.59,1405
283.51,1406
283.43,1407
283.34,1408
283.25,1409
283.11,1410
282.97,1411
282.83,1412
282.64,1413
282.44,1414
282.24,1415
282.02,1416
281.8,1417
281.58,1418
281.35,1419
281.13,1420
280.91,1421
280.69,1422
280.47,1423
280.25,1424
280.03,1425
279.81,1426
279.59,1427
279.47,1428
279.35,1429
279.23,1430
279.12,1431
279.02,1432
278.91,1433
278.78,1434
278.64,1435
278.51,1436
278.32,1437
278.14,1438
277.96,1439
277.76,1440
277.56,1441
277.36,1442
277.16,1443
276.97,1444
276.77,1445
276.58,1446
276.4,1447
276.21,1448
276.03,1449
275.84,1450
275.66,1451
275.48,1452
275.3,1453
275.12,1454
274.94,1455
274.76,1456
274.57,1457
274.39,1458
274.21,1459
274.02,1460
273.84,1461
273.66,1462
273.48,1463
273.3,1464
273.11,1465
272.93,1466
272.75,1467
272.56,1468
272.38,1469
272.19,1470
272.0,1471
271.82,1472
271.63,1473
271.44,1474
271.25,1475
271.06,1476
270.87,1477
270.68,1478
270.49,1479
270.3,1480
270.12,1481
269.93,1482
269.75,1483
269.57,1484
269.4,1485
269.24,1486
269.07,1487
268.92,1488
268.77,1489
268.62,1490
268.48,1491
268.33,1492
268.19,1493
268.07,1494
267.96,1495
267.85,1496
267.74,1497
267.63,1498
267.53,1499
267.4,1500
267.27,1501
267.15,1502
267.01,1503
266.88,1504
266.74,1505
266.59,1506
266.43,1507
266.27,1508
266.13,1509
265.99,1510
265.85,1511
265.71,1512
265.57,1513
265.44,1514
265.29,1515
265.14,1516
265.0,1517
264.82,1518
264.65,1519
264.48,1520
264.3,1521
264.12,1522
263.94,1523
263.76,1524
263.59,1525
263.41,1526
263.24,1527
263.07,1528
262.89,1529
262.74,1530
262.58,1531
262.43,1532
262.28,1533
262.13,1534
261.99,1535
261.85,1536
261.7,1537
261.56,1538
261.41,1539
261.26,1540
261.12,1541
260.96,1542
260.81,1543
260.66,1544
260.49,1545
260.33,1546
260.17,1547
260.04,1548
259.9,1549
259.77,1550
259.66,1551
259.54,1552
259.42,1553
259.31,1554
259.19,1555
259.08,1556
258.95,1557
258.82,1558
258.69,1559
258.55,1560
258.41,1561
258.27,1562
258.12,1563
257.98,1564
257.83,1565
257.8,1566
257.77,1567
257.73,1568
257.75,1569
257.76,1570
257.77,1571
257.79,1572
257.8,1573
257.81,1574
257.81,1575
257.8,1576
257.8,1577
257.76,1578
257.71,1579
257.67,1580
257.64,1581
257.61,1582
257.57,1583
257.57,1584
257.56,1585
257.56,1586
257.57,1587
257.58,1588
257.59,1589
257.63,1590
257.67,1591
257.72,1592
257.76,1593
257.8,1594
257.84,1595
257.87,1596
257.9,1597
257.94,1598
257.98,1599
258.02,1600
258.07,1601
258.12,1602
258.17,1603
258.22,1604
258.33,1605
258.45,1606
258.57,1607
258.74,1608
258.92,1609
259.09,1610
259.34,1611
259.59,1612
259.83,1613
260.13,1614
260.43,1615
260.73,1616
261.05,1617
261.38,1618
261.7,1619
262.01,1620
262.31,1621
262.62,1622
263.01,1623
263.41,1624
263.8,1625
264.16,1626
264.52,1627
264.87,1628
265.46,1629
266.05,1630
266.64,1631
267.38,1632
268.12,1633
268.86,1634
269.72,1635
270.58,1636
271.44,1637
272.19,1638
272.94,1639
273.69,1640
274.23,1641
274.77,1642
275.31,1643
275.69,1644
276.07,1645
276.45,1646
276.77,1647
277.08,1648
277.4,1649
277.69,1650
277.98,1651
278.26,1652
278.57,1653
278.88,1654
279.19,1655
279.35,1656
279.51,1657
279.67,1658
279.77,1659
279.87,1660
279.97,1661
280.0,1662
280.03,1663
280.06,1664
280.17,1665
280.28,1666
280.39,1667
280.49,1668
280.59,1669
280.69,1670
280.79,1671
280.89,1672
281.0,1673
281.06,1674
281.12,1675
281.19,1676
281.28,1677
281.37,1678
281.46,1679
281.5,1680
281.53,1681
281.57,1682
281.64,1683
281.7,1684
281.77,1685
281.85,1686
281.93,1687
282.0,1688
282.07,1689
282.14,1690
282.21,1691
282.29,1692
282.37,1693
282.45,1694
282.53,1695
282.6,1696
282.68,1697
282.76,1698
282.83,1699
282.91,1700
283.01,1701
283.11,1702
283.21,1703
283.29,1704
283.38,1705
283.47,1706
283.48,1707
283.49,1708
283.5,1709
283.48,1710
283.46,1711
283.43,1712
283.4,1713
283.37,1714
283.34,1715
283.36,1716
283.39,1717
283.41,1718
283.47,1719
283.53,1720
283.59,1721
283.7,1722
283.81,1723
283.92,1724
284.07,1725
284.22,1726
284.37,1727
284.48,1728
284.59,1729
284.7,1730
284.83,1731
284.97,1732
285.1,1733
285.24,1734
285.37,1735
285.51,1736
285.77,1737
286.03,1738
286.29,1739
286.56,1740
286.84,1741
287.12,1742
287.38,1743
287.63,1744
287.89,1745
288.06,1746
288.24,1747
288.41,1748
288.59,1749
288.77,1750
288.95,1751
289.06,1752
289.18,1753
289.29,1754
289.4,1755
289.5,1756
289.6,1757
289.58,1758
289.57,1759
289.55,1760
289.55,1761
289.55,1762
289.55,1763
289.55,1764
289.55,1765
289.55,1766
289.57,1767
289.59,1768
289.61,1769
289.64,1770
289.66,1771
289.69,1772
289.69,1773
289.69,1774
289.69,1775
289.69,1776
289.69,1777
289.69,1778
289.62,1779
289.55,1780
289.48,1781
289.42,1782
289.37,1783
289.31,1784
289.27,1785
289.24,1786
289.2,1787
289.19,1788
289.18,1789
289.17,1790
289.17,1791
289.16,1792
289.15,1793
289.12,1794
289.09,1795
289.06,1796
289.06,1797
289.06,1798
289.07,1799
289.09,1800
289.1,1801
289.12,1802
289.2,1803
289.27,1804
289.34,1805
289.44,1806
289.55,1807
289.65,1808
289.77,1809
289.89,1810
290.0,1811
290.13,1812
290.26,1813
290.38,1814
290.5,1815
290.62,1816
290.73,1817
290.96,1818
291.19,1819
291.42,1820
291.72,1821
292.02,1822
292.32,1823
292.68,1824
293.04,1825
293.39,1826
293.77,1827
294.15,1828
294.52,1829
294.76,1830
295.0,1831
295.24,1832
295.59,1833
295.93,1834
296.27,1835
296.55,1836
296.83,1837
297.11,1838
297.59,1839
298.07,1840
298.55,1841
299.08,1842
299.6,1843
300.12,1844
300.72,1845
301.32,1846
301.91,1847
302.45,1848
303.0,1849
303.53,1850
304.16,1851
304.79,1852
305.41,1853
306.08,1854
306.75,1855
307.42,1856
307.99,1857
308.56,1858
309.12,1859
309.62,1860
310.11,1861
310.61,1862
311.01,1863
311.42,1864
311.83,1865
312.26,1866
312.7,1867
313.14,1868
313.42,1869
313.7,1870
313.98,1871
314.12,1872
314.26,1873
314.4,1874
314.39,1875
314.38,1876
314.37,1877
314.39,1878
314.4,1879
314.42,1880
314.46,1881
314.51,1882
314.55,1883
314.6,1884
314.66,1885
314.72,1886
314.76,1887
314.81,1888
314.86,1889
314.84,1890
314.83,1891
314.81,1892
314.63,1893
314.45,1894
314.27,1895
314.09,1896
313.91,1897
313.73,1898
313.55,1899
313.37,1900
313.2,1901
313.05,1902
312.91,1903
312.77,1904
312.62,1905
312.47,1906
312.32,1907
312.17,1908
312.01,1909
311.86,1910
311.71,1911
311.55,1912
311.4,1913
311.24,1914
311.08,1915
310.93,1916
310.77,1917
310.61,1918
310.46,1919
310.29,1920
310.13,1921
309.97,1922
309.81,1923
309.65,1924
309.49,1925
309.33,1926
309.17,1927
309.01,1928
308.85,1929
308.7,1930
308.55,1931
308.41,1932
308.26,1933
308.11,1934
307.96,1935
307.82,1936
307.67,1937
307.51,1938
307.35,1939
307.2,1940
307.04,1941
306.89,1942
306.73,1943
306.58,1944
306.42,1945
306.27,1946
306.12,1947
305.97,1948
305.81,1949
305.66,1950
305.5,1951
305.35,1952
305.2,1953
305.05,1954
304.9,1955
304.76,1956
304.61,1957
304.46,1958
304.32,1959
304.17,1960
304.03,1961
303.88,1962
303.74,1963
303.6,1964
303.47,1965
303.35,1966
303.23,1967
303.11,1968
302.99,1969
302.88,1970
302.75,1971
302.63,1972
302.51,1973
302.38,1974
302.25,1975
302.12,1976
301.98,1977
301.84,1978
301.7,1979
301.55,1980
301.4,1981
301.25,1982
301.1,1983
300.95,1984
300.8,1985
300.66,1986
300.52,1987
300.38,1988
300.23,1989
300.09,1990
299.94,1991
299.81,1992
299.67,1993
299.54,1994
299.42,1995
299.3,1996
299.17,1997
299.05,1998
298.93,1999
298.81,2000
298.71,2001
298.61,2002
298.51,2003
298.4,2004
298.29,2005
298.18,2006
298.07,2007
297.97,2008
297.86,2009
297.75,2010
297.64,2011
297.53,2012
297.4,2013
297.27,2014
297.14,2015
297.01,2016
296.88,2017
296.75,2018
296.61,2019
296.47,2020
296.33,2021
296.19,2022
296.06,2023
295.92,2024
295.81,2025
295.7,2026
295.59,2027
295.48,2028
295.38,2029
295.28,2030
295.19,2031
295.09,2032
295.0,2033
294.91,2034
294.82,2035
294.74,2036
294.62,2037
294.51,2038
294.39,2039
294.29,2040
294.19,2041
294.09,2042
293.97,2043
293.85,2044
293.74,2045
293.63,2046
293.51,2047
293.4,2048
293.3,2049
293.19,2050
293.09,2051
292.98,2052
292.87,2053
292.76,2054
292.64,2055
292.52,2056
292.41,2057
292.3,2058
292.18,2059
292.07,2060
291.96,2061
291.85,2062
291.74,2063
291.63,2064
291.53,2065
291.43,2066
291.33,2067
291.24,2068
291.14,2069
291.11,2070
291.07,2071
291.04,2072
291.03,2073
291.01,2074
291.0,2075
290.96,2076
290.92,2077
290.88,2078
290.9,2079
290.93,2080
290.96,2081
290.99,2082
291.02,2083
291.06,2084
291.12,2085
291.18,2086
291.24,2087
291.29,2088
291.34,2089
291.39,2090
291.51,2091
291.64,2092
291.77,2093
291.85,2094
291.94,2095
292.02,2096
292.12,2097
292.21,2098
292.31,2099
292.44,2100
292.57,2101
292.7,2102
292.91,2103
293.12,2104
293.32,2105
293.61,2106
293.9,2107
294.19,2108
294.59,2109
294.99,2110
295.39,2111
295.87,2112
296.34,2113
296.82,2114
297.26,2115
297.71,2116
298.15,2117
298.59,2118
299.01,2119
299.44,2120
299.87,2121
300.3,2122
300.73,2123
301.0,2124
301.27,2125
301.53,2126
301.81,2127
302.09,2128
302.37,2129
302.52,2130
302.68,2131
302.83,2132
302.96,2133
303.09,2134
303.22,2135
303.3,2136
303.38,2137
303.46,2138
303.58,2139
303.7,2140
303.82,2141
303.9,2142
303.97,2143
304.05,2144
304.13,2145
304.21,2146
304.3,2147
304.39,2148
304.48,2149
304.57,2150
304.63,2151
304.7,2152
304.76,2153
304.83,2154
304.9,2155
304.97,2156
305.03,2157
305.1,2158
305.16,2159
305.22,2160
305.28,2161
305.34,2162
305.44,2163
305.53,2164
305.63,2165
305.69,2166
305.75,2167
305.81,2168
305.86,2169
305.91,2170
305.96,2171
306.0,2172
306.04,2173
306.08,2174
306.09,2175
306.1,2176
306.11,2177
306.09,2178
306.07,2179
306.05,2180
306.04,2181
306.04,2182
306.04,2183
306.02,2184
306.0,2185
305.98,2186
305.97,2187
305.96,2188
305.95,2189
305.93,2190
305.9,2191
305.87,2192
305.86,2193
305.84,2194
305.83,2195
305.81,2196
305.8,2197
305.79,2198
305.79,2199
305.78,2200
305.78,2201
305.79,2202
305.8,2203
305.81,2204
305.84,2205
305.88,2206
305.92,2207
305.95,2208
305.99,2209
306.02,2210
306.14,2211
306.27,2212
306.39,2213
306.48,2214
306.57,2215
306.65,2216
306.76,2217
306.86,2218
306.97,2219
307.09,2220
307.21,2221
307.33,2222
307.45,2223
307.56,2224
307.68,2225
307.78,2226
307.89,2227
307.99,2228
308.04,2229
308.1,2230
308.15,2231
308.21,2232
308.26,2233
308.32,2234
308.38,2235
308.43,2236
308.49,2237
308.52,2238
308.55,2239
308.59,2240
308.6,2241
308.62,2242
308.64,2243
308.66,2244
308.68,2245
308.7,2246
308.72,2247
308.73,2248
308.75,2249
308.75,2250
308.76,2251
308.77,2252
308.76,2253
308.76,2254
308.76,2255
308.75,2256
308.74,2257
308.73,2258
308.71,2259
308.68,2260
308.65,2261
308.6,2262
308.56,2263
308.51,2264
308.46,2265
308.42,2266
308.37,2267
308.31,2268
308.25,2269
308.19,2270
308.13,2271
308.07,2272
308.01,2273
307.94,2274
307.86,2275
307.79,2276
307.72,2277
307.64,2278
307.57,2279
307.57,2280
307.57,2281
307.57,2282
307.6,2283
307.62,2284
307.64,2285
307.72,2286
307.8,2287
307.88,2288
307.94,2289
308.0,2290
308.06,2291
308.15,2292
308.25,2293
308.34,2294
308.46,2295
308.58,2296
308.7,2297
308.85,2298
309.0,2299
309.15,2300
309.36,2301
309.57,2302
309.79,2303
310.03,2304
310.27,2305
310.51,2306
310.73,2307
310.96,2308
311.18,2309
311.41,2310


==> Data/Compose-Post-Default-Latency-CPU.csv <==
value,xtick
167.77630209189653,150
189.13424439741263,151
194.32461790215615,152
195.6468643803605,153
200.83401902766488,154
214.02735766274995,155
236.63705988050023,156
268.09432138155967,157
306.5003487031445,158
349.17766957597934,159
393.12919213222403,160
435.4104461892512,161
473.42043983414766,162
505.1165645338018,163
529.1589819954329,164
544.989926002448,165
552.8533524504792,166
553.760372420375,167
545.2533818706156,168
534.6827079037016,169
526.1811831333649,170
525.1242852807153,171
539.0846351538215,172
549.3418719469928,173
569.2330625270353,174
595.6136034883585,175
633.7205833943535,176
684.8067904359144,177
739.9664587674854,178
780.5751890763198,179
816.7230128248975,180
837.4110300830091,181
857.402667111956,182
867.9050965882901,183
868.9042969576385,184
843.5930865464553,185
805.196739135729,186
759.6790247448778,187
719.265790686715,188
685.4253808437743,189
667.8715861552215,190
653.6291307707683,191
647.0987016140631,192
647.4937822789866,193
646.2902572243,194
660.2010312469369,195
678.8833166788088,196
690.9180179400304,197
703.4644598880822,198
710.3494163151448,199
716.8516908219034,200
713.5075772141963,201
699.8827380202613,202
674.8776732422291,203
642.4148114178386,204
609.9345405723958,205
585.6155397676873,206
553.8604243606719,207
521.7554636244931,208
488.7958850146401,209
466.7181136136561,210
459.6716593087084,211
457.8184347267541,212
455.9450592861884,213
456.29415908308636,214
448.6949375682107,215
451.3765544778341,216
461.263205701162,217
480.49468803818814,218
491.7596624776918,219
497.25673555485565,220
492.8466239052179,221
483.18079911332273,222
469.29901579344926,223
460.2227283803214,224
440.3388396216816,225
415.14876548128154,226
386.5838150218948,227
356.5464418501868,228
327.5111994723782,229
303.37178413314894,230
280.38449562523056,231
259.238825194057,232
239.73540831511792,233
227.43169534403302,234
221.56912615012737,235
218.9014599172346,236
219.42109352570458,237
223.94077747527763,238
231.9137474307018,239
239.55664698983983,240
247.1676364705327,241
250.46903081665187,242
252.10886285291366,243
255.00425589366884,244
264.88662634519017,245
268.5801989257501,246
271.94824464471725,247
273.5223767751844,248
271.21404309342375,249
268.0088708329661,250
263.2355844907399,251
256.45645173924976,252
248.62063804248132,253
242.52362905413324,254
236.44276237634332,255
230.94392085520832,256
221.64608455016437,257
212.33251402287883,258
202.54717717449006,259
194.32855963129697,260
187.85692146295196,261
181.16131297986638,262
176.6482051935975,263
172.79889989177198,264
167.08922044728735,265
161.05690574900999,266
155.35105590400454,267
146.68793808429646,268
145.03856407773588,269
143.3102507435022,270
140.5343723525218,271
137.85164195639763,272
134.86579475507693,273
131.7965136373686,274
133.71680453907177,275
136.89463122377694,276
141.1867407266088,277
149.6145713684685,278
161.19467115534644,279
176.9341036086258,280
194.55967631372965,281
212.73127471583845,282
234.3546315448807,283
256.5075362877493,284
277.8254804737203,285
300.4155077632372,286
317.9552605231397,287
334.55567588358946,288
352.5848257380951,289
368.72213328299347,290
381.16945883102386,291
393.33217653034757,292
398.7570484016527,293
401.27763782015137,294
401.25520067476447,295
396.6403522497153,296
391.113741993639,297
382.7933761080515,298
371.68735750931125,299
359.02062187469477,300
341.07649496404906,301
316.3615408048275,302
293.27109460260584,303
268.53251460998274,304
244.09174552941946,305
221.41920305963717,306
201.44406750153738,307
179.5156997251559,308
160.8998670515938,309
145.9640721727162,310
132.639178188256,311
124.97460660978449,312
123.47630446946884,313
126.41626943850629,314
130.94223591522726,315
138.2187059910405,316
147.91471764612558,317
155.65308148140443,318
162.6055676320438,319
169.12630138731922,320
169.76207516051474,321
166.98309962391906,322
162.77168576871014,323
153.29005412559454,324
142.67790074104255,325
132.90243672365258,326
120.02175143850481,327
107.58962022824821,328
97.26606699631742,329
88.36799813853959,330
81.1957393542367,331
75.79951436625284,332
72.90284292788324,333
71.04657762492856,334
68.84432052867315,335
67.45921832756596,336
63.698759813373826,337
61.077080905770835,338
59.25201583185787,339
52.72555090944409,340
55.179824720478635,341
56.743212675624555,342
55.92771847750091,343
53.28276659094067,344
47.636599311718975,345
41.25881993537685,346
37.06572085105965,347
34.254481795201706,348
36.67289464670825,349
41.752303036516075,350
51.387364220437426,351
65.19407578058514,352
88.11265641236517,353
116.2225852349558,354
145.1445950718836,355
177.27547631291333,356
208.25794458010768,357
234.29699358087817,358
257.55006298292113,359
274.19474163153467,360
282.6197815367179,361
286.3606970610104,362
285.2199986355519,363
277.1869325984631,364
271.8387667961073,365
268.46962981529015,366
263.8094819743867,367
268.40143483654094,368
278.9401356598099,369
293.28564561464674,370
307.9336223335016,371
326.4561307633327,372
345.35187069820176,373
357.13420266292275,374
375.50579795049373,375
397.2381504250636,376
419.59613016342,377
444.02479291572575,378
469.587788749399,379
497.7347450873604,380
527.3882614263174,381
558.848117152098,382
589.7532027866984,383
615.7111012586338,384
636.9980976232571,385
650.1372497789696,386
659.7730557799988,387
666.1174414956739,388
660.5274132700831,389
652.0711218417396,390
638.7440464290975,391
628.9445288695528,392
623.7827671706603,393
621.1530337419954,394
616.6923580591432,395
614.0361070009749,396
608.8811866906459,397
602.820973915717,398
600.4664999928845,399
593.2234130432995,400
581.9872473341576,401
573.7691538789278,402
568.3487400838268,403
555.8616258572614,404
541.8100058275361,405
530.6028757408594,406
526.9307730228838,407
529.3279665024482,408
541.8816678439806,409
555.5797398757002,410
570.1678125619724,411
587.8407522413739,412
602.8814511976403,413
617.485095032893,414
632.116717474569,415
642.1209140824457,416
645.4464883768353,417
646.6250937101579,418
637.2626709650946,419
621.7436950663599,420
605.9805793094908,421
591.343310805683,422
571.9560287760943,423
551.2881657596133,424
522.7340575913324,425
496.7476582268118,426
472.25233736601785,427
451.92802447750285,428
432.3634825144818,429
413.76308447980267,430
388.9705929266667,431
363.7508476646294,432
336.58839187505265,433
303.5446067869741,434
273.24029712573076,435
249.3942837566499,436
231.3213339855344,437
210.79153780565005,438
192.4242591162937,439
175.96561985742048,440
162.9966523413574,441
153.11368068717198,442
151.99384315416359,443
148.1463447174599,444
142.80008428349421,445
137.56677191091165,446
127.10432254902172,447
112.25462979055887,448
97.31052226294105,449
78.43349355608537,450
59.07953872273242,451
46.17103638225539,452
31.02428732712457,453
19.036292284503354,454
10.273542354076755,455
3.648198161604317,456
1.7805525114609306,457
7.610565830049094,458
15.937585552268482,459
27.927350252919876,460
38.48051562634545,461
49.28477644671682,462
60.217926824716564,463
72.81678961812085,464
82.22105905253787,465
89.67990001871202,466
95.06471046504355,467
96.64644164926163,468
97.11214364490887,469
99.06060697717682,470
97.19231998421209,471
94.04865413692863,472
90.34012044890663,473
86.09688439212032,474
81.1777383707801,475
74.20345425279896,476
68.6736450794582,477
63.391136560908556,478
58.89769222659926,479
56.28620836612433,480
54.53504818409028,481
51.83080129153743,482
50.239362284058274,483
48.895327330371266,484
46.20156827210554,485
44.639102244093415,486
44.0591560227342,487
45.51967404788356,488
46.349903082058866,489
47.04338367147318,490
46.22292493243792,491
45.49385559826605,492
44.3726445101648,493
47.1040276744047,494
48.80244235824946,495
49.49206915087665,496
48.87435369643829,497
47.32540568246407,498
45.045560621805556,499
42.264365789651386,500
38.887456112426726,501
35.682714430125976,502
33.711538197273384,503
32.66541840315275,504
33.35414591897964,505
34.02713998735091,506
35.825258471813335,507
39.06407863376164,508
43.83296391437465,509
49.23930097658523,510
54.70454014915072,511
59.406976413194876,512
63.7414235836865,513
66.9815478397104,514
69.39661996997968,515
70.15114870680067,516
69.46448670805539,517
68.08940308418883,518
65.28682798162372,519
61.45315821919469,520
57.41093674598874,521
53.76382651263307,522
49.98490481601054,523
49.19637782752743,524
49.271007701252124,525
49.11607790500522,526
47.48039315034195,527
46.99720763494791,528
46.862463711408466,529
46.4700952192599,530
46.7310518050586,531
49.61289025134498,532
50.74736393190903,533
51.86828512697276,534
54.05368440779809,535
57.76071467883486,536
63.27207617788267,537
70.17839152550815,538
78.55716038440663,539
85.80932408048903,540
91.08054865295674,541
95.46093633130246,542
97.61991014776117,543
96.92101293918672,544
93.01064913252804,545
86.34147626486396,546
77.19114240964578,547
67.10628303676334,548
56.97232560226205,549
47.950504887719,550
39.37834713871565,551
32.94676843395137,552
28.91511337750903,553
28.58545902849128,554
31.524713891692866,555
35.96440213512032,556
40.548636040407125,557
46.70483606038876,558
51.530681972202935,559
56.50396979805989,560
60.21067159991538,561
61.493846295443014,562
61.2194830266298,563
59.113525994039655,564
57.70510733992551,565
57.32186767789056,566
54.94721331262934,567
54.42127123554743,568
53.73035631247455,569
54.80534755037915,570
58.74276207608276,571
64.28625322821975,572
71.50966283116902,573
78.73937614606153,574
86.5843276214654,575
94.92382318361214,576
100.99770394901817,577
105.71392893720395,578
107.36098653626644,579
105.62811009776252,580
99.06565979074824,581
89.82530847194515,582
79.13700307702248,583
69.20837634340894,584
59.55529260774378,585
49.95436882921252,586
44.369142092520384,587
42.67950578756857,588
43.56709657781982,589
46.10610340180866,590
50.34268425857152,591
53.97537337494157,592
58.48107513111783,593
64.37251001401874,594
68.79116220313071,595
72.51752202729293,596
75.48306866589974,597
79.21759777098762,598
80.70204684691724,599
80.32796021111339,600
81.2332566104505,601
85.92810631580885,602
92.20293792782968,603
98.57145660531981,604
112.15992589889407,605
127.29870518222106,606
140.17843600163886,607
150.41509098313597,608
158.02989299453017,609
161.13532311635672,610
159.06914018401494,611
154.87344088028868,612
150.37704738811652,613
145.4002164978333,614
141.1832579659205,615
140.44315524969184,616
142.37039318405022,617
148.13857743520126,618
156.2486087538924,619
167.17749755639502,620
182.89875759793978,621
195.910379096326,622
216.52349144490447,623
237.101375147227,624
249.61476321728236,625
257.9450590721251,626
260.77580293565853,627
253.0257767824623,628
241.71285363013195,629
228.37691423148559,630
213.70877890569471,631
205.74474746778503,632
201.46185780887578,633
204.66947710379702,634
214.89662400312636,635
233.30313441195537,636
255.08025798006688,637
286.15027278649245,638
327.5884699962321,639
374.97839152576586,640
415.0256863272815,641
451.89562135791675,642
486.8347771385455,643
516.022196253463,644
541.082861210429,645
565.8955876191037,646
584.6981540225885,647
598.9074690015593,648
607.8039312511725,649
623.8783691660949,650
640.490419693582,651
646.2860611318783,652
660.837064466578,653
674.0200050849982,654
673.4647867619291,655
660.13455798398,656
643.2579029471129,657
617.5498260981948,658
584.4007651127822,659
554.9814505333668,660
536.3256552467327,661
511.6417816255884,662
499.74544219917664,663
506.7593387122186,664
529.396524716212,665
573.2938438464519,666
645.106395647627,667
714.3648246624144,668
783.9363348119522,669
851.9654519287064,670
908.9777755084248,671
960.499165911046,672
999.986590011516,673
1025.6439526226184,674
1026.2141523303017,675
1005.7201440644941,676
965.9477523382367,677
907.9439518788387,678
840.3010785236785,679
771.8340652718753,680
700.3772571745624,681
632.4492834990085,682
564.135712185641,683
508.95209849424936,684
459.89395459183083,685
410.19590088815374,686
381.28053997877356,687
362.6428719634451,688
345.64565911522703,689
337.1468689670204,690
332.13065331957915,691
328.2939212108353,692
326.44827074184667,693
330.0422479300914,694
339.07211122758355,695
335.933047539472,696
330.74078673368126,697
320.2352751113229,698
305.21397443871433,699
295.4429870517386,700
304.0553657064997,701
304.27312442076936,702
304.0741578453279,703
304.2830630921864,704
301.9057594570857,705
296.3510854923119,706
287.5356896733469,707
274.36854773856584,708
257.83175014196445,709
239.802052667251,710
219.41329287248814,711
198.36043826688734,712
178.07206584868592,713
159.90086009814004,714
146.08845672959808,715
137.14434060991422,716
130.77557566883848,717
129.11907207493945,718
127.49154646676804,719
129.3355998136788,720
134.469934822334,721
143.33293727795495,722
151.46902706325622,723
159.16623165249297,724
162.87853352346372,725
163.14856587781304,726
159.52722977382834,727
159.79054684473394,728
156.5310652701139,729
151.97946667196229,730
149.49665597696344,731
142.5275163608194,732
131.65090503283722,733
122.4685493479031,734
113.87907701468322,735
105.03923158763646,736
95.1593222036995,737
86.89058803898138,738
79.61412461579528,739
77.21383744783242,740
78.83117226621499,741
83.62998768144502,742
91.25877377189339,743
101.41827340242948,744
112.90130973188502,745
125.85430334433406,746
139.31583136052257,747
152.8912327796607,748
166.08949070382081,749
177.60052915617118,750
189.79407018236037,751
200.73959006587856,752
208.32389829738588,753
212.8735179918348,754
220.08093926634828,755
228.09044217856655,756
235.00608504553233,757
244.02412683929123,758
250.68335264051487,759
253.83819273330545,760
251.70780718112982,761
249.72924221583511,762
248.6781343559586,763
243.84838515459106,764
238.98514151758516,765
235.88557538907915,766
230.7761545027271,767
231.0806391340056,768
236.4584602557715,769
245.29303184190428,770
256.7722237195213,771
268.9383628187325,772
280.68549257410666,773
292.84409587959857,774
301.96982932760443,775
307.67716450222196,776
308.7699047419906,777
301.60407928546897,778
292.95529969485295,779
281.11015689831316,780
265.85747633202504,781
247.11438495877695,782
227.26167959694868,783
211.14793738604104,784
199.04671170971915,785
190.3351933185419,786
189.88604528407492,787
187.89619507496835,788
192.82358515734873,789
203.64237474331495,790
217.07388677275773,791
234.85865635961778,792
253.8660108559195,793
271.2662841233161,794
285.7522489251284,795
297.2217644159462,796
304.745789064683,797
303.34074108611355,798
297.3270773565846,799
284.4822339823093,800
265.0567063460378,801
241.58809838351152,802
220.32776388325206,803
199.49825128540164,804
179.55205810378712,805
161.31495523535256,806
146.68352194826227,807
135.1228832590946,808
126.18720782342656,809
120.13560171316648,810
115.89437635820431,811
105.81881988877241,812
98.65012049142034,813
90.15028030614717,814
87.98603281025122,815
87.34115059311924,816
86.43056145086412,817
87.69418528618057,818
87.0582802403879,819
86.57790718283412,820
91.31146049887231,821
92.61111690087701,822
93.93203422638685,823
94.78420367215242,824
94.66770978662998,825
93.16204269383869,826
94.98879855579715,827
98.31238450334199,828
100.40313736192455,829
108.78167578104559,830
118.72032759058952,831
129.9822412104405,832
143.82830068926307,833
155.2086075250538,834
165.26678883857127,835
170.96734174559722,836
176.9131998241677,837
182.37147889533748,838
187.96082705749808,839
194.80921834670062,840
202.69443051044297,841
212.7505039806726,842
225.39953661768482,843
240.31098425547313,844
261.0283663683935,845
280.8131595793027,846
296.48066619793127,847
307.45627299177403,848
318.200911761411,849
319.5873161805984,850
323.9034783614319,851
327.17364685272713,852
324.9505603527602,853
319.3204381030905,854
312.29383978365155,855
300.2210265522274,856
299.83867072203833,857
305.25533885730255,858
316.1711069590766,859
324.3077381402908,860
336.3526068574095,861
349.4697261117951,862
367.336793549382,863
394.697443139142,864
428.85596060714647,865
463.75935579296447,866
500.52651736006294,867
538.3929476311991,868
578.9689993577724,869
618.3346126342343,870
654.6287377550794,871
686.9875319395657,872
714.1352873413665,873
738.5291654580622,874
750.351764419994,875
755.367930433016,876
762.1798501701868,877
757.081975232832,878
751.5093054648542,879
751.4536991557752,880
750.2919133040716,881
754.0437556458397,882
758.7923186607388,883
758.3565193650769,884
764.1365819384906,885
768.3288411736986,886
766.7684023650598,887
758.7863703804652,888
737.7100657431363,889
700.7518124276868,890
662.1479944018224,891
623.4086881945376,892
577.3826510905445,893
525.5497850815007,894
475.38568794356115,895
426.70655312243116,896
389.19048879756656,897
365.26772642471667,898
353.1501140243202,899
348.83115855629575,900
352.9655194806601,901
359.4499592420277,902
367.6875971071036,903
373.46795827946744,904
374.14838043420974,905
368.6406726869422,906
355.698391989732,907
342.4732940493544,908
319.40472034060383,909
292.04440868131695,910
272.77993291031896,911
246.45136096711786,912
228.15240475441635,913
203.20364529248252,914
175.4146630165724,915
152.17062893264603,916
140.73169283691155,917
140.34994308001714,918
148.32407395839638,919
161.2820608181801,920
175.27307719270013,921
186.51386921790473,922
191.13551484337796,923
192.06162904410155,924
190.2867141421975,925
189.1294203211859,926
177.5872316432074,927
161.29016428356232,928
141.6321489433904,929
118.50117006233413,930
95.31870370549963,931
75.4224379657617,932
56.67820065677161,933
42.2660641743593,934
34.58902933275307,935
31.276330987236385,936
32.305601780079854,937
37.386141623292424,938
44.930542386472695,939
51.98640083566861,940
54.65144655895337,941
54.50388925429573,942
48.945405801404874,943
36.33789973290787,944
24.12658184437305,945
16.798427267557912,946
23.393584378806544,947
24.571347848593803,948
26.3057508974116,949
26.425589467169562,950
28.913448531482604,951
31.78891009730631,952
34.698602824601025,953
37.09766142459572,954
37.41154226010517,955
39.01895778401054,956
40.084855393629795,957
39.67645439392733,958
39.126110386972904,959
36.72482985982545,960
33.23785262951934,961
29.643031257532186,962
25.92456981644326,963
23.646296020725185,964
21.697022083375092,965
21.160805534413278,966
23.57702339508058,967
26.72224204036542,968
31.87207651849891,969
39.00314969567887,970
46.73637072856597,971
55.69152383716423,972
65.16900958217596,973
73.62849728171712,974
80.38817216962737,975
85.3077283123367,976
88.00885364136236,977
87.8488404212524,978
84.64970716926571,979
80.25222814503958,980
73.96393874349667,981
65.96737493385643,982
57.412390933379285,983
48.85988400655264,984
40.047047966269055,985
33.845253483165436,986
29.314692868168667,987
25.196739440220732,988
20.257629127672203,989
17.860745175592832,990
15.820375940944489,991
15.436322618998892,992
16.78989903275353,993
18.588818812308826,994
21.245349129372617,995
24.527804527030877,996
28.767972513457444,997
33.78342489393426,998
38.29636587659653,999
44.25745329907012,1000
50.96500169659119,1001
56.84871114148557,1002
63.30574713625073,1003
69.94753294218955,1004
76.33788390388811,1005
82.28673519490849,1006
89.12076442294376,1007
95.12316388005739,1008
99.52940530792169,1009
103.45759878190101,1010
105.71997518058323,1011
106.55184128440972,1012
103.34832213338733,1013
98.91757550866848,1014
94.14077089579646,1015
88.60956350816008,1016
83.84991938224674,1017
80.37272820565215,1018
76.21624531629236,1019
74.62009811545933,1020
76.25011252027548,1021
77.41650948342112,1022
79.62000149904256,1023
80.671536857686,1024
84.62842226019633,1025
90.00161539665287,1026
93.5441291281257,1027
94.03757240761902,1028
91.52330093594271,1029
85.66725013995966,1030
77.61017409318548,1031
67.33021154238097,1032
55.30907794955691,1033
46.72501224224447,1034
39.37163681819,1035
34.41000797189555,1036
31.213195352308983,1037
29.869321586071788,1038
30.68231550832964,1039
33.45670010454526,1040
38.95853291225911,1041
46.845592660716456,1042
53.5187694685694,1043
61.14120615045478,1044
70.11408454398193,1045
79.75762403109083,1046
87.97486455657247,1047
95.14985822227266,1048
101.84630211765423,1049
106.47556089342673,1050
108.83563924526078,1051
110.95229578882729,1052
111.28985008753364,1053
110.46055800978968,1054
111.46407254824082,1055
109.79316685378751,1056
104.8415729426947,1057
96.05627968927388,1058
88.68252154881499,1059
81.72076599324049,1060
74.38370576474603,1061
68.6197879179004,1062
64.4414041244473,1063
64.25793416174182,1064
67.16778872857255,1065
72.83375653690888,1066
75.69793353028574,1067
80.33342422327793,1068
85.47425960711806,1069
93.41532887511876,1070
101.54176352606656,1071
109.24420365491322,1072
114.86193395640393,1073
118.66948146470355,1074
118.58453927303431,1075
122.51089485829958,1076
125.03769492289022,1077
125.75591783720263,1078
124.91275343926445,1079
121.5049535157276,1080
113.83965579530235,1081
110.20814796276953,1082
108.55265383217001,1083
106.97064423454307,1084
105.72954566591716,1085
106.14534253681101,1086
108.17605565040384,1087
110.82101672836411,1088
116.49920338476912,1089
124.88379869149496,1090
135.81080012991563,1091
150.65320449645264,1092
167.3835596444802,1093
188.84435943764998,1094
210.77425255355934,1095
232.80367538279694,1096
248.4071965291541,1097
261.39682853536164,1098
270.1012131266981,1099
283.5847385982906,1100
294.99240258441813,1101
302.565216222631,1102
307.21718785812965,1103
310.2126671562163,1104
306.87272241181387,1105
309.7180582371893,1106
312.87822016036137,1107
310.0552873916983,1108
306.7707718889759,1109
307.02699917841363,1110
307.5307918205237,1111
309.4787650098122,1112
313.22801819581764,1113
318.3059728735392,1114
322.319646611503,1115
334.05536812980563,1116
352.2737131134316,1117
374.29321078538044,1118
402.07622229461475,1119
431.52713981140124,1120
472.02818471372217,1121
515.9836710846124,1122
547.4974310189627,1123
593.1384059988815,1124
636.0135090853695,1125
672.2380124781547,1126
681.1343105506518,1127
675.3162892842438,1128
650.4605007663146,1129
648.3816919173247,1130
653.5990758145504,1131
668.7952956189179,1132
670.1427418371738,1133
675.884446088073,1134
689.2978728945719,1135
718.0372748094203,1136
763.0490026823404,1137
832.5029696107849,1138
881.0494543707105,1139
933.5594117074709,1140
987.6348719683763,1141
1044.6446472302407,1142
1107.2304163481163,1143
1167.375654222739,1144
1213.7414977561461,1145
1244.6195691351404,1146
1262.930060538343,1147
1255.8598576212223,1148
1230.8200487765362,1149
1197.2616637956517,1150
1153.433937098228,1151
1103.3557395142955,1152
1054.3760953157798,1153
993.9747731835603,1154
936.6321119125886,1155
874.0959315669271,1156
803.1369725969785,1157
755.6008775498528,1158
723.8177893355057,1159
710.8877735521156,1160
694.797026220799,1161
671.6005791006828,1162
623.3224973303496,1163
585.0893148052215,1164
551.229679216123,1165
524.5314176919298,1166
486.4404084679437,1167
445.05892905569766,1168
400.83477726140694,1169
363.7461265245013,1170
344.12077020444826,1171
353.47476082652844,1172
354.756265122703,1173
359.31228290965026,1174
361.63543664756975,1175
365.0560465824707,1176
366.9158721517852,1177
366.48563518210193,1178
358.9405611377913,1179
348.45178561254886,1180
340.4041562188845,1181
322.82368708018396,1182
301.46736463618356,1183
285.0966269029464,1184
266.54733020116004,1185
252.00465731073984,1186
244.00107686470375,1187
232.81931653084243,1188
221.33140803451496,1189
207.88376586250783,1190
198.98698863534486,1191
194.3302367316751,1192
189.41495291696282,1193
184.9954735573336,1194
183.34773242183758,1195
184.07196002930462,1196
186.37987664515273,1197
192.887987378232,1198
201.61106082361613,1199
207.26386315437313,1200
210.97977154502192,1201
214.04876459022972,1202
215.02875467343165,1203
214.54791075110145,1204
213.1517872875506,1205
206.14834497967163,1206
195.7046441016485,1207
183.7448477779471,1208
169.92277896066923,1209
154.9992667356122,1210
142.05657421139668,1211
130.04516486382605,1212
119.47843911820341,1213
111.34107321283896,1214
104.88805239319807,1215
99.1434665084601,1216
92.73163952472977,1217
89.71704208872463,1218
88.05591571760561,1219
90.99544539468926,1220
94.39621349438599,1221
97.85806108750205,1222
100.11256291497546,1223
102.10929873130893,1224
102.61040052097873,1225
109.40354958536504,1226
114.90130674007014,1227
118.37858128229053,1228
123.52214171057153,1229
127.60138460705221,1230
131.5484768026802,1231
136.32298224244195,1232
138.9830715263427,1233
141.88290056321532,1234
143.3263011021602,1235
146.72797224433089,1236
152.83441811532788,1237
162.41014446854376,1238
174.38165800266032,1239
187.00071847155397,1240
203.40792685942955,1241
221.3463770050647,1242
237.1692496905628,1243
251.0496595621959,1244
262.71873998292233,1245
271.4473675040715,1246
274.474804768759,1247
274.1245411110235,1248
273.66100807083683,1249
268.6827851018926,1250
263.1755463459358,1251
261.2207613862158,1252
257.3895032257432,1253
257.96868282929034,1254
264.4975552349896,1255
275.0070733524357,1256
288.5496545385612,1257
302.68784996888695,1258
313.0547272287684,1259
322.9636497397564,1260
326.8956708628122,1261
324.2515868454695,1262
316.96009539048515,1263
302.93302982553723,1264
283.89714828500036,1265
260.2183287936864,1266
234.82683095270394,1267
208.75255373660437,1268
183.25167597483994,1269
163.79773580243307,1270
145.88907895132638,1271
132.9153758199975,1272
125.66590338592529,1273
122.96968026576857,1274
127.75633317344779,1275
136.45160196795652,1276
144.8530560732004,1277
153.74052478766208,1278
160.93590305126756,1279
166.2659787926643,1280
166.48925994133336,1281
162.42088862700237,1282
157.94814906915207,1283
147.48043109910188,1284
133.22100406734276,1285
122.56334244374392,1286
108.91305004017143,1287
94.78042841751424,1288
82.74729345206838,1289
71.40163365836737,1290
62.486758138005605,1291
56.294107646871254,1292
53.39827630826076,1293
53.632059105177554,1294
55.55160294372518,1295
61.060953369483805,1296
71.69426625785349,1297
77.45703663973373,1298
82.81562949766884,1299
90.04358253742198,1300
98.79859740538109,1301
108.12552838306479,1302
119.55827698902372,1303
134.69978353727873,1304
145.68719646731233,1305
145.75938382503372,1306
153.71945056410362,1307
159.80496688238176,1308
157.64669543669663,1309
148.05872833424286,1310
129.66364252992935,1311
103.09359715496876,1312
75.79864865789733,1313
49.64337196737473,1314
25.005996020414848,1315
8.846203098114545,1316
2.382666868447373,1317
1.3762487807834987,1318
13.011927416118787,1319
36.93562752523206,1320
66.56324176609321,1321
104.19913797072658,1322
146.1306618543129,1323
187.14164894989753,1324
228.93215524941962,1325
267.19926716239127,1326
297.2384517453492,1327
325.54334344106417,1328
349.47367674558785,1329
369.59454686601714,1330
392.38856030541336,1331
409.87244626819205,1332
428.29838707232875,1333
447.96637237585963,1334
470.3956392648827,1335
496.1144746741505,1336
530.6164129892863,1337
568.8629346226745,1338
608.6786623038697,1339
625.4615890667334,1340
645.2618216874085,1341
658.9441981666881,1342
679.9548044074805,1343
704.56170584892,1344
725.4816555328949,1345
743.2170774504161,1346
758.5838874239817,1347
765.5024763299821,1348
767.4773505702216,1349
767.0956945555577,1350
760.2442717438206,1351
746.0229913114648,1352
734.4166246068704,1353
727.3664215242563,1354
714.2338254674622,1355
707.1894968045002,1356
715.5737860440175,1357
718.7163216534631,1358
730.2076896085324,1359
748.4212093484336,1360
777.161461561746,1361
817.2018122415664,1362
861.2066409464974,1363
897.2117646178737,1364
924.891137890587,1365
943.7082488293607,1366
947.1695478421695,1367
933.7433830746423,1368
907.0068874184316,1369
862.3475206856486,1370
812.6222247542354,1371
764.9058077911274,1372
727.1731349776463,1373
688.0189184166401,1374
651.2308711386032,1375
614.3236749894921,1376
589.7645766070848,1377
573.6024136076926,1378
556.6645941060169,1379
544.717097487499,1380
535.1356314130815,1381
522.4827294344874,1382
511.300741983185,1383
498.5665559719428,1384
479.9299607896571,1385
458.33420287986075,1386
439.02747497387276,1387
421.0804856313475,1388
399.90362324539336,1389
387.10192786379855,1390
391.04783710797454,1391
389.6623370155934,1392
389.32409945417635,1393
380.0667068076169,1394
370.4689565576711,1395
361.38371731819257,1396
349.67688707481733,1397
332.694753377428,1398
315.8865245002525,1399
299.7507729193126,1400
280.6938337204316,1401
262.6543891197555,1402
248.21806809921318,1403
232.00337465971785,1404
215.9364083574116,1405
200.2782288438203,1406
182.42501194306257,1407
162.40293792566752,1408
139.61372970174978,1409
116.91200676555532,1410
92.06608360440389,1411
77.65907355116443,1412
63.46564543718884,1413
49.04983458220549,1414
35.83541844240392,1415
21.636777159528233,1416
8.874019001898809,1417
-3.408947956978226,1418
-14.728151066372668,1419
-19.123181090502992,1420
-17.230804930101783,1421
-14.03797779842511,1422
-5.334516144463165,1423
7.050587080754078,1424
21.938369221465734,1425
39.699924945513786,1426
61.426550138068976,1427
80.4136326172508,1428
97.59952779758981,1429
114.71928269228327,1430
124.78422353073269,1431
129.32359506031747,1432
129.256237598179,1433
122.06572587174256,1434
109.36713815883289,1435
93.0127021922956,1436
74.57893279876222,1437
56.121163980969264,1438
39.340999928973865,1439
26.241069256677264,1440
18.336906345442383,1441
15.740446515928541,1442
17.637702323034688,1443
21.188895428964614,1444
21.457308663723495,1445
26.604948000449905,1446
31.81235790610386,1447
34.979194700193595,1448
37.48984984474304,1449
38.96112144970081,1450
40.66629757292751,1451
39.866361176226235,1452
39.067977082589294,1453
39.885436668474604,1454
38.315641887855364,1455
37.02012950183697,1456
36.85341276709316,1457
36.10457105242332,1458
35.516278474123226,1459
35.107263385251656,1460
35.02022949826308,1461
34.90049841292432,1462
34.14374748943363,1463
33.614696826746005,1464
32.69968155294219,1465
32.02155621841037,1466
31.288805217361883,1467
29.719577093867905,1468
28.203329644371717,1469
26.75568757463611,1470
24.362692337880034,1471
23.19070757582254,1472
22.133185353814973,1473
20.947390994235928,1474
20.05159898346936,1475
19.118271626194783,1476
17.124953390861023,1477
17.560845955341374,1478
19.325023149850708,1479
21.53485491354607,1480
24.441139082574335,1481
27.40268953374259,1482
31.306771922251652,1483
34.244023493512785,1484
37.475650986444116,1485
42.1229229637528,1486
47.99028703020644,1487
54.76523573963735,1488
63.64161786074264,1489
71.91339460115769,1490
79.98186774576865,1491
87.47591750483575,1492
95.60621739405019,1493
103.36128345163128,1494
109.65537473630529,1495
114.395214627163,1496
116.82784411711714,1497
117.04811736816099,1498
113.81863430294158,1499
108.66700685058976,1500
102.95563968373718,1501
94.23514180337261,1502
85.6124312247619,1503
78.046738037476,1504
70.67314192409614,1505
66.4794688793336,1506
64.91609391942563,1507
65.96289315945187,1508
68.88035737522615,1509
71.80368858901875,1510
72.54091198889691,1511
73.58362051026388,1512
72.33860961540073,1513
69.97374924529574,1514
66.10754462276016,1515
60.290790078179775,1516
54.56419288045952,1517
46.80423644383365,1518
38.21025224769322,1519
30.07343956246147,1520
22.527930520104317,1521
17.333143528055245,1522
15.607690261007921,1523
15.163985504451796,1524
16.97208736929789,1525
19.363409435357827,1526
23.791517364896684,1527
29.625574471068393,1528
35.05288600251049,1529
40.517062836945954,1530
44.51909669578834,1531
50.53393565719994,1532
55.75746647586859,1533
59.40516845253005,1534
63.634647085870576,1535
64.85368143765177,1536
64.00283533416065,1537
61.850551851033515,1538
57.923829404174555,1539
53.81370299624071,1540
48.65212818521824,1541
44.35966422026438,1542
42.45551441630661,1543
41.91964897448892,1544
43.839813950974644,1545
48.17641021752935,1546
53.6842381475988,1547
61.556547394911455,1548
65.73299247158748,1549
76.93327829528702,1550
89.48661888593901,1551
97.03602192426045,1552
102.44832097920866,1553
103.12289735049313,1554
98.43839467655206,1555
89.48752530483335,1556
77.6926330700082,1557
66.47271159655851,1558
56.79868383973263,1559
51.09778969250327,1560
53.660427370756715,1561
61.796928146383706,1562
76.33136892695231,1563
96.89682092611068,1564
122.20765600814329,1565
153.1359371667305,1566
184.26132968125867,1567
215.1690991478299,1568
243.39019989832406,1569
264.85335040363003,1570
279.2424240076669,1571
285.3420400817243,1572
281.9788998961159,1573
274.6197149234564,1574
261.9628859961682,1575
246.57600067892685,1576
231.30928715896292,1577
217.44538932053007,1578
208.35067091854242,1579
205.03787444279124,1580
207.39582588919305,1581
212.7739576926761,1582
216.27011936281846,1583
228.521234764313,1584
242.34159273388312,1585
254.92861987197426,1586
269.5866904279235,1587
280.2262242277419,1588
293.3670318546494,1589
304.7313529971866,1590
309.94973493447156,1591
315.67193842428236,1592
317.61840026685235,1593
313.8242877216174,1594
314.90355525418875,1595
314.0468625499448,1596
309.9860583447317,1597
309.0107730078587,1598
310.73480757590534,1599
313.04534632531926,1600
318.66745640900587,1601
330.22251700009485,1602
347.2192447468321,1603
366.79666341886525,1604
391.17283120777284,1605
415.26236051775544,1606
447.48058930152047,1607
485.6198526731702,1608
525.8363258024441,1609
561.3668160108565,1610
592.4851711924141,1611
610.1143822191274,1612
641.1225878759103,1613
672.5370726330215,1614
691.2057320246942,1615
712.1692237672074,1616
728.3511341717243,1617
731.8027395412134,1618
737.1157231065675,1619
741.3758349160046,1620
747.9603396014035,1621
744.3853997418552,1622
747.8660003529129,1623
770.1196530977059,1624
789.4920062421977,1625
825.0816638730693,1626
885.5203793810772,1627
948.6965280996733,1628
1027.5901718448597,1629
1119.1333819341621,1630
1208.660495972444,1631
1297.5131816648636,1632
1377.770496308249,1633
1437.9783938199794,1634
1477.6131826349317,1635
1492.01752133782,1636
1483.0456014802448,1637
1446.8613963246553,1638
1390.6299907103519,1639
1298.3602199647976,1640
1196.875987314722,1641
1098.8238816656697,1642
1008.8126654289111,1643
930.5073752536105,1644
868.7555793055434,1645
805.891132591541,1646
771.214814481575,1647
747.5981501658239,1648
733.3249927413901,1649
735.5648892543204,1650
736.6402583318392,1651
722.4379227912857,1652
703.7252013261259,1653
675.5044019409924,1654
643.4150546187777,1655
597.4363230344421,1656
550.6617517147513,1657
511.6047289232734,1658
463.4008557224431,1659
421.55533418166084,1660
400.80239726941426,1661
382.5666151872214,1662
376.9948164109024,1663
379.4895511524596,1664
385.0463944139211,1665
394.89791409151485,1666
411.8569383436642,1667
427.4477478660228,1668
437.8860455790117,1669
441.1432598794659,1670
439.0624933044519,1671
434.00870212150505,1672
432.783526017288,1673
420.1203840450491,1674
404.96832386872,1675
393.5798586981269,1676
381.23396015489686,1677
373.6652217805387,1678
374.7050131077366,1679
375.19814304492655,1680
375.7824422091195,1681
372.04414858759975,1682
373.4539505515141,1683
375.4417728434045,1684
380.72366763649245,1685
386.0686811787132,1686
391.1521587426062,1687
393.87543666455116,1688
395.634767382654,1689
400.9032083568055,1690
402.80609993945416,1691
400.54231011261726,1692
399.08300014797436,1693
394.28556524074486,1694
392.77728991182744,1695
396.18858915136144,1696
406.0451727996166,1697
414.8656999471099,1698
420.4287236211359,1699
426.2871937432464,1700
431.20122560441155,1701
429.0490237861007,1702
422.26366941928626,1703
410.25303284835314,1704
390.08481924380766,1705
369.14304670402686,1706
345.31660684765666,1707
317.6796367961431,1708
292.4093998346705,1709
270.8107472270606,1710
255.58766541531338,1711
243.60915649203906,1712
238.2537973721979,1713
240.62320645498963,1714
254.2832653426224,1715
276.85416510584844,1716
304.84255752366727,1717
334.425356106525,1718
365.32099129806033,1719
388.6125160698905,1720
418.0359593054431,1721
444.30915307238035,1722
464.16934457555817,1723
482.0687862108285,1724
488.2001449029639,1725
488.69223424541434,1726
485.2074740143144,1727
477.84895009993784,1728
475.74742759717304,1729
472.5667943390188,1730
473.5932838218761,1731
481.616189671467,1732
495.51219487469393,1733
521.4376241210284,1734
557.0769727119683,1735
590.3484226756037,1736
625.6288760060137,1737
659.1864343762439,1738
684.2273268711148,1739
704.7465610848257,1740
721.2052906711126,1741
716.1867499982168,1742
701.8225886924662,1743
681.38034718012,1744
661.8611421929276,1745
639.1298243107499,1746
615.2778490486423,1747
589.8850995870347,1748
567.1796623569454,1749
545.6916971151852,1750
527.9778661160071,1751
511.42431676427486,1752
491.1703997622333,1753
460.2616740757128,1754
433.5630518842164,1755
406.4078237675802,1756
375.50788260060324,1757
345.824636677693,1758
318.9969111913101,1759
297.7525518101109,1760
281.41800391861676,1761
276.7325295492999,1762
278.54758367705085,1763
279.97192348718795,1764
284.4704259756176,1765
293.2552998961615,1766
304.4361805869824,1767
315.7369332179784,1768
330.0567352267424,1769
336.39888551904573,1770
334.4584615980482,1771
327.652449702522,1772
314.51079211501866,1773
299.1295532226978,1774
289.63886706951365,1775
272.43687366041866,1776
255.06525848962843,1777
235.2476800277119,1778
218.09634437397702,1779
203.7416748818121,1780
197.51430277327785,1781
197.63521439808733,1782
201.2880573198068,1783
208.26924735195774,1784
218.9705072634197,1785
227.96637307656823,1786
240.43905338181577,1787
252.78296124199758,1788
261.443567580711,1789
270.05538483501374,1790
273.3865566677797,1791
271.18956787012525,1792
266.7652286863852,1793
261.46356094873966,1794
258.42239065523665,1795
264.0911935728585,1796
270.04853286072307,1797
280.1626235836011,1798
292.77270315046684,1799
310.1970574834995,1800
325.6641669307655,1801
351.49851594145576,1802
381.8518358598109,1803
406.40103383650694,1804
430.1548743174099,1805
450.47676443488206,1806
461.0213162315259,1807
468.8691504196688,1808
473.08675752721393,1809
473.75571446719505,1810
476.94898888369426,1811
480.3654711277432,1812
492.6349621601675,1813
496.7070767715359,1814
506.72677262820986,1815
521.6505852869615,1816
555.9957358029196,1817
604.5845176941286,1818
661.8618065919071,1819
711.6014387039187,1820
759.8117513294538,1821
792.3521216824826,1822
831.7488889090841,1823
867.7704667857864,1824
888.507665135827,1825
895.7594009475856,1826
889.5767895886044,1827
867.087160295234,1828
842.2961987479131,1829
817.4102516334322,1830
798.4652038194708,1831
782.8771332103763,1832
775.9002725193023,1833
775.7336945438526,1834
790.0074820617172,1835
827.7820834028023,1836
875.194841118439,1837
929.9887234604863,1838
993.9282651514403,1839
1061.0198646745534,1840
1110.3414157041748,1841
1152.1972550662758,1842
1188.803941266199,1843
1211.3806491731334,1844
1230.0303239722944,1845
1255.0690120688143,1846
1284.0449178243143,1847
1303.3052122087165,1848
1317.1514180513527,1849
1325.0256370603665,1850
1339.773369799266,1851
1364.3146370458205,1852
1379.7027870090603,1853
1383.386315968841,1854
1383.1783879458087,1855
1350.6083064512893,1856
1321.060290930729,1857
1296.3210292510985,1858
1255.9289400549642,1859
1214.9155089883018,1860
1172.7300181171363,1861
1130.444640048252,1862
1097.3303922570678,1863
1067.8741171849795,1864
1046.1792330420728,1865
1019.2704066020608,1866
982.7803489563387,1867
930.6830599835621,1868
871.9693981792752,1869
801.5976643041976,1870
717.7671997967253,1871
631.775568156217,1872
551.7560571800218,1873
479.849229681314,1874
411.25716099151543,1875
366.2961196551224,1876
330.10007034988894,1877
305.1226200477232,1878
301.32731497176724,1879
322.04669153377847,1880
350.1751473867664,1881
381.4405393769653,1882
406.6382342186258,1883
424.622342508787,1884
431.0073246441871,1885
436.030892873653,1886
416.3456935088013,1887
382.57273190532436,1888
343.73840171081497,1889
286.5121931410288,1890
227.123756901192,1891
178.54668595185038,1892
125.06522667448455,1893
77.1540117629941,1894
36.223936815232975,1895
7.432588640661801,1896
-10.078938801478289,1897
-18.641843090332596,1898
-15.524738848739405,1899
-4.561931868371532,1900
10.535757532488093,1901
28.140549902279165,1902
44.76024193353458,1903
56.817870316904724,1904
61.889070443920595,1905
61.00293676700704,1906
58.75683165288788,1907
49.267584928658074,1908
41.70931279532787,1909
46.80658296751268,1910
43.04444006359782,1911
38.737213567419445,1912
35.66632404842189,1913
33.7229836632826,1914
32.63103115562316,1915
32.745972193423746,1916
33.165427352266576,1917
32.58374549754015,1918
28.413946705529995,1919
25.907778480656027,1920
24.31292165908948,1921
23.011107767915405,1922
21.870406286449924,1923
21.71893131683662,1924
23.31366380074926,1925
25.75001735388851,1926
28.906257563880985,1927
32.4756448273473,1928
35.97938535053902,1929
39.09541787803413,1930
41.89728867404485,1931
43.55064718641404,1932
44.27977987900008,1933
43.5014108877918,1934
41.6615836482406,1935
39.02490952450611,1936
37.36027219883819,1937
35.35360444368329,1938
33.25000929175978,1939
30.986579738326252,1940
29.27044568493805,1941
28.044554457584308,1942
27.804821397328272,1943
28.147393349464817,1944
28.752384526940453,1945
28.939800131062544,1946
29.75631102991827,1947
29.427854578636147,1948
30.47223855113272,1949
32.046197869504034,1950
32.92495893361648,1951
33.75552377882764,1952
33.99062613122898,1953
34.36522799721944,1954
34.91394712671036,1955
34.89889379857346,1956
35.71740480631477,1957
36.26547215949427,1958
37.712640838146555,1959
40.7060624295885,1960
44.31167375262411,1961
48.88364212219737,1962
55.06946090478404,1963
60.54256023463868,1964
66.10952872989769,1965
71.71132957134394,1966
77.75794651708915,1967
82.8416067696517,1968
86.081748204681,1969
87.20741258188848,1970
86.66185888439671,1971
84.04661091867874,1972
79.08329617462688,1973
72.39758179872577,1974
64.06456093908407,1975
56.32975802199163,1976
49.51162915991731,1977
43.17586935211636,1978
38.96871176382684,1979
36.14240049685011,1980
33.73042332808421,1981
30.443406362550085,1982
29.07571612786633,1983
27.263641137431748,1984
27.710421881294803,1985
29.76957797174619,1986
33.00826286825187,1987
35.74622556736105,1988
37.84426394779301,1989
40.05904484157697,1990
43.6900181073533,1991
47.33780319628335,1992
51.77439245016178,1993
56.80287296238323,1994
61.75496257149279,1995
68.533119229832,1996
75.01701022642482,1997
80.28570886538247,1998
85.47931833119323,1999
90.293024633887,2000
94.97754294905296,2001
99.43955883759317,2002
101.79135098828532,2003
103.16321846613492,2004
103.5034622738114,2005
103.43689916993712,2006
102.26043087450037,2007
98.43811154151193,2008
94.67365054241947,2009
90.99822850070841,2010
85.4352437668734,2011
78.64368431797399,2012
71.91635414450755,2013
64.37014620284347,2014
57.962402030517765,2015
52.32301351431299,2016
46.74216784240579,2017
40.61274180610783,2018
37.49947323738448,2019
38.3478914095356,2020
40.30884842696982,2021
43.45049758936249,2022
48.27547688442478,2023
56.22770919836711,2024
66.4443992868972,2025
78.34780586961783,2026
88.91187206403927,2027
97.88512743444204,2028
105.65243121760287,2029
113.90702152601551,2030
118.98930223576468,2031
121.24254168770472,2032
121.32691976166277,2033
119.09831572354707,2034
115.4263802496507,2035
110.80817872629365,2036
104.89098038439126,2037
99.38265486567292,2038
93.76214061742017,2039
89.17673437447725,2040
85.12455698162894,2041
81.15970747734737,2042
80.40353844343267,2043
81.08877707424101,2044
82.07266464192473,2045
84.11970240758966,2046
85.45758599562754,2047
86.23075101399493,2048
87.04701884493342,2049
86.31267803327987,2050
84.8737403194598,2051
83.00420318949692,2052
78.04330016504963,2053
80.65358358687625,2054
82.72112943178148,2055
81.94804523910032,2056
79.77337252821641,2057
77.14937635944436,2058
75.56930208724843,2059
72.98402602144613,2060
70.06367665739704,2061
65.83541181755142,2062
71.15101680975356,2063
82.48163782718977,2064
96.27415602405317,2065
111.59280218687138,2066
127.81297405003207,2067
142.54632171855155,2068
159.9918198611633,2069
177.46200302706063,2070
195.0241050602539,2071
210.63655681730202,2072
224.0642303159415,2073
231.88553520683664,2074
246.16756637454637,2075
262.4802671994228,2076
280.134592421731,2077
291.9378031220657,2078
300.8251154284697,2079
308.7215383517515,2080
318.3271193809116,2081
331.6218418427882,2082
345.92615571349563,2083
366.12236631169884,2084
388.86388861861604,2085
404.9956069530129,2086
420.01496698401814,2087
436.7935348329718,2088
443.9351088302392,2089
452.4240494689502,2090
460.5524442336546,2091
460.5193475160441,2092
470.55468476656415,2093
479.5391761387045,2094
479.9348065823614,2095
479.8654745078472,2096
485.9129806179371,2097
495.7143735166155,2098
505.89002118292166,2099
521.680078591294,2100
546.1890793485891,2101
577.9232195838043,2102
623.345837118213,2103
681.2700680454515,2104
750.298406633939,2105
823.8787922156238,2106
904.9753731567596,2107
960.4375432944877,2108
1011.290521546323,2109
1057.9806462914353,2110
1106.3461385542935,2111
1148.0984530335609,2112
1190.1356978392942,2113
1210.3656525576962,2114
1217.6360116769004,2115
1216.2260216837767,2116
1202.9135425725008,2117
1186.0533556519383,2118
1165.7418280074494,2119
1131.1682742799087,2120
1097.2856631813986,2121
1058.0100760597616,2122
1015.045386799189,2123
977.9246656085415,2124
939.7567116740141,2125
885.7576596771353,2126
835.0602315595033,2127
781.4494960432786,2128
723.1342121647051,2129
674.1576084216799,2130
631.7798383507663,2131
599.813620486714,2132
572.9857871399552,2133
553.505671519057,2134
536.7832453872385,2135
520.7416461551308,2136
505.48454520161465,2137
491.9299808370435,2138
481.3799855255291,2139
478.59665382043556,2140
491.5843960450743,2141
493.88914370087423,2142
492.3354327194317,2143
485.1283076969348,2144
475.8785056883375,2145
466.4989343676913,2146
471.20420511421577,2147
468.1335615346699,2148
465.77942061659036,2149
460.27959614004936,2150
451.81544025818886,2151
445.83270294280203,2152
444.53417630432875,2153
441.34887929722476,2154
438.56278522900254,2155
432.40441469781194,2156
430.2337045908483,2157
433.3467071700515,2158
440.2212053694517,2159
445.1080244635282,2160
452.28371888848596,2161
455.4688528894871,2162
457.1409307725728,2163
455.99934375522884,2164
454.16389449258685,2165
451.52720236626885,2166
448.1495325405261,2167
442.63101372321483,2168
431.82341595243923,2169
417.13746455665915,2170
400.7439631170542,2171
383.77199809072494,2172
367.8508208264561,2173
351.2851612861792,2174
335.2342656893065,2175
320.7906495573739,2176
310.4116605625308,2177
302.48611754588785,2178
295.0443662615291,2179
285.5279425505525,2180
279.35894999149957,2181
274.7769777592367,2182
275.9038227717663,2183
276.22428641664624,2184
276.5280248443887,2185
277.9988871233336,2186
277.7174944705076,2187
274.2285691076525,2188
273.0655521963764,2189
270.90126979579657,2190
268.7095996726007,2191
267.7685229681318,2192
265.15277126893744,2193
259.2925913369663,2194
267.2656532980089,2195
277.0955268536676,2196
288.25746821873736,2197
292.63931849291765,2198
295.6259420019192,2199
297.86369515282075,2200
304.4419280668989,2201
312.65223449581964,2202
321.9807821647479,2203
334.2248908266406,2204
350.05023060939624,2205
368.7519997143506,2206
390.5389415076196,2207
411.6689483442995,2208
433.10623877504804,2209
451.0603315594798,2210
468.1440168455601,2211
486.70586384587074,2212
499.0981285704931,2213
508.8521183068762,2214
517.2572369122772,2215
524.3426013057365,2216
532.1709753117176,2217
539.3415516872211,2218
544.9745976467526,2219
549.3062565197563,2220
551.9426095179024,2221
547.1537289388799,2222
542.2156281508188,2223
537.7817676613514,2224
531.6671244642095,2225
523.0164666395017,2226
509.2889821851287,2227
485.77158403992297,2228
467.879807482952,2229
452.7361462480165,2230
442.26453949047743,2231
431.72770768588174,2232
423.31685578086234,2233
414.58922482177786,2234
408.1769260888148,2235
402.9907253336203,2236
396.0001666390094,2237
389.87421966619587,2238
383.94280503713,2239
376.9219867927113,2240
368.8673624958434,2241
361.71697387149413,2242
353.79450181505723,2243
345.03981890492435,2244
340.137282431053,2245
339.7542385933026,2246
337.3556723487888,2247
335.79302270719467,2248
334.4075861217188,2249
332.5507258665276,2250
330.17593861356966,2251
324.27409776334594,2252
316.1374547703937,2253
306.8901760695697,2254
299.1471025967421,2255
289.46519644682223,2256
280.93265171141087,2257
271.95446176159334,2258
261.1257642852397,2259
250.05809888253953,2260
239.04816584979687,2261
229.1802487085381,2262
215.80555447557106,2263
211.74370146824896,2264
209.91000854866712,2265
206.29178621198315,2266
202.81674021108518,2267
196.58757842139292,2268
184.56259003356266,2269
177.72016942370652,2270
171.20408097718115,2271
165.68219468307075,2272
159.14394024417453,2273
153.2987598712785,2274
149.65869937273263,2275
156.4115973632624,2276
169.26232096055222,2277
187.06062167855222,2278
214.92815727055236,2279
246.18827933398128,2280
277.5640059096881,2281
311.5136053770291,2282
344.5197753290175,2283
370.90071752696576,2284
400.793246616534,2285
426.1404396085538,2286
443.1967046774845,2287
456.3412521277577,2288
465.2571163716917,2289
472.3622862165252,2290
478.59517396118406,2291
484.97670468499894,2292
495.6122625058442,2293
511.1811328605322,2294
531.2678132401695,2295
556.0475900303735,2296
585.2406570393953,2297
618.1018870039399,2298
653.4409469595031,2299
689.6763421251117,2300
724.9269743948812,2301
757.1448015288738,2302
784.2921831356643,2303
804.5674995391007,2304
816.6826296217124,2305
820.1958737370862,2306
815.9039077839575,2307
806.2963545340349,2308
796.0765583064294,2309
792.7521490808731,2310


==> Data/Compose-Post-Hybrid-Latency-AVG.csv <==
value,xtick
58.5,150
61.65,151
62.7,152
63.23,153
61.97,154
61.13,155
60.53,156
58.76,157
57.38,158
56.27,159
53.9,160
51.93,161
50.25,162
48.47,163
46.92,164
45.57,165
44.37,166
43.3,167
42.35,168
41.49,169
40.71,170
40.0,171
39.04,172
38.15,173
37.33,174
36.37,175
35.48,176
34.65,177
35.24,178
35.79,179
36.31,180
36.78,181
37.23,182
37.65,183
38.38,184
39.07,185
39.72,186
40.21,187
40.67,188
41.11,189
41.13,190
41.16,191
41.18,192
40.83,193
40.5,194
40.18,195
39.76,196
39.35,197
38.97,198
38.65,199
38.34,200
38.04,201
37.75,202
37.48,203
37.21,204
37.03,205
36.85,206
36.67,207
36.67,208
36.66,209
36.65,210
36.77,211
36.89,212
37.0,213
37.03,214
37.05,215
37.08,216
37.18,217
37.27,218
37.35,219
37.31,220
37.27,221
37.23,222
37.24,223
37.25,224
37.25,225
37.26,226
37.26,227
37.26,228
37.17,229
37.08,230
36.99,231
36.95,232
36.91,233
36.87,234
36.86,235
36.85,236
36.83,237
36.8,238
36.77,239
36.74,240
36.68,241
36.62,242
36.56,243
36.45,244
36.35,245
36.24,246
36.05,247
35.86,248
35.68,249
35.52,250
35.37,251
35.23,252
35.52,253
35.82,254
36.1,255
36.38,256
36.64,257
36.91,258
37.33,259
37.75,260
38.16,261
38.49,262
38.82,263
39.14,264
39.49,265
39.84,266
40.17,267
40.68,268
41.17,269
41.66,270
42.52,271
43.35,272
44.18,273
45.17,274
46.15,275
47.1,276
48.46,277
49.8,278
51.11,279
52.86,280
54.58,281
56.28,282
57.79,283
59.27,284
60.74,285
62.25,286
63.74,287
65.21,288
66.2,289
67.16,290
68.12,291
69.23,292
70.32,293
71.39,294
72.32,295
73.24,296
74.14,297
75.08,298
76.01,299
76.92,300
77.76,301
78.59,302
79.4,303
80.32,304
81.22,305
82.11,306
82.69,307
83.26,308
83.82,309
84.15,310
84.47,311
84.79,312
84.69,313
84.58,314
84.48,315
84.39,316
84.3,317
84.22,318
84.08,319
83.95,320
83.81,321
83.61,322
83.4,323
83.2,324
83.02,325
82.84,326
82.66,327
82.52,328
82.38,329
82.24,330
82.07,331
81.9,332
81.73,333
81.59,334
81.46,335
81.32,336
81.13,337
80.94,338
80.76,339
80.55,340
80.34,341
80.13,342
79.94,343
79.74,344
79.55,345
79.32,346
79.1,347
78.89,348
78.78,349
78.67,350
78.57,351
78.5,352
78.43,353
78.36,354
78.33,355
78.3,356
78.27,357
78.31,358
78.34,359
78.38,360
78.41,361
78.44,362
78.47,363
78.52,364
78.57,365
78.61,366
78.55,367
78.48,368
78.42,369
78.36,370
78.31,371
78.25,372
78.13,373
78.02,374
77.9,375
77.9,376
77.9,377
77.9,378
78.07,379
78.24,380
78.41,381
78.71,382
79.01,383
79.31,384
79.9,385
80.49,386
81.08,387
82.0,388
82.91,389
83.81,390
84.85,391
85.87,392
86.89,393
87.93,394
88.96,395
89.99,396
90.71,397
91.42,398
92.12,399
92.6,400
93.08,401
93.55,402
94.05,403
94.55,404
95.05,405
95.37,406
95.69,407
96.0,408
96.21,409
96.41,410
96.62,411
96.47,412
96.32,413
96.17,414
95.99,415
95.81,416
95.63,417
95.46,418
95.29,419
95.12,420
94.94,421
94.76,422
94.58,423
94.42,424
94.25,425
94.09,426
93.92,427
93.75,428
93.58,429
93.78,430
93.97,431
94.17,432
94.4,433
94.62,434
94.85,435
95.13,436
95.41,437
95.69,438
95.83,439
95.98,440
96.12,441
96.05,442
95.99,443
95.92,444
95.81,445
95.7,446
95.6,447
95.39,448
95.18,449
94.97,450
94.77,451
94.56,452
94.35,453
94.47,454
94.58,455
94.69,456
94.96,457
95.22,458
95.48,459
96.21,460
96.95,461
97.67,462
98.57,463
99.46,464
100.34,465
101.29,466
102.23,467
103.16,468
104.19,469
105.2,470
106.21,471
107.23,472
108.24,473
109.25,474
111.06,475
112.87,476
114.66,477
116.8,478
118.92,479
121.03,480
123.38,481
125.72,482
128.05,483
130.72,484
133.37,485
136.01,486
138.01,487
140.0,488
141.97,489
144.48,490
146.97,491
149.45,492
151.21,493
152.97,494
154.71,495
156.6,496
158.48,497
160.35,498
161.46,499
162.57,500
163.67,501
164.36,502
165.05,503
165.74,504
165.84,505
165.95,506
166.05,507
166.09,508
166.12,509
166.16,510
166.08,511
166.01,512
165.93,513
165.84,514
165.76,515
165.67,516
165.55,517
165.43,518
165.31,519
165.25,520
165.2,521
165.14,522
165.11,523
165.09,524
165.06,525
165.02,526
164.97,527
164.92,528
164.78,529
164.64,530
164.5,531
164.29,532
164.07,533
163.86,534
163.53,535
163.21,536
162.88,537
162.53,538
162.18,539
161.83,540
161.48,541
161.14,542
160.8,543
160.46,544
160.11,545
159.77,546
159.37,547
158.97,548
158.58,549
158.35,550
158.13,551
157.9,552
157.62,553
157.34,554
157.06,555
156.79,556
156.52,557
156.25,558
155.91,559
155.57,560
155.24,561
154.93,562
154.63,563
154.33,564
154.01,565
153.7,566
153.38,567
153.14,568
152.9,569
152.65,570
152.43,571
152.2,572
151.98,573
151.79,574
151.6,575
151.42,576
151.21,577
151.01,578
150.8,579
150.61,580
150.41,581
150.22,582
149.96,583
149.7,584
149.43,585
149.34,586
149.24,587
149.15,588
149.07,589
149.0,590
148.93,591
148.81,592
148.7,593
148.58,594
148.51,595
148.44,596
148.37,597
148.22,598
148.07,599
147.92,600
147.72,601
147.53,602
147.34,603
147.22,604
147.1,605
146.98,606
146.81,607
146.65,608
146.48,609
146.3,610
146.13,611
145.95,612
145.74,613
145.52,614
145.3,615
145.13,616
144.95,617
144.78,618
144.67,619
144.56,620
144.45,621
144.44,622
144.43,623
144.41,624
144.36,625
144.3,626
144.25,627
144.22,628
144.2,629
144.18,630
144.08,631
143.99,632
143.89,633
143.77,634
143.65,635
143.53,636
143.37,637
143.22,638
143.07,639
142.92,640
142.78,641
142.64,642
142.48,643
142.32,644
142.16,645
141.99,646
141.81,647
141.63,648
141.49,649
141.34,650
141.19,651
141.14,652
141.09,653
141.04,654
140.96,655
140.88,656
140.8,657
140.69,658
140.58,659
140.48,660
140.37,661
140.26,662
140.15,663
139.97,664
139.79,665
139.62,666
139.45,667
139.28,668
139.11,669
139.0,670
138.89,671
138.79,672
138.73,673
138.68,674
138.62,675
138.7,676
138.79,677
138.87,678
138.97,679
139.07,680
139.16,681
139.16,682
139.15,683
139.14,684
139.02,685
138.91,686
138.79,687
138.6,688
138.41,689
138.22,690
138.05,691
137.88,692
137.7,693
137.52,694
137.34,695
137.17,696
136.99,697
136.82,698
136.64,699
136.46,700
136.27,701
136.08,702
135.89,703
135.69,704
135.5,705
135.34,706
135.19,707
135.03,708
134.9,709
134.76,710
134.62,711
134.48,712
134.33,713
134.18,714
134.03,715
133.88,716
133.74,717
133.55,718
133.37,719
133.19,720
133.07,721
132.94,722
132.81,723
132.7,724
132.59,725
132.48,726
132.36,727
132.23,728
132.1,729
131.94,730
131.78,731
131.63,732
131.52,733
131.41,734
131.3,735
131.18,736
131.06,737
130.95,738
130.86,739
130.77,740
130.68,741
130.58,742
130.49,743
130.39,744
130.45,745
130.5,746
130.56,747
130.62,748
130.68,749
130.75,750
130.86,751
130.98,752
131.09,753
131.22,754
131.35,755
131.48,756
131.56,757
131.63,758
131.71,759
131.75,760
131.79,761
131.83,762
131.84,763
131.85,764
131.85,765
131.89,766
131.93,767
131.98,768
132.06,769
132.14,770
132.22,771
132.33,772
132.43,773
132.53,774
132.61,775
132.68,776
132.76,777
132.83,778
132.9,779
132.98,780
132.93,781
132.88,782
132.84,783
132.77,784
132.7,785
132.64,786
132.52,787
132.4,788
132.29,789
132.18,790
132.07,791
131.96,792
131.81,793
131.66,794
131.51,795
131.35,796
131.19,797
131.04,798
130.95,799
130.86,800
130.77,801
130.71,802
130.65,803
130.59,804
130.55,805
130.5,806
130.46,807
130.38,808
130.3,809
130.22,810
130.12,811
130.01,812
129.91,813
129.81,814
129.7,815
129.6,816
129.52,817
129.44,818
129.36,819
129.28,820
129.19,821
129.1,822
129.03,823
128.96,824
128.89,825
128.82,826
128.76,827
128.69,828
128.6,829
128.52,830
128.43,831
128.34,832
128.26,833
128.17,834
128.08,835
127.99,836
127.9,837
127.84,838
127.79,839
127.73,840
128.04,841
128.35,842
128.66,843
129.39,844
130.12,845
130.86,846
131.75,847
132.65,848
133.54,849
134.61,850
135.68,851
136.75,852
137.58,853
138.4,854
139.23,855
140.29,856
141.35,857
142.41,858
143.44,859
144.47,860
145.49,861
146.29,862
147.09,863
147.88,864
148.47,865
149.07,866
149.66,867
149.82,868
149.98,869
150.14,870
150.16,871
150.18,872
150.2,873
150.05,874
149.9,875
149.76,876
149.61,877
149.46,878
149.31,879
149.14,880
148.97,881
148.81,882
148.63,883
148.46,884
148.29,885
148.12,886
147.94,887
147.77,888
147.6,889
147.43,890
147.26,891
147.1,892
146.94,893
146.79,894
146.63,895
146.48,896
146.32,897
146.19,898
146.05,899
145.91,900
145.77,901
145.63,902
145.49,903
145.36,904
145.23,905
145.1,906
144.97,907
144.84,908
144.7,909
144.57,910
144.43,911
144.29,912
144.19,913
144.09,914
144.0,915
143.96,916
143.92,917
143.89,918
143.83,919
143.77,920
143.71,921
143.87,922
144.03,923
144.19,924
144.33,925
144.46,926
144.6,927
144.99,928
145.39,929
145.78,930
146.42,931
147.06,932
147.7,933
148.55,934
149.39,935
150.23,936
151.27,937
152.3,938
153.33,939
154.23,940
155.13,941
156.02,942
156.94,943
157.85,944
158.76,945
159.49,946
160.23,947
160.97,948
161.6,949
162.24,950
162.87,951
163.37,952
163.87,953
164.37,954
165.13,955
165.88,956
166.63,957
167.34,958
168.06,959
168.77,960
169.36,961
169.95,962
170.54,963
170.82,964
171.1,965
171.37,966
171.37,967
171.36,968
171.35,969
171.33,970
171.31,971
171.29,972
171.27,973
171.24,974
171.22,975
171.19,976
171.17,977
171.15,978
171.09,979
171.03,980
170.96,981
170.88,982
170.81,983
170.73,984
170.63,985
170.54,986
170.45,987
170.37,988
170.29,989
170.21,990
170.11,991
170.01,992
169.91,993
169.77,994
169.64,995
169.5,996
169.33,997
169.16,998
169.0,999
168.82,1000
168.65,1001
168.48,1002
168.3,1003
168.13,1004
167.95,1005
167.76,1006
167.56,1007
167.37,1008
167.17,1009
166.98,1010
166.78,1011
166.73,1012
166.68,1013
166.63,1014
166.53,1015
166.44,1016
166.34,1017
166.23,1018
166.13,1019
166.02,1020
165.86,1021
165.71,1022
165.55,1023
165.4,1024
165.25,1025
165.09,1026
164.94,1027
164.78,1028
164.62,1029
164.46,1030
164.3,1031
164.14,1032
163.97,1033
163.8,1034
163.63,1035
163.46,1036
163.3,1037
163.13,1038
162.96,1039
162.79,1040
162.62,1041
162.46,1042
162.29,1043
162.12,1044
161.97,1045
161.81,1046
161.65,1047
161.5,1048
161.35,1049
161.21,1050
161.06,1051
160.92,1052
160.78,1053
160.63,1054
160.47,1055
160.32,1056
160.16,1057
159.99,1058
159.83,1059
159.67,1060
159.51,1061
159.35,1062
159.2,1063
159.05,1064
158.9,1065
158.76,1066
158.62,1067
158.48,1068
158.35,1069
158.23,1070
158.11,1071
158.01,1072
157.9,1073
157.8,1074
157.69,1075
157.59,1076
157.48,1077
157.37,1078
157.26,1079
157.14,1080
157.0,1081
156.87,1082
156.73,1083
156.59,1084
156.45,1085
156.31,1086
156.16,1087
156.01,1088
155.87,1089
155.72,1090
155.57,1091
155.42,1092
155.27,1093
155.13,1094
154.98,1095
154.89,1096
154.8,1097
154.71,1098
154.64,1099
154.58,1100
154.52,1101
154.44,1102
154.36,1103
154.29,1104
154.21,1105
154.14,1106
154.06,1107
153.93,1108
153.8,1109
153.66,1110
153.53,1111
153.39,1112
153.25,1113
153.11,1114
152.97,1115
152.83,1116
152.7,1117
152.57,1118
152.44,1119
152.31,1120
152.18,1121
152.06,1122
151.94,1123
151.82,1124
151.7,1125
151.61,1126
151.51,1127
151.42,1128
151.33,1129
151.24,1130
151.15,1131
151.04,1132
150.94,1133
150.84,1134
150.74,1135
150.63,1136
150.53,1137
150.4,1138
150.27,1139
150.14,1140
150.01,1141
149.87,1142
149.74,1143
149.62,1144
149.5,1145
149.38,1146
149.26,1147
149.14,1148
149.02,1149
148.91,1150
148.81,1151
148.7,1152
148.59,1153
148.47,1154
148.36,1155
148.27,1156
148.18,1157
148.09,1158
148.01,1159
147.92,1160
147.84,1161
147.77,1162
147.7,1163
147.63,1164
147.55,1165
147.47,1166
147.4,1167
147.32,1168
147.24,1169
147.17,1170
147.07,1171
146.97,1172
146.87,1173
146.79,1174
146.71,1175
146.63,1176
146.59,1177
146.55,1178
146.51,1179
146.44,1180
146.37,1181
146.3,1182
146.24,1183
146.18,1184
146.12,1185
146.04,1186
145.95,1187
145.86,1188
145.77,1189
145.68,1190
145.59,1191
145.5,1192
145.4,1193
145.31,1194
145.22,1195
145.13,1196
145.04,1197
144.98,1198
144.91,1199
144.84,1200
144.79,1201
144.74,1202
144.68,1203
144.66,1204
144.64,1205
144.62,1206
144.6,1207
144.59,1208
144.57,1209
144.64,1210
144.71,1211
144.78,1212
144.84,1213
144.91,1214
144.98,1215
145.08,1216
145.18,1217
145.28,1218
145.35,1219
145.43,1220
145.51,1221
145.59,1222
145.68,1223
145.77,1224
145.84,1225
145.92,1226
145.99,1227
146.04,1228
146.09,1229
146.13,1230
146.15,1231
146.17,1232
146.18,1233
146.18,1234
146.19,1235
146.19,1236
146.16,1237
146.13,1238
146.09,1239
146.06,1240
146.02,1241
145.98,1242
145.95,1243
145.92,1244
145.89,1245
145.86,1246
145.83,1247
145.8,1248
145.77,1249
145.74,1250
145.71,1251
145.67,1252
145.63,1253
145.6,1254
145.57,1255
145.55,1256
145.53,1257
145.5,1258
145.47,1259
145.45,1260
145.4,1261
145.35,1262
145.31,1263
145.23,1264
145.16,1265
145.08,1266
145.0,1267
144.93,1268
144.85,1269
144.8,1270
144.76,1271
144.71,1272
144.66,1273
144.62,1274
144.57,1275
144.53,1276
144.48,1277
144.44,1278
144.37,1279
144.3,1280
144.23,1281
144.19,1282
144.15,1283
144.1,1284
144.1,1285
144.1,1286
144.1,1287
144.11,1288
144.12,1289
144.13,1290
144.18,1291
144.23,1292
144.27,1293
144.35,1294
144.44,1295
144.52,1296
144.6,1297
144.68,1298
144.76,1299
144.86,1300
144.96,1301
145.05,1302
145.35,1303
145.64,1304
145.94,1305
146.32,1306
146.69,1307
147.07,1308
147.45,1309
147.83,1310
148.21,1311
148.48,1312
148.74,1313
149.01,1314
149.13,1315
149.25,1316
149.37,1317
149.49,1318
149.61,1319
149.74,1320
149.87,1321
150.0,1322
150.13,1323
150.22,1324
150.31,1325
150.4,1326
150.47,1327
150.53,1328
150.59,1329
150.6,1330
150.6,1331
150.61,1332
150.57,1333
150.54,1334
150.5,1335
150.43,1336
150.36,1337
150.28,1338
150.18,1339
150.07,1340
149.96,1341
149.85,1342
149.74,1343
149.63,1344
149.52,1345
149.41,1346
149.31,1347
149.2,1348
149.1,1349
149.0,1350
148.9,1351
148.8,1352
148.7,1353
148.6,1354
148.5,1355
148.4,1356
148.31,1357
148.23,1358
148.14,1359
148.08,1360
148.03,1361
147.97,1362
147.95,1363
147.92,1364
147.89,1365
147.86,1366
147.83,1367
147.79,1368
147.74,1369
147.69,1370
147.64,1371
147.57,1372
147.51,1373
147.45,1374
147.33,1375
147.21,1376
147.09,1377
147.06,1378
147.04,1379
147.02,1380
147.08,1381
147.15,1382
147.21,1383
147.31,1384
147.41,1385
147.51,1386
147.75,1387
147.98,1388
148.22,1389
148.6,1390
148.97,1391
149.35,1392
149.81,1393
150.26,1394
150.71,1395
151.28,1396
151.85,1397
152.42,1398
153.03,1399
153.63,1400
154.23,1401
154.85,1402
155.46,1403
156.08,1404
156.72,1405
157.37,1406
158.01,1407
158.6,1408
159.19,1409
159.78,1410
160.44,1411
161.1,1412
161.76,1413
162.12,1414
162.48,1415
162.84,1416
163.15,1417
163.46,1418
163.77,1419
163.86,1420
163.95,1421
164.05,1422
164.16,1423
164.28,1424
164.4,1425
164.42,1426
164.44,1427
164.47,1428
164.49,1429
164.5,1430
164.52,1431
164.51,1432
164.49,1433
164.48,1434
164.48,1435
164.48,1436
164.49,1437
164.5,1438
164.52,1439
164.54,1440
164.55,1441
164.56,1442
164.58,1443
164.56,1444
164.55,1445
164.54,1446
164.52,1447
164.51,1448
164.5,1449
164.4,1450
164.31,1451
164.21,1452
164.11,1453
164.01,1454
163.91,1455
163.8,1456
163.69,1457
163.59,1458
163.48,1459
163.37,1460
163.27,1461
163.16,1462
163.05,1463
162.94,1464
162.83,1465
162.72,1466
162.61,1467
162.48,1468
162.36,1469
162.24,1470
162.25,1471
162.26,1472
162.27,1473
162.23,1474
162.18,1475
162.13,1476
162.08,1477
162.03,1478
161.98,1479
161.87,1480
161.76,1481
161.66,1482
161.55,1483
161.45,1484
161.34,1485
161.23,1486
161.12,1487
161.01,1488
160.9,1489
160.79,1490
160.68,1491
160.57,1492
160.45,1493
160.34,1494
160.23,1495
160.12,1496
160.02,1497
159.92,1498
159.82,1499
159.72,1500
159.64,1501
159.57,1502
159.49,1503
159.42,1504
159.34,1505
159.27,1506
159.2,1507
159.14,1508
159.07,1509
158.99,1510
158.91,1511
158.83,1512
158.74,1513
158.65,1514
158.57,1515
158.47,1516
158.38,1517
158.29,1518
158.2,1519
158.1,1520
158.01,1521
157.91,1522
157.81,1523
157.72,1524
157.61,1525
157.51,1526
157.41,1527
157.3,1528
157.2,1529
157.09,1530
157.0,1531
156.91,1532
156.81,1533
156.73,1534
156.65,1535
156.58,1536
156.52,1537
156.47,1538
156.41,1539
156.35,1540
156.29,1541
156.23,1542
156.17,1543
156.1,1544
156.04,1545
155.96,1546
155.89,1547
155.82,1548
155.72,1549
155.63,1550
155.54,1551
155.46,1552
155.38,1553
155.29,1554
155.22,1555
155.14,1556
155.06,1557
154.98,1558
154.9,1559
154.82,1560
154.74,1561
154.65,1562
154.57,1563
154.48,1564
154.39,1565
154.31,1566
154.22,1567
154.14,1568
154.05,1569
153.97,1570
153.89,1571
153.8,1572
153.73,1573
153.65,1574
153.57,1575
153.48,1576
153.4,1577
153.31,1578
153.23,1579
153.15,1580
153.07,1581
152.99,1582
152.91,1583
152.84,1584
152.76,1585
152.68,1586
152.59,1587
152.51,1588
152.42,1589
152.34,1590
152.24,1591
152.15,1592
152.05,1593
151.96,1594
151.87,1595
151.78,1596
151.69,1597
151.61,1598
151.52,1599
151.43,1600
151.35,1601
151.26,1602
151.18,1603
151.09,1604
151.01,1605
150.92,1606
150.83,1607
150.74,1608
150.65,1609
150.57,1610
150.48,1611
150.4,1612
150.31,1613
150.22,1614
150.15,1615
150.08,1616
150.0,1617
149.96,1618
149.92,1619
149.88,1620
149.88,1621
149.87,1622
149.86,1623
149.83,1624
149.81,1625
149.78,1626
149.73,1627
149.69,1628
149.64,1629
149.55,1630
149.47,1631
149.39,1632
149.32,1633
149.24,1634
149.17,1635
149.1,1636
149.02,1637
148.95,1638
148.89,1639
148.82,1640
148.76,1641
148.68,1642
148.61,1643
148.53,1644
148.45,1645
148.38,1646
148.3,1647
148.22,1648
148.14,1649
148.06,1650
147.97,1651
147.89,1652
147.8,1653
147.74,1654
147.67,1655
147.61,1656
147.58,1657
147.54,1658
147.51,1659
147.51,1660
147.52,1661
147.53,1662
147.56,1663
147.6,1664
147.63,1665
147.67,1666
147.71,1667
147.75,1668
147.79,1669
147.83,1670
147.87,1671
147.9,1672
147.92,1673
147.95,1674
147.97,1675
148.0,1676
148.03,1677
148.02,1678
148.02,1679
148.02,1680
148.03,1681
148.05,1682
148.06,1683
148.05,1684
148.05,1685
148.05,1686
148.07,1687
148.09,1688
148.11,1689
148.1,1690
148.09,1691
148.09,1692
148.08,1693
148.07,1694
148.06,1695
148.01,1696
147.96,1697
147.9,1698
147.85,1699
147.79,1700
147.74,1701
147.69,1702
147.63,1703
147.58,1704
147.55,1705
147.53,1706
147.5,1707
147.47,1708
147.44,1709
147.41,1710
147.38,1711
147.35,1712
147.32,1713
147.27,1714
147.21,1715
147.16,1716
147.11,1717
147.06,1718
147.0,1719
146.96,1720
146.92,1721
146.88,1722
146.84,1723
146.81,1724
146.77,1725
146.73,1726
146.69,1727
146.66,1728
146.6,1729
146.54,1730
146.49,1731
146.46,1732
146.44,1733
146.42,1734
146.39,1735
146.36,1736
146.34,1737
146.3,1738
146.27,1739
146.24,1740
146.2,1741
146.16,1742
146.11,1743
146.05,1744
146.0,1745
145.94,1746
145.88,1747
145.82,1748
145.76,1749
145.76,1750
145.77,1751
145.77,1752
145.78,1753
145.79,1754
145.81,1755
145.81,1756
145.81,1757
145.81,1758
145.82,1759
145.83,1760
145.85,1761
145.87,1762
145.9,1763
145.92,1764
145.96,1765
145.99,1766
146.03,1767
146.16,1768
146.28,1769
146.41,1770
146.59,1771
146.76,1772
146.94,1773
147.11,1774
147.27,1775
147.43,1776
147.61,1777
147.79,1778
147.97,1779
148.08,1780
148.19,1781
148.31,1782
148.37,1783
148.44,1784
148.51,1785
148.55,1786
148.58,1787
148.62,1788
148.63,1789
148.63,1790
148.64,1791
148.62,1792
148.6,1793
148.58,1794
148.55,1795
148.52,1796
148.49,1797
148.44,1798
148.4,1799
148.35,1800
148.3,1801
148.24,1802
148.19,1803
148.13,1804
148.08,1805
148.03,1806
147.97,1807
147.9,1808
147.84,1809
147.77,1810
147.7,1811
147.64,1812
147.56,1813
147.49,1814
147.42,1815
147.35,1816
147.28,1817
147.21,1818
147.14,1819
147.07,1820
147.0,1821
146.93,1822
146.86,1823
146.79,1824
146.71,1825
146.64,1826
146.57,1827
146.51,1828
146.46,1829
146.4,1830
146.34,1831
146.29,1832
146.23,1833
146.19,1834
146.15,1835
146.1,1836
146.08,1837
146.07,1838
146.05,1839
146.04,1840
146.02,1841
146.01,1842
146.08,1843
146.14,1844
146.2,1845
146.25,1846
146.3,1847
146.34,1848
146.5,1849
146.66,1850
146.82,1851
147.03,1852
147.24,1853
147.45,1854
147.78,1855
148.1,1856
148.43,1857
148.8,1858
149.18,1859
149.55,1860
149.93,1861
150.31,1862
150.69,1863
151.02,1864
151.36,1865
151.7,1866
151.97,1867
152.24,1868
152.51,1869
152.76,1870
153.0,1871
153.25,1872
153.5,1873
153.75,1874
153.99,1875
154.31,1876
154.62,1877
154.93,1878
155.25,1879
155.58,1880
155.9,1881
156.16,1882
156.41,1883
156.66,1884
156.89,1885
157.11,1886
157.34,1887
157.42,1888
157.51,1889
157.59,1890
157.69,1891
157.79,1892
157.88,1893
157.91,1894
157.95,1895
157.98,1896
158.02,1897
158.06,1898
158.09,1899
158.07,1900
158.05,1901
158.03,1902
158.01,1903
157.98,1904
157.95,1905
157.92,1906
157.9,1907
157.88,1908
157.85,1909
157.83,1910
157.81,1911
157.78,1912
157.75,1913
157.72,1914
157.67,1915
157.63,1916
157.58,1917
157.51,1918
157.44,1919
157.37,1920
157.3,1921
157.24,1922
157.18,1923
157.12,1924
157.06,1925
157.0,1926
156.91,1927
156.82,1928
156.73,1929
156.69,1930
156.64,1931
156.59,1932
156.55,1933
156.5,1934
156.45,1935
156.38,1936
156.31,1937
156.24,1938
156.18,1939
156.11,1940
156.04,1941
155.96,1942
155.88,1943
155.8,1944
155.73,1945
155.65,1946
155.57,1947
155.49,1948
155.41,1949
155.34,1950
155.26,1951
155.18,1952
155.11,1953
155.03,1954
154.95,1955
154.87,1956
154.79,1957
154.71,1958
154.64,1959
154.56,1960
154.48,1961
154.4,1962
154.32,1963
154.24,1964
154.16,1965
154.09,1966
154.02,1967
153.94,1968
153.87,1969
153.8,1970
153.73,1971
153.65,1972
153.58,1973
153.51,1974
153.43,1975
153.36,1976
153.28,1977
153.21,1978
153.13,1979
153.06,1980
152.98,1981
152.91,1982
152.84,1983
152.77,1984
152.7,1985
152.63,1986
152.56,1987
152.49,1988
152.42,1989
152.34,1990
152.27,1991
152.19,1992
152.12,1993
152.04,1994
151.97,1995
151.9,1996
151.83,1997
151.76,1998
151.69,1999
151.62,2000
151.55,2001
151.48,2002
151.4,2003
151.33,2004
151.27,2005
151.2,2006
151.13,2007
151.07,2008
151.01,2009
150.94,2010
150.89,2011
150.83,2012
150.78,2013
150.72,2014
150.67,2015
150.61,2016
150.55,2017
150.49,2018
150.44,2019
150.38,2020
150.32,2021
150.26,2022
150.18,2023
150.11,2024
150.04,2025
149.96,2026
149.89,2027
149.82,2028
149.74,2029
149.67,2030
149.6,2031
149.52,2032
149.45,2033
149.38,2034
149.31,2035
149.24,2036
149.17,2037
149.11,2038
149.04,2039
148.98,2040
148.92,2041
148.86,2042
148.8,2043
148.74,2044
148.69,2045
148.63,2046
148.59,2047
148.55,2048
148.51,2049
148.47,2050
148.43,2051
148.39,2052
148.34,2053
148.3,2054
148.25,2055
148.19,2056
148.12,2057
148.06,2058
147.99,2059
147.93,2060
147.86,2061
147.8,2062
147.73,2063
147.66,2064
147.59,2065
147.53,2066
147.46,2067
147.39,2068
147.33,2069
147.26,2070
147.2,2071
147.13,2072
147.06,2073
146.99,2074
146.92,2075
146.85,2076
146.79,2077
146.72,2078
146.65,2079
146.58,2080
146.52,2081
146.45,2082
146.38,2083
146.31,2084
146.25,2085
146.18,2086
146.11,2087
146.04,2088
145.97,2089
145.9,2090
145.83,2091
145.77,2092
145.71,2093
145.65,2094
145.59,2095
145.53,2096
145.47,2097
145.43,2098
145.38,2099
145.34,2100
145.3,2101
145.26,2102
145.22,2103
145.18,2104
145.15,2105
145.12,2106
145.07,2107
145.03,2108
144.99,2109
144.95,2110
144.9,2111
144.85,2112
144.82,2113
144.79,2114
144.76,2115
144.73,2116
144.69,2117
144.65,2118
144.66,2119
144.67,2120
144.68,2121
144.69,2122
144.7,2123
144.71,2124
144.79,2125
144.87,2126
144.95,2127
145.03,2128
145.1,2129
145.18,2130
145.27,2131
145.36,2132
145.45,2133
145.55,2134
145.64,2135
145.73,2136
145.78,2137
145.84,2138
145.89,2139
145.93,2140
145.97,2141
146.01,2142
146.03,2143
146.05,2144
146.07,2145
146.08,2146
146.1,2147
146.12,2148
146.12,2149
146.12,2150
146.12,2151
146.12,2152
146.12,2153
146.12,2154
146.11,2155
146.11,2156
146.1,2157
146.09,2158
146.09,2159
146.08,2160
146.07,2161
146.07,2162
146.06,2163
146.05,2164
146.04,2165
146.03,2166
146.0,2167
145.97,2168
145.94,2169
145.92,2170
145.89,2171
145.86,2172
145.82,2173
145.78,2174
145.75,2175
145.71,2176
145.68,2177
145.64,2178
145.6,2179
145.56,2180
145.52,2181
145.49,2182
145.45,2183
145.41,2184
145.35,2185
145.3,2186
145.24,2187
145.18,2188
145.13,2189
145.07,2190
145.03,2191
144.98,2192
144.93,2193
144.9,2194
144.86,2195
144.82,2196
144.79,2197
144.76,2198
144.72,2199
144.69,2200
144.66,2201
144.63,2202
144.6,2203
144.56,2204
144.53,2205
144.48,2206
144.44,2207
144.39,2208
144.34,2209
144.3,2210
144.25,2211
144.19,2212
144.14,2213
144.08,2214
144.03,2215
143.97,2216
143.91,2217
143.86,2218
143.81,2219
143.76,2220
143.71,2221
143.66,2222
143.61,2223
143.57,2224
143.53,2225
143.49,2226
143.45,2227
143.41,2228
143.37,2229
143.4,2230
143.43,2231
143.45,2232
143.51,2233
143.56,2234
143.61,2235
143.68,2236
143.75,2237
143.82,2238
143.88,2239
143.94,2240
144.0,2241
144.03,2242
144.06,2243
144.08,2244
144.13,2245
144.17,2246
144.21,2247
144.23,2248
144.24,2249
144.25,2250
144.26,2251
144.26,2252
144.27,2253
144.24,2254
144.2,2255
144.17,2256
144.13,2257
144.1,2258
144.06,2259
144.01,2260
143.95,2261
143.9,2262
143.85,2263
143.79,2264
143.74,2265
143.7,2266
143.65,2267
143.6,2268
143.56,2269
143.51,2270
143.47,2271
143.41,2272
143.36,2273
143.3,2274
143.24,2275
143.18,2276
143.13,2277
143.09,2278
143.06,2279
143.03,2280
143.01,2281
142.98,2282
142.96,2283
142.95,2284
142.93,2285
142.92,2286
142.9,2287
142.88,2288
142.87,2289
142.84,2290
142.82,2291
142.8,2292
142.78,2293
142.76,2294
142.74,2295
142.73,2296
142.72,2297
142.71,2298
142.71,2299
142.7,2300
142.7,2301
142.78,2302
142.85,2303
142.93,2304
143.1,2305
143.27,2306
143.44,2307
143.64,2308
143.85,2309
144.05,2310


==> Data/Compose-Post-Hybrid-Latency-CPU.csv <==
value,xtick
58.49995833333332,150
64.80671428571428,151
64.80671428571428,152
64.80671428571428,153
56.92775,154
56.92775,155
56.92775,156
46.34199999999999,157
46.34199999999999,158
46.34199999999999,159
30.194,160
30.194,161
30.194,162
25.255571428571432,163
25.255571428571432,164
25.255571428571432,165
25.198999999999998,166
25.198999999999998,167
25.198999999999998,168
25.122863636363636,169
25.122863636363636,170
25.122863636363636,171
17.762846153846155,172
17.762846153846155,173
17.762846153846155,174
12.3148,175
12.3148,176
12.3148,177
51.73866666666667,178
51.73866666666667,179
51.73866666666667,180
51.504,181
51.504,182
51.504,183
63.2183076923077,184
63.2183076923077,185
63.2183076923077,186
58.238499999999995,187
58.238499999999995,188
58.238499999999995,189
42.14928571428571,190
42.14928571428571,191
42.14928571428571,192
25.78421052631579,193
25.78421052631579,194
25.78421052631579,195
20.43145,196
20.43145,197
20.43145,198
22.85766666666667,199
22.85766666666667,200
22.85766666666667,201
22.92293333333333,202
22.92293333333333,203
22.92293333333333,204
26.761,205
26.761,206
26.761,207
36.23838095238096,208
36.23838095238096,209
36.23838095238096,210
43.977850000000004,211
43.977850000000004,212
43.977850000000004,213
38.930839999999996,214
38.930839999999996,215
38.930839999999996,216
43.436366666666665,217
43.436366666666665,218
43.436366666666665,219
34.31348275862069,220
34.31348275862069,221
34.31348275862069,222
37.841032258064494,223
37.841032258064494,224
37.841032258064494,225
37.33568421052631,226
37.33568421052631,227
37.33568421052631,228
30.042,229
30.042,230
30.042,231
33.64433333333332,232
33.64433333333332,233
33.64433333333332,234
35.65741666666667,235
35.65741666666667,236
35.65741666666667,237
33.85991666666667,238
33.85991666666667,239
33.85991666666667,240
31.370190476190476,241
31.370190476190476,242
31.370190476190476,243
26.08581818181818,244
26.08581818181818,245
26.08581818181818,246
17.46309090909091,247
17.46309090909091,248
17.46309090909091,249
20.231846153846156,250
20.231846153846156,251
20.231846153846156,252
66.21504545454546,253
66.21504545454546,254
66.21504545454546,255
65.26817647058823,256
65.26817647058823,257
65.26817647058823,258
83.70526086956522,259
83.70526086956522,260
83.70526086956522,261
75.88221428571428,262
75.88221428571428,263
75.88221428571428,264
79.67666037735847,265
79.67666037735847,266
79.67666037735847,267
100.16335555555551,268
100.16335555555551,269
100.16335555555551,270
145.7693548387097,271
145.7693548387097,272
145.7693548387097,273
167.96291071428575,274
167.96291071428575,275
167.96291071428575,276
220.71680597014924,277
220.71680597014924,278
220.71680597014924,279
280.3727368421053,280
280.3727368421053,281
280.3727368421053,282
258.2486301369862,283
258.2486301369862,284
258.2486301369862,285
268.1328676470589,286
268.1328676470589,287
268.1328676470589,288
202.73061842105258,289
202.73061842105258,290
202.73061842105258,291
226.3224411764706,292
226.3224411764706,293
226.3224411764706,294
207.09870000000006,295
207.09870000000006,296
207.09870000000006,297
214.02682432432437,298
214.02682432432437,299
214.02682432432437,300
204.36409411764703,301
204.36409411764703,302
204.36409411764703,303
221.0628928571428,304
221.0628928571428,305
221.0628928571428,306
173.42386249999998,307
173.42386249999998,308
173.42386249999998,309
136.28989411764707,310
136.28989411764707,311
136.28989411764707,312
67.69059722222222,313
67.69059722222222,314
67.69059722222222,315
69.72281333333333,316
69.72281333333333,317
69.72281333333333,318
60.88831746031747,319
60.88831746031747,320
60.88831746031747,321
48.27609090909092,322
48.27609090909092,323
48.27609090909092,324
51.24505357142857,325
51.24505357142857,326
51.24505357142857,327
57.25320689655172,328
57.25320689655172,329
57.25320689655172,330
50.56121739130435,331
50.56121739130435,332
50.56121739130435,333
56.59132,334
56.59132,335
56.59132,336
45.481325581395346,337
45.481325581395346,338
45.481325581395346,339
40.639288888888885,340
40.639288888888885,341
40.639288888888885,342
41.80555882352941,343
41.80555882352941,344
41.80555882352941,345
35.699444444444445,346
35.699444444444445,347
35.699444444444445,348
57.318657142857134,349
57.318657142857134,350
57.318657142857134,351
64.41392682926829,352
64.41392682926829,353
64.41392682926829,354
72.40836956521738,355
72.40836956521738,356
72.40836956521738,357
85.57415094339619,358
85.57415094339619,359
85.57415094339619,360
85.21048979591839,361
85.21048979591839,362
85.21048979591839,363
88.60912499999999,364
88.60912499999999,365
88.60912499999999,366
64.19015,367
64.19015,368
64.19015,369
66.32102272727273,370
66.32102272727273,371
66.32102272727273,372
51.51809090909093,373
51.51809090909093,374
51.51809090909093,375
78.12008333333333,376
78.12008333333333,377
78.12008333333333,378
117.15978787878787,379
117.15978787878787,380
117.15978787878787,381
148.83094736842108,382
148.83094736842108,383
148.83094736842108,384
219.88645454545457,385
219.88645454545457,386
219.88645454545457,387
300.42091379310347,388
300.42091379310347,389
300.42091379310347,390
334.36612068965513,391
334.36612068965513,392
334.36612068965513,393
341.9019714285715,394
341.9019714285715,395
341.9019714285715,396
268.0320735294117,397
268.0320735294117,398
268.0320735294117,399
211.9629041095891,400
211.9629041095891,401
211.9629041095891,402
221.62243055555558,403
221.62243055555558,404
221.62243055555558,405
177.63599999999997,406
177.63599999999997,407
177.63599999999997,408
149.51187931034485,409
149.51187931034485,410
149.51187931034485,411
57.32510638297872,412
57.32510638297872,413
57.32510638297872,414
47.97893617021277,415
47.97893617021277,416
47.97893617021277,417
49.66872727272728,418
49.66872727272728,419
49.66872727272728,420
45.427484848484845,421
45.427484848484845,422
45.427484848484845,423
49.78780000000001,424
49.78780000000001,425
49.78780000000001,426
46.09195454545454,427
46.09195454545454,428
46.09195454545454,429
149.0601904761905,430
149.0601904761905,431
149.0601904761905,432
158.88245714285713,433
158.88245714285713,434
158.88245714285713,435
176.15331578947377,436
176.15331578947377,437
176.15331578947377,438
137.57961538461538,439
137.57961538461538,440
137.57961538461538,441
76.22622222222223,442
76.22622222222223,443
76.22622222222223,444
63.856222222222215,445
63.856222222222215,446
63.856222222222215,447
33.126619047619045,448
33.126619047619045,449
33.126619047619045,450
32.37326315789473,451
32.37326315789473,452
32.37326315789473,453
128.92663157894737,454
128.92663157894737,455
128.92663157894737,456
175.75444,457
175.75444,458
175.75444,459
324.55151724137926,460
324.55151724137926,461
324.55151724137926,462
379.06957446808514,463
379.06957446808514,464
379.06957446808514,465
400.10973809523813,466
400.10973809523813,467
400.10973809523813,468
430.2209666666667,469
430.2209666666667,470
430.2209666666667,471
435.3709545454545,472
435.3709545454545,473
435.3709545454545,474
701.0256712328768,475
701.0256712328768,476
701.0256712328768,477
817.2163103448279,478
817.2163103448279,479
817.2163103448279,480
902.5515400000004,481
902.5515400000004,482
902.5515400000004,483
1022.211638554217,484
1022.211638554217,485
1022.211638554217,486
812.1219699999997,487
812.1219699999997,488
812.1219699999997,489
996.4102077922079,490
996.4102077922079,491
996.4102077922079,492
756.765336734694,493
756.765336734694,494
756.765336734694,495
810.6053777777782,496
810.6053777777782,497
810.6053777777782,498
549.2668775510203,499
549.2668775510203,500
549.2668775510203,501
409.135752688172,502
409.135752688172,503
409.135752688172,504
202.7159759036145,505
202.7159759036145,506
202.7159759036145,507
179.41039361702133,508
179.41039361702133,509
179.41039361702133,510
137.8842808988764,511
137.8842808988764,512
137.8842808988764,513
134.71431999999996,514
134.71431999999996,515
134.71431999999996,516
121.18109574468095,517
121.18109574468095,518
121.18109574468095,519
143.50842,520
143.50842,521
143.50842,522
156.06018987341776,523
156.06018987341776,524
156.06018987341776,525
147.39419780219774,526
147.39419780219774,527
147.39419780219774,528
111.34464615384614,529
111.34464615384614,530
111.34464615384614,531
81.81613846153844,532
81.81613846153844,533
81.81613846153844,534
37.27054,535
37.27054,536
37.27054,537
25.783148936170214,538
25.783148936170214,539
25.783148936170214,540
26.935769230769235,541
26.935769230769235,542
26.935769230769235,543
24.763833333333327,544
24.763833333333327,545
24.763833333333327,546
0.0,547
0.0,548
0.0,549
68.27,550
68.27,551
68.27,552
44.363,553
44.363,554
44.363,555
46.40165217391304,556
46.40165217391304,557
46.40165217391304,558
16.92665,559
16.92665,560
16.92665,561
29.704272727272723,562
29.704272727272723,563
29.704272727272723,564
22.499736842105257,565
22.499736842105257,566
22.499736842105257,567
50.69776000000002,568
50.69776000000002,569
50.69776000000002,570
57.257896551724144,571
57.257896551724144,572
57.257896551724144,573
72.11757692307692,574
72.11757692307692,575
72.11757692307692,576
63.5607,577
63.5607,578
63.5607,579
66.65073684210525,580
66.65073684210525,581
66.65073684210525,582
35.8990588235294,583
35.8990588235294,584
35.8990588235294,585
107.20611764705883,586
107.20611764705883,587
107.20611764705883,588
117.56847619047622,589
117.56847619047622,590
117.56847619047622,591
97.272375,592
97.272375,593
97.272375,594
116.70211538461538,595
116.70211538461538,596
116.70211538461538,597
80.35858333333333,598
80.35858333333333,599
80.35858333333333,600
61.04304166666665,601
61.04304166666665,602
61.04304166666665,603
91.83336842105264,604
91.83336842105264,605
91.83336842105264,606
70.52359090909091,607
70.52359090909091,608
70.52359090909091,609
65.35676,610
65.35676,611
65.35676,612
44.727037037037036,613
44.727037037037036,614
44.727037037037036,615
62.83988461538461,616
62.83988461538461,617
62.83988461538461,618
94.19986666666667,619
94.19986666666667,620
94.19986666666667,621
137.93377272727272,622
137.93377272727272,623
137.93377272727272,624
117.77530769230769,625
117.77530769230769,626
117.77530769230769,627
133.42069565217392,628
133.42069565217392,629
133.42069565217392,630
98.2993043478261,631
98.2993043478261,632
98.2993043478261,633
84.80266666666667,634
84.80266666666667,635
84.80266666666667,636
67.81391666666666,637
67.81391666666666,638
67.81391666666666,639
73.5078947368421,640
73.5078947368421,641
73.5078947368421,642
63.19742307692308,643
63.19742307692308,644
63.19742307692308,645
54.45715789473685,646
54.45715789473685,647
54.45715789473685,648
67.94504166666667,649
67.94504166666667,650
67.94504166666667,651
114.41018181818181,652
114.41018181818181,653
114.41018181818181,654
100.79803846153845,655
100.79803846153845,656
100.79803846153845,657
86.41714814814814,658
86.41714814814814,659
86.41714814814814,660
83.4963448275862,661
83.4963448275862,662
83.4963448275862,663
49.060571428571436,664
49.060571428571436,665
49.060571428571436,666
50.941565217391314,667
50.941565217391314,668
50.941565217391314,669
83.62695652173913,670
83.62695652173913,671
83.62695652173913,672
109.96147826086954,673
109.96147826086954,674
109.96147826086954,675
181.68906250000003,676
181.68906250000003,677
181.68906250000003,678
191.54188888888885,679
191.54188888888885,680
191.54188888888885,681
134.80972727272726,682
134.80972727272726,683
134.80972727272726,684
76.33653333333332,685
76.33653333333332,686
76.33653333333332,687
36.879124999999995,688
36.879124999999995,689
36.879124999999995,690
43.45872222222222,691
43.45872222222222,692
43.45872222222222,693
40.02330769230769,694
40.02330769230769,695
40.02330769230769,696
41.44357142857143,697
41.44357142857143,698
41.44357142857143,699
33.27720000000001,700
33.27720000000001,701
33.27720000000001,702
27.770214285714285,703
27.770214285714285,704
27.770214285714285,705
48.88233333333334,706
48.88233333333334,707
48.88233333333334,708
58.00260869565218,709
58.00260869565218,710
58.00260869565218,711
51.393799999999985,712
51.393799999999985,713
51.393799999999985,714
49.910222222222224,715
49.910222222222224,716
49.910222222222224,717
30.45327777777777,718
30.45327777777777,719
30.45327777777777,720
60.561,721
60.561,722
60.561,723
69.0758888888889,724
69.0758888888889,725
69.0758888888889,726
59.517756756756775,727
59.517756756756775,728
59.517756756756775,729
38.92970491803278,730
38.92970491803278,731
38.92970491803278,732
67.77519736842105,733
67.77519736842105,734
67.77519736842105,735
62.42141025641027,736
62.42141025641027,737
62.42141025641027,738
77.78628089887638,739
77.78628089887638,740
77.78628089887638,741
74.47613043478259,742
74.47613043478259,743
74.47613043478259,744
162.31323913043482,745
162.31323913043482,746
162.31323913043482,747
168.95418478260876,748
168.95418478260876,749
168.95418478260876,750
200.39351000000002,751
200.39351000000002,752
200.39351000000002,753
209.03750000000008,754
209.03750000000008,755
209.03750000000008,756
179.2255300000001,757
179.2255300000001,758
179.2255300000001,759
156.47988999999998,760
156.47988999999998,761
156.47988999999998,762
135.75104,763
135.75104,764
135.75104,765
157.09884999999997,766
157.09884999999997,767
157.09884999999997,768
182.93430612244907,769
182.93430612244907,770
182.93430612244907,771
196.99160638297874,772
196.99160638297874,773
196.99160638297874,774
180.4292207792208,775
180.4292207792208,776
180.4292207792208,777
178.1164102564103,778
178.1164102564103,779
178.1164102564103,780
103.53406557377046,781
103.53406557377046,782
103.53406557377046,783
90.32950000000001,784
90.32950000000001,785
90.32950000000001,786
57.57714285714284,787
57.57714285714284,788
57.57714285714284,789
63.475657142857145,790
63.475657142857145,791
63.475657142857145,792
34.76625490196077,793
34.76625490196077,794
34.76625490196077,795
28.579081632653057,796
28.579081632653057,797
28.579081632653057,798
73.8171590909091,799
73.8171590909091,800
73.8171590909091,801
91.59304347826087,802
91.59304347826087,803
91.59304347826087,804
100.52664583333332,805
100.52664583333332,806
100.52664583333332,807
77.39517857142859,808
77.39517857142859,809
77.39517857142859,810
63.302244897959184,811
63.302244897959184,812
63.302244897959184,813
59.52746938775509,814
59.52746938775509,815
59.52746938775509,816
76.99232432432431,817
76.99232432432431,818
76.99232432432431,819
71.3914722222222,820
71.3914722222222,821
71.3914722222222,822
81.19395833333334,823
81.19395833333334,824
81.19395833333334,825
83.21729629629633,826
83.21729629629633,827
83.21729629629633,828
69.738,829
69.738,830
69.738,831
69.02415384615385,832
69.02415384615385,833
69.02415384615385,834
66.55969047619048,835
66.55969047619048,836
66.55969047619048,837
89.07582352941176,838
89.07582352941176,839
89.07582352941176,840
341.28591071428565,841
341.28591071428565,842
341.28591071428565,843
639.8878518518519,844
639.8878518518519,845
639.8878518518519,846
756.1950508474579,847
756.1950508474579,848
756.1950508474579,849
887.0069066666666,850
887.0069066666666,851
887.0069066666666,852
719.1708695652172,853
719.1708695652172,854
719.1708695652172,855
892.4545116279066,856
892.4545116279066,857
892.4545116279066,858
873.5629589041095,859
873.5629589041095,860
873.5629589041095,861
714.1757647058824,862
714.1757647058824,863
714.1757647058824,864
572.7244428571428,865
572.7244428571428,866
572.7244428571428,867
267.0663382352941,868
267.0663382352941,869
267.0663382352941,870
163.67209803921565,871
163.67209803921565,872
163.67209803921565,873
42.64395918367348,874
42.64395918367348,875
42.64395918367348,876
41.99486842105264,877
41.99486842105264,878
41.99486842105264,879
25.456833333333332,880
25.456833333333332,881
25.456833333333332,882
22.62865909090909,883
22.62865909090909,884
22.62865909090909,885
20.015074999999996,886
20.015074999999996,887
20.015074999999996,888
22.541210526315787,889
22.541210526315787,890
22.541210526315787,891
28.24219230769231,892
28.24219230769231,893
28.24219230769231,894
31.88033333333334,895
31.88033333333334,896
31.88033333333334,897
42.95953333333334,898
42.95953333333334,899
42.95953333333334,900
39.59565384615384,901
39.59565384615384,902
39.59565384615384,903
48.377607142857144,904
48.377607142857144,905
48.377607142857144,906
44.045111111111105,907
44.045111111111105,908
44.045111111111105,909
39.95576190476191,910
39.95576190476191,911
39.95576190476191,912
68.24860869565218,913
68.24860869565218,914
68.24860869565218,915
116.58333333333336,916
116.58333333333336,917
116.58333333333336,918
99.20864,919
99.20864,920
99.20864,921
265.9414166666667,922
265.9414166666667,923
265.9414166666667,924
251.73797368421046,925
251.73797368421046,926
251.73797368421046,927
450.0552,928
450.0552,929
450.0552,930
648.8034918032787,931
648.8034918032787,932
648.8034918032787,933
811.9753281250001,934
811.9753281250001,935
811.9753281250001,936
965.3697999999998,937
965.3697999999998,938
965.3697999999998,939
865.7322499999998,940
865.7322499999998,941
865.7322499999998,942
881.2908367346939,943
881.2908367346939,944
881.2908367346939,945
746.9488571428574,946
746.9488571428574,947
746.9488571428574,948
670.2910000000004,949
670.2910000000004,950
670.2910000000004,951
566.035593023256,952
566.035593023256,953
566.035593023256,954
771.1990800000001,955
771.1990800000001,956
771.1990800000001,957
746.90177,958
746.90177,959
746.90177,960
649.3913900000001,961
649.3913900000001,962
649.3913900000001,963
396.84515151515143,964
396.84515151515143,965
396.84515151515143,966
164.07343999999995,967
164.07343999999995,968
164.07343999999995,969
156.4987474747475,970
156.4987474747475,971
156.4987474747475,972
149.6399,973
149.6399,974
149.6399,975
154.17480952380953,976
154.17480952380953,977
154.17480952380953,978
118.30706896551729,979
118.30706896551729,980
118.30706896551729,981
105.08384415584413,982
105.08384415584413,983
105.08384415584413,984
92.64564473684206,985
92.64564473684206,986
92.64564473684206,987
104.01270149253729,988
104.01270149253729,989
104.01270149253729,990
85.50454761904764,991
85.50454761904764,992
85.50454761904764,993
55.751363636363656,994
55.751363636363656,995
55.751363636363656,996
25.20021212121213,997
25.20021212121213,998
25.20021212121213,999
21.93319444444444,1000
21.93319444444444,1001
21.93319444444444,1002
18.396862068965522,1003
18.396862068965522,1004
18.396862068965522,1005
0.0,1006
0.0,1007
0.0,1008
0.0,1009
0.0,1010
0.0,1011
123.06054545454548,1012
123.06054545454548,1013
123.06054545454548,1014
83.12758823529413,1015
83.12758823529413,1016
83.12758823529413,1017
72.56635,1018
72.56635,1019
72.56635,1020
29.729375000000005,1021
29.729375000000005,1022
29.729375000000005,1023
31.483363636363638,1024
31.483363636363638,1025
31.483363636363638,1026
27.111399999999996,1027
27.111399999999996,1028
27.111399999999996,1029
21.92379166666667,1030
21.92379166666667,1031
21.92379166666667,1032
14.635833333333332,1033
14.635833333333332,1034
14.635833333333332,1035
14.49991666666667,1036
14.49991666666667,1037
14.49991666666667,1038
12.70045,1039
12.70045,1040
12.70045,1041
13.923846153846153,1042
13.923846153846153,1043
13.923846153846153,1044
20.284833333333335,1045
20.284833333333335,1046
20.284833333333335,1047
27.870279999999998,1048
27.870279999999998,1049
27.870279999999998,1050
32.86217647058824,1051
32.86217647058824,1052
32.86217647058824,1053
22.16465,1054
22.16465,1055
22.16465,1056
10.443399999999999,1057
10.443399999999999,1058
10.443399999999999,1059
16.28525,1060
16.28525,1061
16.28525,1062
21.063285714285712,1063
21.063285714285712,1064
21.063285714285712,1065
28.2262,1066
28.2262,1067
28.2262,1068
47.434941176470595,1069
47.434941176470595,1070
47.434941176470595,1071
59.91556521739131,1072
59.91556521739131,1073
59.91556521739131,1074
61.295100000000005,1075
61.295100000000005,1076
61.295100000000005,1077
52.18189285714285,1078
52.18189285714285,1079
52.18189285714285,1080
27.24873913043478,1081
27.24873913043478,1082
27.24873913043478,1083
27.311000000000007,1084
27.311000000000007,1085
27.311000000000007,1086
16.283058823529416,1087
16.283058823529416,1088
16.283058823529416,1089
15.984473684210526,1090
15.984473684210526,1091
15.984473684210526,1092
15.867937499999998,1093
15.867937499999998,1094
15.867937499999998,1095
68.94573076923078,1096
68.94573076923078,1097
68.94573076923078,1098
95.56479999999999,1099
95.56479999999999,1100
95.56479999999999,1101
79.96668000000001,1102
79.96668000000001,1103
79.96668000000001,1104
82.38773684210527,1105
82.38773684210527,1106
82.38773684210527,1107
26.879380952380952,1108
26.879380952380952,1109
26.879380952380952,1110
21.536533333333335,1111
21.536533333333335,1112
21.536533333333335,1113
18.50045,1114
18.50045,1115
18.50045,1116
26.78282352941177,1117
26.78282352941177,1118
26.78282352941177,1119
26.26023529411765,1120
26.26023529411765,1121
26.26023529411765,1122
37.411500000000004,1123
37.411500000000004,1124
37.411500000000004,1125
59.17515384615386,1126
59.17515384615386,1127
59.17515384615386,1128
61.917636363636355,1129
61.917636363636355,1130
61.917636363636355,1131
51.69807692307691,1132
51.69807692307691,1133
51.69807692307691,1134
47.907357142857144,1135
47.907357142857144,1136
47.907357142857144,1137
22.121842105263156,1138
22.121842105263156,1139
22.121842105263156,1140
15.727263157894736,1141
15.727263157894736,1142
15.727263157894736,1143
29.95048,1144
29.95048,1145
29.95048,1146
31.32308333333334,1147
31.32308333333334,1148
31.32308333333334,1149
41.359857142857145,1150
41.359857142857145,1151
41.359857142857145,1152
34.46585714285714,1153
34.46585714285714,1154
34.46585714285714,1155
58.52461538461539,1156
58.52461538461539,1157
58.52461538461539,1158
63.1828,1159
63.1828,1160
63.1828,1161
77.2466875,1162
77.2466875,1163
77.2466875,1164
67.80005555555556,1165
67.80005555555556,1166
67.80005555555556,1167
69.96283333333334,1168
69.96283333333334,1169
69.96283333333334,1170
44.78404761904762,1171
44.78404761904762,1172
44.78404761904762,1173
64.62588235294118,1174
64.62588235294118,1175
64.62588235294118,1176
106.27696969696969,1177
106.27696969696969,1178
106.27696969696969,1179
73.71595555555555,1180
73.71595555555555,1181
73.71595555555555,1182
85.87084090909089,1183
85.87084090909089,1184
85.87084090909089,1185
54.58876595744681,1186
54.58876595744681,1187
54.58876595744681,1188
53.621041666666656,1189
53.621041666666656,1190
53.621041666666656,1191
45.513709090909096,1192
45.513709090909096,1193
45.513709090909096,1194
52.73334545454546,1195
52.73334545454546,1196
52.73334545454546,1197
75.09031746031744,1198
75.09031746031744,1199
75.09031746031744,1200
89.03079687499996,1201
89.03079687499996,1202
89.03079687499996,1203
121.028625,1204
121.028625,1205
121.028625,1206
129.0941875,1207
129.0941875,1208
129.0941875,1209
217.4586794871794,1210
217.4586794871794,1211
217.4586794871794,1212
214.83947727272732,1213
214.83947727272732,1214
214.83947727272732,1215
251.64925263157903,1216
251.64925263157903,1217
251.64925263157903,1218
227.54329000000004,1219
227.54329000000004,1220
227.54329000000004,1221
239.68674000000007,1222
239.68674000000007,1223
239.68674000000007,1224
226.98555,1225
226.98555,1226
226.98555,1227
195.70221739130443,1228
195.70221739130443,1229
195.70221739130443,1230
164.30212999999995,1231
164.30212999999995,1232
164.30212999999995,1233
148.27381081081083,1234
148.27381081081083,1235
148.27381081081083,1236
112.04281707317075,1237
112.04281707317075,1238
112.04281707317075,1239
103.4746031746032,1240
103.4746031746032,1241
103.4746031746032,1242
114.18339999999993,1243
114.18339999999993,1244
114.18339999999993,1245
113.02117910447758,1246
113.02117910447758,1247
113.02117910447758,1248
113.0044347826087,1249
113.0044347826087,1250
113.0044347826087,1251
103.61896363636365,1252
103.61896363636365,1253
103.61896363636365,1254
119.24781034482758,1255
119.24781034482758,1256
119.24781034482758,1257
116.51699999999998,1258
116.51699999999998,1259
116.51699999999998,1260
93.89607843137256,1261
93.89607843137256,1262
93.89607843137256,1263
60.17515384615384,1264
60.17515384615384,1265
60.17515384615384,1266
61.02648888888889,1267
61.02648888888889,1268
61.02648888888889,1269
89.14702777777778,1270
89.14702777777778,1271
89.14702777777778,1272
94.56154545454545,1273
94.56154545454545,1274
94.56154545454545,1275
94.36191891891896,1276
94.36191891891896,1277
94.36191891891896,1278
64.90702272727275,1279
64.90702272727275,1280
64.90702272727275,1281
97.34561904761904,1282
97.34561904761904,1283
97.34561904761904,1284
141.89726000000002,1285
141.89726000000002,1286
141.89726000000002,1287
157.9104375,1288
157.9104375,1289
157.9104375,1290
196.11489999999995,1291
196.11489999999995,1292
196.11489999999995,1293
240.57156000000003,1294
240.57156000000003,1295
240.57156000000003,1296
234.8932051282051,1297
234.8932051282051,1298
234.8932051282051,1299
258.65846875000005,1300
258.65846875000005,1301
258.65846875000005,1302
485.7230930232559,1303
485.7230930232559,1304
485.7230930232559,1305
582.277980392157,1306
582.277980392157,1307
582.277980392157,1308
589.5175892857145,1309
589.5175892857145,1310
589.5175892857145,1311
458.56674074074067,1312
458.56674074074067,1313
458.56674074074067,1314
287.37754166666673,1315
287.37754166666673,1316
287.37754166666673,1317
294.3177543859649,1318
294.3177543859649,1319
294.3177543859649,1320
302.74474000000004,1321
302.74474000000004,1322
302.74474000000004,1323
258.6752459016393,1324
258.6752459016393,1325
258.6752459016393,1326
223.1377333333333,1327
223.1377333333333,1328
223.1377333333333,1329
157.61709090909085,1330
157.61709090909085,1331
157.61709090909085,1332
108.27744736842105,1333
108.27744736842105,1334
108.27744736842105,1335
65.13625581395348,1336
65.13625581395348,1337
65.13625581395348,1338
21.307565217391307,1339
21.307565217391307,1340
21.307565217391307,1341
16.859466666666666,1342
16.859466666666666,1343
16.859466666666666,1344
22.519719999999996,1345
22.519719999999996,1346
22.519719999999996,1347
25.236349999999998,1348
25.236349999999998,1349
25.236349999999998,1350
28.93777777777778,1351
28.93777777777778,1352
28.93777777777778,1353
28.978769230769224,1354
28.978769230769224,1355
28.978769230769224,1356
42.925666666666665,1357
42.925666666666665,1358
42.925666666666665,1359
80.86196551724139,1360
80.86196551724139,1361
80.86196551724139,1362
115.09038095238095,1363
115.09038095238095,1364
115.09038095238095,1365
107.56311111111111,1366
107.56311111111111,1367
107.56311111111111,1368
84.35646666666666,1369
84.35646666666666,1370
84.35646666666666,1371
69.56224999999999,1372
69.56224999999999,1373
69.56224999999999,1374
0.0,1375
0.0,1376
0.0,1377
118.63522727272729,1378
118.63522727272729,1379
118.63522727272729,1380
228.1113448275862,1381
228.1113448275862,1382
228.1113448275862,1383
268.8022857142858,1384
268.8022857142858,1385
268.8022857142858,1386
442.15854,1387
442.15854,1388
442.15854,1389
616.3734235294118,1390
616.3734235294118,1391
616.3734235294118,1392
714.6637142857143,1393
714.6637142857143,1394
714.6637142857143,1395
863.07856,1396
863.07856,1397
863.07856,1398
906.131012048193,1399
906.131012048193,1400
906.131012048193,1401
927.7046969696971,1402
927.7046969696971,1403
927.7046969696971,1404
967.934597014925,1405
967.934597014925,1406
967.934597014925,1407
899.5116464646466,1408
899.5116464646466,1409
899.5116464646466,1410
994.8636621621621,1411
994.8636621621621,1412
994.8636621621621,1413
618.80712,1414
618.80712,1415
618.80712,1416
554.9272209302326,1417
554.9272209302326,1418
554.9272209302326,1419
282.3432300000001,1420
282.3432300000001,1421
282.3432300000001,1422
311.83205263157896,1423
311.83205263157896,1424
311.83205263157896,1425
195.87252083333343,1426
195.87252083333343,1427
195.87252083333343,1428
186.5155465116279,1429
186.5155465116279,1430
186.5155465116279,1431
146.329494117647,1432
146.329494117647,1433
146.329494117647,1434
168.37535955056188,1435
168.37535955056188,1436
168.37535955056188,1437
185.96026000000006,1438
185.96026000000006,1439
185.96026000000006,1440
182.29361000000006,1441
182.29361000000006,1442
182.29361000000006,1443
146.74860439560436,1444
146.74860439560436,1445
146.74860439560436,1446
147.8881555555555,1447
147.8881555555555,1448
147.8881555555555,1449
41.13366037735849,1450
41.13366037735849,1451
41.13366037735849,1452
30.58800000000001,1453
30.58800000000001,1454
30.58800000000001,1455
24.189162162162162,1456
24.189162162162162,1457
24.189162162162162,1458
23.605790697674415,1459
23.605790697674415,1460
23.605790697674415,1461
20.779272727272726,1462
20.779272727272726,1463
20.779272727272726,1464
16.10776923076923,1465
16.10776923076923,1466
16.10776923076923,1467
0.0,1468
0.0,1469
0.0,1470
177.6883,1471
177.6883,1472
177.6883,1473
100.25849999999997,1474
100.25849999999997,1475
100.25849999999997,1476
91.76565217391305,1477
91.76565217391305,1478
91.76565217391305,1479
20.76115,1480
20.76115,1481
20.76115,1482
20.65645,1483
20.65645,1484
20.65645,1485
14.583526315789474,1486
14.583526315789474,1487
14.583526315789474,1488
11.8856875,1489
11.8856875,1490
11.8856875,1491
9.637117647058822,1492
9.637117647058822,1493
9.637117647058822,1494
13.729666666666668,1495
13.729666666666668,1496
13.729666666666668,1497
26.832200000000007,1498
26.832200000000007,1499
26.832200000000007,1500
55.937041666666666,1501
55.937041666666666,1502
55.937041666666666,1503
59.088304347826096,1504
59.088304347826096,1505
59.088304347826096,1506
69.76905263157896,1507
69.76905263157896,1508
69.76905263157896,1509
51.510349999999995,1510
51.510349999999995,1511
51.510349999999995,1512
37.00130434782608,1513
37.00130434782608,1514
37.00130434782608,1515
33.11304347826087,1516
33.11304347826087,1517
33.11304347826087,1518
28.78603571428572,1519
28.78603571428572,1520
28.78603571428572,1521
23.86948275862069,1522
23.86948275862069,1523
23.86948275862069,1524
15.435000000000002,1525
15.435000000000002,1526
15.435000000000002,1527
14.241733333333336,1528
14.241733333333336,1529
14.241733333333336,1530
26.78645833333333,1531
26.78645833333333,1532
26.78645833333333,1533
47.574374999999996,1534
47.574374999999996,1535
47.574374999999996,1536
80.20378260869563,1537
80.20378260869563,1538
80.20378260869563,1539
72.50643478260868,1540
72.50643478260868,1541
72.50643478260868,1542
67.31504166666667,1543
67.31504166666667,1544
67.31504166666667,1545
51.59891304347826,1546
51.59891304347826,1547
51.59891304347826,1548
29.342959999999994,1549
29.342959999999994,1550
29.342959999999994,1551
38.143125000000005,1552
38.143125000000005,1553
38.143125000000005,1554
45.7774,1555
45.7774,1556
45.7774,1557
42.149458333333335,1558
42.149458333333335,1559
42.149458333333335,1560
35.68883333333334,1561
35.68883333333334,1562
35.68883333333334,1563
31.104562500000004,1564
31.104562500000004,1565
31.104562500000004,1566
33.818400000000004,1567
33.818400000000004,1568
33.818400000000004,1569
36.793647058823524,1570
36.793647058823524,1571
36.793647058823524,1572
40.784722222222214,1573
40.784722222222214,1574
40.784722222222214,1575
31.639954545454547,1576
31.639954545454547,1577
31.639954545454547,1578
36.24211764705882,1579
36.24211764705882,1580
36.24211764705882,1581
44.25188888888888,1582
44.25188888888888,1583
44.25188888888888,1584
36.3106,1585
36.3106,1586
36.3106,1587
28.722692307692316,1588
28.722692307692316,1589
28.722692307692316,1590
14.90975,1591
14.90975,1592
14.90975,1593
20.998636363636365,1594
20.998636363636365,1595
20.998636363636365,1596
26.2848695652174,1597
26.2848695652174,1598
26.2848695652174,1599
27.879,1600
27.879,1601
27.879,1602
27.238235294117647,1603
27.238235294117647,1604
27.238235294117647,1605
19.529000000000003,1606
19.529000000000003,1607
19.529000000000003,1608
25.709842105263156,1609
25.709842105263156,1610
25.709842105263156,1611
22.848833333333335,1612
22.848833333333335,1613
22.848833333333335,1614
44.070263157894736,1615
44.070263157894736,1616
44.070263157894736,1617
90.75184615384617,1618
90.75184615384617,1619
90.75184615384617,1620
137.96952380952385,1621
137.96952380952385,1622
137.96952380952385,1623
111.77989285714284,1624
111.77989285714284,1625
111.77989285714284,1626
78.50527272727274,1627
78.50527272727274,1628
78.50527272727274,1629
26.69565625,1630
26.69565625,1631
26.69565625,1632
42.26436,1633
42.26436,1634
42.26436,1635
38.96114285714286,1636
38.96114285714286,1637
38.96114285714286,1638
53.384181818181816,1639
53.384181818181816,1640
53.384181818181816,1641
34.667448275862064,1642
34.667448275862064,1643
34.667448275862064,1644
33.54754838709677,1645
33.54754838709677,1646
33.54754838709677,1647
28.410131578947365,1648
28.410131578947365,1649
28.410131578947365,1650
19.427137931034483,1651
19.427137931034483,1652
19.427137931034483,1653
51.57856097560975,1654
51.57856097560975,1655
51.57856097560975,1656
94.4768653846154,1657
94.4768653846154,1658
94.4768653846154,1659
160.09234146341464,1660
160.09234146341464,1661
160.09234146341464,1662
199.71350617283946,1663
199.71350617283946,1664
199.71350617283946,1665
207.72933,1666
207.72933,1667
207.72933,1668
209.35703658536582,1669
209.35703658536582,1670
209.35703658536582,1671
185.23566000000002,1672
185.23566000000002,1673
185.23566000000002,1674
187.96348000000003,1675
187.96348000000003,1676
187.96348000000003,1677
145.01462999999995,1678
145.01462999999995,1679
145.01462999999995,1680
167.6658181818182,1681
167.6658181818182,1682
167.6658181818182,1683
142.44955999999996,1684
142.44955999999996,1685
142.44955999999996,1686
180.0032168674698,1687
180.0032168674698,1688
180.0032168674698,1689
136.26054000000005,1690
136.26054000000005,1691
136.26054000000005,1692
132.29614444444445,1693
132.29614444444445,1694
132.29614444444445,1695
69.86568235294115,1696
69.86568235294115,1697
69.86568235294115,1698
61.29048484848485,1699
61.29048484848485,1700
61.29048484848485,1701
67.0928923076923,1702
67.0928923076923,1703
67.0928923076923,1704
103.8256551724138,1705
103.8256551724138,1706
103.8256551724138,1707
102.4882537313433,1708
102.4882537313433,1709
102.4882537313433,1710
100.63583333333335,1711
100.63583333333335,1712
100.63583333333335,1713
64.0436111111111,1714
64.0436111111111,1715
64.0436111111111,1716
65.01101960784312,1717
65.01101960784312,1718
65.01101960784312,1719
80.94145833333333,1720
80.94145833333333,1721
80.94145833333333,1722
89.29374999999997,1723
89.29374999999997,1724
89.29374999999997,1725
87.6407391304348,1726
87.6407391304348,1727
87.6407391304348,1728
56.924487179487166,1729
56.924487179487166,1730
56.924487179487166,1731
108.94600000000001,1732
108.94600000000001,1733
108.94600000000001,1734
104.54658333333336,1735
104.54658333333336,1736
104.54658333333336,1737
95.7155277777778,1738
95.7155277777778,1739
95.7155277777778,1740
79.02011764705881,1741
79.02011764705881,1742
79.02011764705881,1743
51.20925,1744
51.20925,1745
51.20925,1746
53.62366666666666,1747
53.62366666666666,1748
53.62366666666666,1749
147.6412333333333,1750
147.6412333333333,1751
147.6412333333333,1752
166.92457499999998,1753
166.92457499999998,1754
166.92457499999998,1755
145.72585106382977,1756
145.72585106382977,1757
145.72585106382977,1758
166.84721818181814,1759
166.84721818181814,1760
166.84721818181814,1761
187.76946808510635,1762
187.76946808510635,1763
187.76946808510635,1764
203.07870212765954,1765
203.07870212765954,1766
203.07870212765954,1767
351.0051851851851,1768
351.0051851851851,1769
351.0051851851851,1770
435.5922876712328,1771
435.5922876712328,1772
435.5922876712328,1773
411.64198571428585,1774
411.64198571428585,1775
411.64198571428585,1776
439.96227272727265,1777
439.96227272727265,1778
439.96227272727265,1779
331.3505185185184,1780
331.3505185185184,1781
331.3505185185184,1782
258.37024137931036,1783
258.37024137931036,1784
258.37024137931036,1785
209.5182753623188,1786
209.5182753623188,1787
209.5182753623188,1788
159.73835064935065,1789
159.73835064935065,1790
159.73835064935065,1791
114.23634545454547,1792
114.23634545454547,1793
114.23634545454547,1794
98.18398214285716,1795
98.18398214285716,1796
98.18398214285716,1797
76.68580327868854,1798
76.68580327868854,1799
76.68580327868854,1800
54.90345,1801
54.90345,1802
54.90345,1803
61.92871698113209,1804
61.92871698113209,1805
61.92871698113209,1806
42.18697916666665,1807
42.18697916666665,1808
42.18697916666665,1809
36.35184,1810
36.35184,1811
36.35184,1812
27.692000000000004,1813
27.692000000000004,1814
27.692000000000004,1815
29.849368421052635,1816
29.849368421052635,1817
29.849368421052635,1818
31.026533333333337,1819
31.026533333333337,1820
31.026533333333337,1821
28.430625000000003,1822
28.430625000000003,1823
28.430625000000003,1824
22.14875,1825
22.14875,1826
22.14875,1827
53.759142857142855,1828
53.759142857142855,1829
53.759142857142855,1830
53.112249999999996,1831
53.112249999999996,1832
53.112249999999996,1833
73.21366666666665,1834
73.21366666666665,1835
73.21366666666665,1836
113.58048000000002,1837
113.58048000000002,1838
113.58048000000002,1839
127.93497058823534,1840
127.93497058823534,1841
127.93497058823534,1842
251.042375,1843
251.042375,1844
251.042375,1845
228.254,1846
228.254,1847
228.254,1848
416.36226000000005,1849
416.36226000000005,1850
416.36226000000005,1851
505.47043137254906,1852
505.47043137254906,1853
505.47043137254906,1854
702.0803962264152,1855
702.0803962264152,1856
702.0803962264152,1857
792.1730952380951,1858
792.1730952380951,1859
792.1730952380951,1860
795.3832911392404,1861
795.3832911392404,1862
795.3832911392404,1863
729.1871499999996,1864
729.1871499999996,1865
729.1871499999996,1866
618.3852068965515,1867
618.3852068965515,1868
618.3852068965515,1869
576.7163699999998,1870
576.7163699999998,1871
576.7163699999998,1872
582.1358915662653,1873
582.1358915662653,1874
582.1358915662653,1875
692.5979599999998,1876
692.5979599999998,1877
692.5979599999998,1878
717.4597294117646,1879
717.4597294117646,1880
717.4597294117646,1881
595.6304999999998,1882
595.6304999999998,1883
595.6304999999998,1884
546.9482236842102,1885
546.9482236842102,1886
546.9482236842102,1887
306.59562999999997,1888
306.59562999999997,1889
306.59562999999997,1890
324.3448061224491,1891
324.3448061224491,1892
324.3448061224491,1893
215.48678999999996,1894
215.48678999999996,1895
215.48678999999996,1896
223.85607291666665,1897
223.85607291666665,1898
223.85607291666665,1899
124.11001010101008,1900
124.11001010101008,1901
124.11001010101008,1902
108.0715135135135,1903
108.0715135135135,1904
108.0715135135135,1905
115.07272839506167,1906
115.07272839506167,1907
115.07272839506167,1908
119.03298484848487,1909
119.03298484848487,1910
119.03298484848487,1911
102.84237704918033,1912
102.84237704918033,1913
102.84237704918033,1914
78.56011627906975,1915
78.56011627906975,1916
78.56011627906975,1917
30.8549393939394,1918
30.8549393939394,1919
30.8549393939394,1920
43.71543333333332,1921
43.71543333333332,1922
43.71543333333332,1923
51.33776000000001,1924
51.33776000000001,1925
51.33776000000001,1926
0.0,1927
0.0,1928
0.0,1929
74.85950000000001,1930
74.85950000000001,1931
74.85950000000001,1932
69.92246153846153,1933
69.92246153846153,1934
69.92246153846153,1935
34.47174285714286,1936
34.47174285714286,1937
34.47174285714286,1938
34.444787878787885,1939
34.444787878787885,1940
34.444787878787885,1941
14.091781249999999,1942
14.091781249999999,1943
14.091781249999999,1944
16.427199999999996,1945
16.427199999999996,1946
16.427199999999996,1947
14.69892857142857,1948
14.69892857142857,1949
14.69892857142857,1950
17.40762962962963,1951
17.40762962962963,1952
17.40762962962963,1953
13.38273913043478,1954
13.38273913043478,1955
13.38273913043478,1956
13.240190476190477,1957
13.240190476190477,1958
13.240190476190477,1959
10.592647058823529,1960
10.592647058823529,1961
10.592647058823529,1962
11.76845,1963
11.76845,1964
11.76845,1965
20.651185185185195,1966
20.651185185185195,1967
20.651185185185195,1968
22.39632258064516,1969
22.39632258064516,1970
22.39632258064516,1971
22.485517241379313,1972
22.485517241379313,1973
22.485517241379313,1974
13.69032258064516,1975
13.69032258064516,1976
13.69032258064516,1977
17.342964285714288,1978
17.342964285714288,1979
17.342964285714288,1980
18.40574074074074,1981
18.40574074074074,1982
18.40574074074074,1983
22.679666666666666,1984
22.679666666666666,1985
22.679666666666666,1986
25.2546,1987
25.2546,1988
25.2546,1989
13.9815625,1990
13.9815625,1991
13.9815625,1992
14.168333333333331,1993
14.168333333333331,1994
14.168333333333331,1995
23.113904761904763,1996
23.113904761904763,1997
23.113904761904763,1998
21.785956521739127,1999
21.785956521739127,2000
21.785956521739127,2001
17.31131818181818,2002
17.31131818181818,2003
17.31131818181818,2004
29.46515789473684,2005
29.46515789473684,2006
29.46515789473684,2007
32.72030434782609,2008
32.72030434782609,2009
32.72030434782609,2010
49.387357142857134,2011
49.387357142857134,2012
49.387357142857134,2013
46.925038461538456,2014
46.925038461538456,2015
46.925038461538456,2016
40.00859375,2017
40.00859375,2018
40.00859375,2019
37.819416666666676,2020
37.819416666666676,2021
37.819416666666676,2022
14.737826086956522,2023
14.737826086956522,2024
14.737826086956522,2025
11.943624999999997,2026
11.943624999999997,2027
11.943624999999997,2028
11.797857142857142,2029
11.797857142857142,2030
11.797857142857142,2031
11.43,2032
11.43,2033
11.43,2034
19.893153846153844,2035
19.893153846153844,2036
19.893153846153844,2037
26.84340740740741,2038
26.84340740740741,2039
26.84340740740741,2040
36.50287096774194,2041
36.50287096774194,2042
36.50287096774194,2043
40.85692,2044
40.85692,2045
40.85692,2046
73.62884615384615,2047
73.62884615384615,2048
73.62884615384615,2049
72.02300000000001,2050
72.02300000000001,2051
72.02300000000001,2052
59.750928571428574,2053
59.750928571428574,2054
59.750928571428574,2055
27.246772727272727,2056
27.246772727272727,2057
27.246772727272727,2058
22.435814814814815,2059
22.435814814814815,2060
22.435814814814815,2061
17.508296296296297,2062
17.508296296296297,2063
17.508296296296297,2064
19.998115384615385,2065
19.998115384615385,2066
19.998115384615385,2067
20.527874999999998,2068
20.527874999999998,2069
20.527874999999998,2070
21.069192307692308,2071
21.069192307692308,2072
21.069192307692308,2073
12.150999999999998,2074
12.150999999999998,2075
12.150999999999998,2076
16.236700000000003,2077
16.236700000000003,2078
16.236700000000003,2079
15.665117647058825,2080
15.665117647058825,2081
15.665117647058825,2082
15.70694736842105,2083
15.70694736842105,2084
15.70694736842105,2085
10.95922222222222,2086
10.95922222222222,2087
10.95922222222222,2088
15.19018181818182,2089
15.19018181818182,2090
15.19018181818182,2091
23.46163333333334,2092
23.46163333333334,2093
23.46163333333334,2094
34.4565625,2095
34.4565625,2096
34.4565625,2097
56.828771428571415,2098
56.828771428571415,2099
56.828771428571415,2100
68.03516279069768,2101
68.03516279069768,2102
68.03516279069768,2103
77.98783333333333,2104
77.98783333333333,2105
77.98783333333333,2106
64.20339024390245,2107
64.20339024390245,2108
64.20339024390245,2109
54.225274999999996,2110
54.225274999999996,2111
54.225274999999996,2112
85.68552083333334,2113
85.68552083333334,2114
85.68552083333334,2115
71.07162264150944,2116
71.07162264150944,2117
71.07162264150944,2118
161.99262820512817,2119
161.99262820512817,2120
161.99262820512817,2121
168.8319397590362,2122
168.8319397590362,2123
168.8319397590362,2124
299.3424939759036,2125
299.3424939759036,2126
299.3424939759036,2127
297.5091298701299,2128
297.5091298701299,2129
297.5091298701299,2130
324.3214457831326,2131
324.3214457831326,2132
324.3214457831326,2133
333.57887804878055,2134
333.57887804878055,2135
333.57887804878055,2136
245.61086956521737,2137
245.61086956521737,2138
245.61086956521737,2139
228.73291954023009,2140
228.73291954023009,2141
228.73291954023009,2142
183.78243373493981,2143
183.78243373493981,2144
183.78243373493981,2145
179.07766000000007,2146
179.07766000000007,2147
179.07766000000007,2148
147.69077777777784,2149
147.69077777777784,2150
147.69077777777784,2151
144.54213829787236,2152
144.54213829787236,2153
144.54213829787236,2154
135.61551948051948,2155
135.61551948051948,2156
135.61551948051948,2157
131.15277922077928,2158
131.15277922077928,2159
131.15277922077928,2160
134.89281818181817,2161
134.89281818181817,2162
134.89281818181817,2163
123.46428205128205,2164
123.46428205128205,2165
123.46428205128205,2166
88.91883606557376,2167
88.91883606557376,2168
88.91883606557376,2169
91.07563013698628,2170
91.07563013698628,2171
91.07563013698628,2172
67.91368,2173
67.91368,2174
67.91368,2175
74.86040000000003,2176
74.86040000000003,2177
74.86040000000003,2178
66.36650000000002,2179
66.36650000000002,2180
66.36650000000002,2181
67.46435,2182
67.46435,2183
67.46435,2184
29.53591304347827,2185
29.53591304347827,2186
29.53591304347827,2187
32.32518421052632,2188
32.32518421052632,2189
32.32518421052632,2190
50.741888888888894,2191
50.741888888888894,2192
50.741888888888894,2193
67.70518000000001,2194
67.70518000000001,2195
67.70518000000001,2196
76.9144,2197
76.9144,2198
76.9144,2199
82.89342592592594,2200
82.89342592592594,2201
82.89342592592594,2202
75.51367391304346,2203
75.51367391304346,2204
75.51367391304346,2205
49.265096153846144,2206
49.265096153846144,2207
49.265096153846144,2208
45.276735294117636,2209
45.276735294117636,2210
45.276735294117636,2211
30.9022558139535,2212
30.9022558139535,2213
30.9022558139535,2214
26.492756756756766,2215
26.492756756756766,2216
26.492756756756766,2217
38.515880952380954,2218
38.515880952380954,2219
38.515880952380954,2220
39.69497222222223,2221
39.69497222222223,2222
39.69497222222223,2223
61.69866666666667,2224
61.69866666666667,2225
61.69866666666667,2226
62.62714285714287,2227
62.62714285714287,2228
62.62714285714287,2229
199.0162647058824,2230
199.0162647058824,2231
199.0162647058824,2232
251.87061666666665,2233
251.87061666666665,2234
251.87061666666665,2235
291.44889610389623,2236
291.44889610389623,2237
291.44889610389623,2238
265.7632794117648,2239
265.7632794117648,2240
265.7632794117648,2241
204.76421621621623,2242
204.76421621621623,2243
204.76421621621623,2244
234.15392647058817,2245
234.15392647058817,2246
234.15392647058817,2247
169.56820833333327,2248
169.56820833333327,2249
169.56820833333327,2250
160.3760294117647,2251
160.3760294117647,2252
160.3760294117647,2253
72.11106521739133,2254
72.11106521739133,2255
72.11106521739133,2256
68.86126086956523,2257
68.86126086956523,2258
68.86126086956523,2259
30.045142857142853,2260
30.045142857142853,2261
30.045142857142853,2262
31.794999999999998,2263
31.794999999999998,2264
31.794999999999998,2265
45.30724,2266
45.30724,2267
45.30724,2268
48.0925,2269
48.0925,2270
48.0925,2271
25.53125,2272
25.53125,2273
25.53125,2274
18.6596,2275
18.6596,2276
18.6596,2277
76.36440909090908,2278
76.36440909090908,2279
76.36440909090908,2280
93.422,2281
93.422,2282
93.422,2283
110.80651724137931,2284
110.80651724137931,2285
110.80651724137931,2286
107.6014137931034,2287
107.6014137931034,2288
107.6014137931034,2289
95.34286206896553,2290
95.34286206896553,2291
95.34286206896553,2292
97.2595625,2293
97.2595625,2294
97.2595625,2295
122.57923529411764,2296
122.57923529411764,2297
122.57923529411764,2298
137.12621428571427,2299
137.12621428571427,2300
137.12621428571427,2301
306.2267894736842,2302
306.2267894736842,2303
306.2267894736842,2304
512.06625,2305
512.06625,2306
512.06625,2307
580.7204444444446,2308
580.7204444444446,2309
580.7204444444446,2310


==> Data/Compose-Post-Proactive-Latency-AVG.csv <==
value,xtick
47.88,150
47.88,151
50.15,152
51.28,153
51.96,154
51.28,155
50.8,156
50.43,157
51.78,158
52.85,159
53.73,160
54.82,161
55.75,162
56.54,163
55.09,164
53.83,165
52.72,166
51.73,167
50.84,168
50.05,169
49.47,170
48.95,171
48.47,172
47.99,173
47.56,174
47.15,175
47.02,176
46.89,177
46.78,178
46.98,179
47.18,180
47.36,181
47.44,182
47.52,183
47.6,184
47.68,185
47.75,186
47.81,187
47.47,188
47.15,189
46.84,190
46.77,191
46.71,192
46.64,193
46.29,194
45.96,195
45.64,196
45.3,197
44.98,198
44.67,199
44.38,200
44.09,201
43.82,202
43.32,203
42.84,204
42.37,205
42.23,206
42.08,207
41.95,208
41.92,209
41.89,210
41.86,211
41.71,212
41.56,213
41.42,214
41.4,215
41.39,216
41.37,217
41.03,218
40.69,219
40.37,220
40.04,221
39.72,222
39.41,223
39.07,224
38.75,225
38.43,226
38.15,227
37.88,228
37.62,229
37.47,230
37.32,231
37.17,232
37.27,233
37.36,234
37.46,235
37.8,236
38.14,237
38.48,238
38.8,239
39.12,240
39.43,241
39.45,242
39.48,243
39.51,244
39.41,245
39.32,246
39.22,247
39.16,248
39.11,249
39.05,250
38.92,251
38.79,252
38.66,253
38.46,254
38.27,255
38.08,256
37.95,257
37.82,258
37.7,259
37.56,260
37.44,261
37.31,262
37.22,263
37.13,264
37.04,265
36.93,266
36.81,267
36.7,268
36.7,269
36.7,270
36.7,271
36.69,272
36.69,273
36.68,274
36.71,275
36.74,276
36.77,277
36.72,278
36.67,279
36.63,280
36.54,281
36.46,282
36.38,283
36.32,284
36.27,285
36.21,286
36.06,287
35.91,288
35.76,289
35.67,290
35.57,291
35.47,292
35.59,293
35.71,294
35.83,295
35.99,296
36.16,297
36.32,298
36.53,299
36.73,300
36.93,301
36.86,302
36.79,303
36.73,304
36.73,305
36.73,306
36.72,307
36.68,308
36.63,309
36.58,310
36.62,311
36.66,312
36.7,313
36.73,314
36.75,315
36.78,316
37.06,317
37.34,318
37.62,319
37.97,320
38.31,321
38.65,322
39.33,323
40.01,324
40.67,325
41.42,326
42.16,327
42.89,328
43.68,329
44.46,330
45.23,331
46.27,332
47.3,333
48.32,334
49.72,335
51.11,336
52.48,337
53.72,338
54.94,339
56.15,340
57.45,341
58.73,342
59.99,343
61.33,344
62.65,345
63.96,346
65.12,347
66.28,348
67.42,349
68.78,350
70.13,351
71.47,352
72.44,353
73.41,354
74.37,355
75.14,356
75.91,357
76.67,358
77.06,359
77.45,360
77.83,361
78.03,362
78.24,363
78.44,364
78.72,365
78.99,366
79.26,367
79.52,368
79.78,369
80.03,370
80.29,371
80.56,372
80.82,373
81.57,374
82.31,375
83.05,376
84.0,377
84.94,378
85.87,379
87.29,380
88.69,381
90.09,382
91.75,383
93.4,384
95.03,385
97.1,386
99.16,387
101.2,388
103.26,389
105.29,390
107.32,391
109.04,392
110.76,393
112.45,394
113.81,395
115.16,396
116.49,397
117.39,398
118.29,399
119.17,400
119.95,401
120.73,402
121.5,403
122.08,404
122.65,405
123.22,406
123.46,407
123.71,408
123.95,409
123.94,410
123.94,411
123.94,412
123.93,413
123.92,414
123.91,415
123.96,416
124.02,417
124.07,418
124.19,419
124.3,420
124.42,421
124.38,422
124.34,423
124.31,424
124.36,425
124.41,426
124.45,427
124.53,428
124.61,429
124.68,430
126.2,431
127.71,432
129.21,433
131.78,434
134.34,435
136.88,436
139.79,437
142.69,438
145.56,439
148.86,440
152.15,441
155.4,442
159.22,443
163.0,444
166.76,445
170.49,446
174.19,447
177.86,448
180.36,449
182.84,450
185.3,451
186.85,452
188.39,453
189.92,454
190.45,455
190.97,456
191.48,457
191.89,458
192.29,459
192.69,460
192.82,461
192.96,462
193.09,463
193.27,464
193.45,465
193.62,466
193.54,467
193.47,468
193.39,469
193.19,470
192.99,471
192.8,472
192.56,473
192.33,474
192.1,475
191.91,476
191.72,477
191.53,478
191.21,479
190.9,480
190.59,481
190.22,482
189.84,483
189.47,484
189.07,485
188.67,486
188.27,487
187.89,488
187.51,489
187.13,490
186.89,491
186.65,492
186.42,493
186.24,494
186.05,495
185.87,496
185.63,497
185.4,498
185.16,499
184.91,500
184.65,501
184.4,502
184.12,503
183.84,504
183.56,505
183.32,506
183.09,507
182.85,508
182.71,509
182.57,510
182.43,511
182.31,512
182.19,513
182.07,514
182.18,515
182.28,516
182.39,517
182.55,518
182.71,519
182.87,520
183.42,521
183.97,522
184.51,523
185.07,524
185.63,525
186.18,526
186.74,527
187.3,528
187.85,529
188.59,530
189.33,531
190.06,532
190.92,533
191.77,534
192.62,535
193.69,536
194.75,537
195.81,538
196.81,539
197.81,540
198.81,541
199.94,542
201.06,543
202.18,544
203.31,545
204.43,546
205.55,547
206.69,548
207.81,549
208.93,550
209.9,551
210.87,552
211.83,553
213.0,554
214.17,555
215.34,556
216.54,557
217.74,558
218.93,559
220.45,560
221.96,561
223.46,562
224.91,563
226.36,564
227.8,565
228.96,566
230.11,567
231.26,568
232.17,569
233.08,570
233.98,571
234.8,572
235.61,573
236.43,574
237.13,575
237.84,576
238.54,577
239.14,578
239.73,579
240.32,580
240.66,581
240.99,582
241.32,583
240.93,584
240.55,585
240.17,586
239.77,587
239.37,588
238.98,589
238.56,590
238.15,591
237.73,592
237.2,593
236.67,594
236.14,595
235.61,596
235.08,597
234.56,598
234.08,599
233.61,600
233.14,601
232.7,602
232.26,603
231.82,604
231.38,605
230.94,606
230.51,607
230.08,608
229.66,609
229.23,610
228.8,611
228.36,612
227.93,613
227.51,614
227.1,615
226.68,616
226.26,617
225.85,618
225.43,619
224.99,620
224.55,621
224.11,622
223.66,623
223.22,624
222.77,625
222.36,626
221.94,627
221.53,628
221.13,629
220.72,630
220.32,631
219.93,632
219.54,633
219.16,634
218.76,635
218.36,636
217.97,637
217.57,638
217.17,639
216.78,640
216.38,641
215.98,642
215.59,643
215.24,644
214.9,645
214.55,646
214.25,647
213.95,648
213.65,649
213.42,650
213.19,651
212.96,652
212.66,653
212.37,654
212.07,655
211.71,656
211.35,657
210.99,658
210.62,659
210.26,660
209.89,661
209.58,662
209.26,663
208.95,664
208.61,665
208.26,666
207.92,667
207.6,668
207.27,669
206.95,670
206.63,671
206.31,672
205.99,673
205.68,674
205.37,675
205.07,676
204.78,677
204.5,678
204.21,679
203.9,680
203.6,681
203.29,682
202.99,683
202.69,684
202.4,685
202.08,686
201.77,687
201.45,688
201.15,689
200.84,690
200.54,691
200.25,692
199.96,693
199.67,694
199.35,695
199.04,696
198.73,697
198.42,698
198.11,699
197.8,700
197.48,701
197.16,702
196.83,703
196.52,704
196.21,705
195.9,706
195.59,707
195.28,708
194.97,709
194.68,710
194.38,711
194.08,712
193.82,713
193.56,714
193.3,715
193.06,716
192.82,717
192.59,718
192.33,719
192.07,720
191.81,721
191.54,722
191.28,723
191.02,724
190.74,725
190.47,726
190.2,727
189.96,728
189.72,729
189.49,730
189.3,731
189.11,732
188.92,733
188.74,734
188.56,735
188.39,736
188.2,737
188.0,738
187.81,739
187.59,740
187.37,741
187.16,742
186.89,743
186.61,744
186.34,745
186.07,746
185.8,747
185.54,748
185.32,749
185.11,750
184.89,751
184.7,752
184.5,753
184.3,754
184.1,755
183.89,756
183.69,757
183.49,758
183.29,759
183.1,760
182.92,761
182.73,762
182.56,763
182.38,764
182.2,765
182.03,766
181.84,767
181.65,768
181.46,769
181.27,770
181.08,771
180.89,772
180.74,773
180.59,774
180.44,775
180.29,776
180.15,777
180.01,778
179.95,779
179.89,780
179.83,781
179.78,782
179.72,783
179.67,784
180.16,785
180.65,786
181.13,787
181.83,788
182.53,789
183.23,790
183.89,791
184.55,792
185.21,793
185.84,794
186.48,795
187.11,796
187.61,797
188.1,798
188.59,799
189.13,800
189.66,801
190.19,802
190.69,803
191.19,804
191.68,805
192.4,806
193.11,807
193.82,808
194.51,809
195.21,810
195.9,811
196.93,812
197.97,813
199.0,814
199.89,815
200.77,816
201.66,817
202.47,818
203.28,819
204.09,820
204.54,821
205.0,822
205.45,823
205.52,824
205.59,825
205.66,826
205.71,827
205.76,828
205.81,829
205.91,830
206.02,831
206.12,832
206.19,833
206.26,834
206.33,835
206.35,836
206.37,837
206.4,838
206.32,839
206.24,840
206.16,841
206.07,842
205.98,843
205.89,844
205.77,845
205.64,846
205.52,847
205.38,848
205.24,849
205.1,850
204.87,851
204.64,852
204.42,853
204.24,854
204.06,855
203.88,856
203.7,857
203.52,858
203.34,859
203.24,860
203.13,861
203.03,862
202.95,863
202.88,864
202.81,865
202.7,866
202.58,867
202.47,868
202.34,869
202.22,870
202.1,871
201.97,872
201.84,873
201.71,874
201.59,875
201.47,876
201.35,877
201.24,878
201.12,879
201.01,880
200.91,881
200.81,882
200.72,883
200.62,884
200.52,885
200.42,886
200.27,887
200.13,888
199.98,889
199.92,890
199.86,891
199.81,892
199.77,893
199.73,894
199.69,895
199.8,896
199.91,897
200.03,898
200.18,899
200.34,900
200.49,901
200.65,902
200.81,903
200.96,904
201.14,905
201.33,906
201.51,907
201.64,908
201.77,909
201.9,910
201.94,911
201.99,912
202.04,913
201.96,914
201.89,915
201.81,916
201.68,917
201.54,918
201.41,919
201.3,920
201.19,921
201.09,922
200.95,923
200.81,924
200.67,925
200.56,926
200.45,927
200.34,928
200.25,929
200.15,930
200.06,931
199.99,932
199.92,933
199.84,934
199.78,935
199.71,936
199.65,937
199.55,938
199.45,939
199.35,940
199.18,941
199.01,942
198.84,943
198.64,944
198.44,945
198.24,946
198.02,947
197.81,948
197.6,949
197.4,950
197.19,951
196.99,952
196.81,953
196.64,954
196.47,955
196.3,956
196.13,957
195.95,958
195.77,959
195.59,960
195.41,961
195.22,962
195.02,963
194.83,964
194.66,965
194.5,966
194.34,967
194.18,968
194.03,969
193.88,970
194.02,971
194.16,972
194.29,973
194.5,974
194.7,975
194.91,976
195.23,977
195.54,978
195.86,979
196.19,980
196.53,981
196.87,982
197.15,983
197.42,984
197.7,985
197.93,986
198.16,987
198.4,988
198.78,989
199.17,990
199.55,991
200.12,992
200.68,993
201.24,994
201.92,995
202.59,996
203.27,997
204.01,998
204.76,999
205.51,1000
206.01,1001
206.52,1002
207.02,1003
207.49,1004
207.95,1005
208.42,1006
208.94,1007
209.46,1008
209.99,1009
210.84,1010
211.68,1011
212.53,1012
213.32,1013
214.1,1014
214.88,1015
215.73,1016
216.57,1017
217.41,1018
217.92,1019
218.44,1020
218.95,1021
218.7,1022
218.45,1023
218.2,1024
218.14,1025
218.08,1026
218.02,1027
218.18,1028
218.34,1029
218.5,1030
218.61,1031
218.72,1032
218.83,1033
218.9,1034
218.96,1035
219.03,1036
218.99,1037
218.94,1038
218.9,1039
218.87,1040
218.84,1041
218.82,1042
218.76,1043
218.71,1044
218.66,1045
218.63,1046
218.61,1047
218.59,1048
218.61,1049
218.63,1050
218.65,1051
218.69,1052
218.72,1053
218.75,1054
218.51,1055
218.27,1056
218.03,1057
217.97,1058
217.92,1059
217.86,1060
217.79,1061
217.71,1062
217.64,1063
217.57,1064
217.5,1065
217.43,1066
217.36,1067
217.29,1068
217.22,1069
217.16,1070
217.09,1071
217.03,1072
216.94,1073
216.85,1074
216.76,1075
216.65,1076
216.53,1077
216.42,1078
216.28,1079
216.14,1080
216.0,1081
215.9,1082
215.8,1083
215.71,1084
215.61,1085
215.52,1086
215.42,1087
215.32,1088
215.22,1089
215.12,1090
214.99,1091
214.87,1092
214.74,1093
214.58,1094
214.43,1095
214.27,1096
214.11,1097
213.95,1098
213.8,1099
213.63,1100
213.47,1101
213.31,1102
213.17,1103
213.02,1104
212.88,1105
212.75,1106
212.61,1107
212.48,1108
212.35,1109
212.22,1110
212.1,1111
211.94,1112
211.79,1113
211.63,1114
211.48,1115
211.32,1116
211.17,1117
210.98,1118
210.8,1119
210.62,1120
210.47,1121
210.33,1122
210.19,1123
210.14,1124
210.09,1125
210.03,1126
210.04,1127
210.04,1128
210.05,1129
210.09,1130
210.12,1131
210.16,1132
210.19,1133
210.21,1134
210.24,1135
210.18,1136
210.13,1137
210.07,1138
210.01,1139
209.94,1140
209.88,1141
209.78,1142
209.67,1143
209.57,1144
209.5,1145
209.43,1146
209.35,1147
209.29,1148
209.22,1149
209.15,1150
209.09,1151
209.03,1152
208.97,1153
208.89,1154
208.82,1155
208.74,1156
208.66,1157
208.58,1158
208.5,1159
208.37,1160
208.24,1161
208.11,1162
207.98,1163
207.84,1164
207.71,1165
207.55,1166
207.4,1167
207.25,1168
207.08,1169
206.9,1170
206.73,1171
206.56,1172
206.39,1173
206.21,1174
206.04,1175
205.86,1176
205.69,1177
205.53,1178
205.38,1179
205.23,1180
205.1,1181
204.97,1182
204.83,1183
204.71,1184
204.59,1185
204.46,1186
204.35,1187
204.23,1188
204.12,1189
204.01,1190
203.9,1191
203.79,1192
203.66,1193
203.54,1194
203.41,1195
203.29,1196
203.16,1197
203.04,1198
203.01,1199
202.99,1200
202.97,1201
202.99,1202
203.0,1203
203.02,1204
203.06,1205
203.1,1206
203.13,1207
203.13,1208
203.13,1209
203.13,1210
202.94,1211
202.75,1212
202.56,1213
202.48,1214
202.41,1215
202.33,1216
202.38,1217
202.43,1218
202.48,1219
202.63,1220
202.79,1221
202.94,1222
203.05,1223
203.17,1224
203.28,1225
203.33,1226
203.38,1227
203.42,1228
203.34,1229
203.25,1230
203.16,1231
203.04,1232
202.92,1233
202.8,1234
202.65,1235
202.5,1236
202.34,1237
202.19,1238
202.04,1239
201.89,1240
201.74,1241
201.59,1242
201.44,1243
201.32,1244
201.19,1245
201.07,1246
200.95,1247
200.83,1248
200.71,1249
200.65,1250
200.59,1251
200.53,1252
200.51,1253
200.48,1254
200.45,1255
200.47,1256
200.49,1257
200.51,1258
200.57,1259
200.62,1260
200.68,1261
200.75,1262
200.83,1263
200.9,1264
201.01,1265
201.13,1266
201.24,1267
201.38,1268
201.53,1269
201.67,1270
201.87,1271
202.07,1272
202.27,1273
202.61,1274
202.95,1275
203.29,1276
203.72,1277
204.15,1278
204.58,1279
204.96,1280
205.35,1281
205.73,1282
206.06,1283
206.4,1284
206.73,1285
206.88,1286
207.03,1287
207.18,1288
207.33,1289
207.48,1290
207.62,1291
207.7,1292
207.77,1293
207.84,1294
207.92,1295
207.99,1296
208.07,1297
208.1,1298
208.13,1299
208.17,1300
208.18,1301
208.19,1302
208.21,1303
208.2,1304
208.19,1305
208.18,1306
208.17,1307
208.17,1308
208.17,1309
208.13,1310
208.09,1311
208.05,1312
208.01,1313
207.97,1314
207.94,1315
207.9,1316
207.85,1317
207.81,1318
207.85,1319
207.88,1320
207.91,1321
207.96,1322
208.01,1323
208.05,1324
208.11,1325
208.16,1326
208.22,1327
208.22,1328
208.23,1329
208.23,1330
208.2,1331
208.17,1332
208.14,1333
208.15,1334
208.15,1335
208.15,1336
208.15,1337
208.15,1338
208.15,1339
208.16,1340
208.18,1341
208.19,1342
208.27,1343
208.34,1344
208.42,1345
208.5,1346
208.58,1347
208.66,1348
208.68,1349
208.71,1350
208.74,1351
208.73,1352
208.72,1353
208.71,1354
208.71,1355
208.71,1356
208.71,1357
208.68,1358
208.64,1359
208.61,1360
208.63,1361
208.65,1362
208.67,1363
208.68,1364
208.69,1365
208.7,1366
208.8,1367
208.9,1368
209.0,1369
209.09,1370
209.19,1371
209.28,1372
209.39,1373
209.5,1374
209.61,1375
209.72,1376
209.82,1377
209.93,1378
209.95,1379
209.98,1380
210.0,1381
210.01,1382
210.01,1383
210.01,1384
209.96,1385
209.91,1386
209.86,1387
209.8,1388
209.74,1389
209.67,1390
209.57,1391
209.46,1392
209.36,1393
209.25,1394
209.14,1395
209.03,1396
208.92,1397
208.81,1398
208.7,1399
208.59,1400
208.48,1401
208.37,1402
208.31,1403
208.25,1404
208.18,1405
208.13,1406
208.08,1407
208.02,1408
208.0,1409
207.97,1410
207.95,1411
207.89,1412
207.83,1413
207.77,1414
207.63,1415
207.48,1416
207.34,1417
207.2,1418
207.06,1419
206.91,1420
206.79,1421
206.66,1422
206.53,1423
206.4,1424
206.28,1425
206.15,1426
206.04,1427
205.92,1428
205.81,1429
205.78,1430
205.75,1431
205.72,1432
205.76,1433
205.8,1434
205.84,1435
205.88,1436
205.92,1437
205.97,1438
206.0,1439
206.04,1440
206.08,1441
206.1,1442
206.12,1443
206.14,1444
206.15,1445
206.16,1446
206.18,1447
206.25,1448
206.32,1449
206.4,1450
206.5,1451
206.6,1452
206.7,1453
206.91,1454
207.11,1455
207.32,1456
207.55,1457
207.78,1458
208.01,1459
208.42,1460
208.83,1461
209.24,1462
209.67,1463
210.1,1464
210.54,1465
210.93,1466
211.32,1467
211.71,1468
212.08,1469
212.45,1470
212.82,1471
213.14,1472
213.46,1473
213.78,1474
214.22,1475
214.65,1476
215.09,1477
215.53,1478
215.97,1479
216.4,1480
216.86,1481
217.32,1482
217.78,1483
218.12,1484
218.46,1485
218.79,1486
219.14,1487
219.49,1488
219.84,1489
220.13,1490
220.41,1491
220.7,1492
220.98,1493
221.27,1494
221.55,1495
221.79,1496
222.02,1497
222.26,1498
222.46,1499
222.66,1500
222.86,1501
222.92,1502
222.98,1503
223.03,1504
223.01,1505
222.98,1506
222.96,1507
222.89,1508
222.81,1509
222.74,1510
222.63,1511
222.52,1512
222.41,1513
222.29,1514
222.16,1515
222.03,1516
221.9,1517
221.76,1518
221.63,1519
221.47,1520
221.31,1521
221.15,1522
220.99,1523
220.83,1524
220.67,1525
220.52,1526
220.38,1527
220.24,1528
220.1,1529
219.96,1530
219.81,1531
219.67,1532
219.53,1533
219.39,1534
219.26,1535
219.12,1536
218.99,1537
218.85,1538
218.72,1539
218.59,1540
218.45,1541
218.32,1542
218.18,1543
218.04,1544
217.9,1545
217.76,1546
217.61,1547
217.46,1548
217.32,1549
217.17,1550
217.02,1551
216.87,1552
216.74,1553
216.6,1554
216.46,1555
216.33,1556
216.2,1557
216.07,1558
215.96,1559
215.85,1560
215.74,1561
215.63,1562
215.52,1563
215.41,1564
215.32,1565
215.22,1566
215.12,1567
215.02,1568
214.93,1569
214.83,1570
214.72,1571
214.62,1572
214.51,1573
214.4,1574
214.28,1575
214.17,1576
214.04,1577
213.91,1578
213.78,1579
213.65,1580
213.53,1581
213.4,1582
213.28,1583
213.16,1584
213.04,1585
212.91,1586
212.78,1587
212.65,1588
212.52,1589
212.39,1590
212.27,1591
212.14,1592
212.01,1593
211.88,1594
211.76,1595
211.64,1596
211.52,1597
211.4,1598
211.28,1599
211.16,1600
211.05,1601
210.94,1602
210.83,1603
210.72,1604
210.6,1605
210.49,1606
210.39,1607
210.28,1608
210.18,1609
210.06,1610
209.95,1611
209.83,1612
209.7,1613
209.57,1614
209.45,1615
209.32,1616
209.2,1617
209.08,1618
208.96,1619
208.83,1620
208.71,1621
208.59,1622
208.47,1623
208.35,1624
208.22,1625
208.1,1626
207.98,1627
207.85,1628
207.72,1629
207.6,1630
207.47,1631
207.34,1632
207.22,1633
207.1,1634
206.98,1635
206.87,1636
206.75,1637
206.64,1638
206.53,1639
206.41,1640
206.29,1641
206.16,1642
206.04,1643
205.91,1644
205.79,1645
205.66,1646
205.54,1647
205.41,1648
205.29,1649
205.17,1650
205.05,1651
204.93,1652
204.81,1653
204.69,1654
204.58,1655
204.47,1656
204.36,1657
204.25,1658
204.14,1659
204.02,1660
203.91,1661
203.8,1662
203.7,1663
203.58,1664
203.47,1665
203.36,1666
203.24,1667
203.12,1668
203.0,1669
202.88,1670
202.76,1671
202.65,1672
202.54,1673
202.43,1674
202.32,1675
202.21,1676
202.1,1677
202.0,1678
201.89,1679
201.79,1680
201.69,1681
201.59,1682
201.48,1683
201.38,1684
201.28,1685
201.18,1686
201.08,1687
200.98,1688
200.88,1689
200.79,1690
200.69,1691
200.59,1692
200.5,1693
200.4,1694
200.31,1695
200.22,1696
200.13,1697
200.05,1698
199.96,1699
199.92,1700
199.87,1701
199.82,1702
199.81,1703
199.79,1704
199.78,1705
199.77,1706
199.77,1707
199.77,1708
199.77,1709
199.77,1710
199.77,1711
199.82,1712
199.86,1713
199.91,1714
200.01,1715
200.11,1716
200.2,1717
200.3,1718
200.39,1719
200.49,1720
200.58,1721
200.67,1722
200.76,1723
200.85,1724
200.95,1725
201.04,1726
201.18,1727
201.32,1728
201.46,1729
201.66,1730
201.86,1731
202.05,1732
202.27,1733
202.48,1734
202.7,1735
202.88,1736
203.07,1737
203.25,1738
203.53,1739
203.81,1740
204.09,1741
204.29,1742
204.5,1743
204.7,1744
204.9,1745
205.11,1746
205.31,1747
205.41,1748
205.52,1749
205.63,1750
205.71,1751
205.79,1752
205.86,1753
205.91,1754
205.96,1755
206.0,1756
206.07,1757
206.13,1758
206.2,1759
206.21,1760
206.22,1761
206.24,1762
206.26,1763
206.28,1764
206.3,1765
206.27,1766
206.25,1767
206.22,1768
206.18,1769
206.13,1770
206.08,1771
206.03,1772
205.98,1773
205.93,1774
205.86,1775
205.79,1776
205.73,1777
205.66,1778
205.59,1779
205.52,1780
205.44,1781
205.36,1782
205.28,1783
205.21,1784
205.15,1785
205.08,1786
205.24,1787
205.4,1788
205.55,1789
205.76,1790
205.97,1791
206.17,1792
206.4,1793
206.62,1794
206.85,1795
207.01,1796
207.17,1797
207.33,1798
207.45,1799
207.58,1800
207.7,1801
207.81,1802
207.92,1803
208.03,1804
208.14,1805
208.26,1806
208.37,1807
208.49,1808
208.61,1809
208.73,1810
208.85,1811
208.97,1812
209.09,1813
209.14,1814
209.2,1815
209.26,1816
209.33,1817
209.4,1818
209.47,1819
209.59,1820
209.71,1821
209.83,1822
209.93,1823
210.03,1824
210.12,1825
210.21,1826
210.3,1827
210.38,1828
210.41,1829
210.44,1830
210.47,1831
210.53,1832
210.58,1833
210.63,1834
210.71,1835
210.78,1836
210.85,1837
210.93,1838
211.01,1839
211.09,1840
211.15,1841
211.2,1842
211.26,1843
211.26,1844
211.25,1845
211.25,1846
211.19,1847
211.13,1848
211.07,1849
211.0,1850
210.94,1851
210.88,1852
210.8,1853
210.73,1854
210.65,1855
210.58,1856
210.51,1857
210.44,1858
210.38,1859
210.31,1860
210.25,1861
210.16,1862
210.08,1863
210.0,1864
209.92,1865
209.85,1866
209.77,1867
209.67,1868
209.58,1869
209.48,1870
209.39,1871
209.3,1872
209.2,1873
209.11,1874
209.01,1875
208.92,1876
208.82,1877
208.72,1878
208.62,1879
208.52,1880
208.42,1881
208.32,1882
208.22,1883
208.13,1884
208.03,1885
207.92,1886
207.82,1887
207.72,1888
207.62,1889
207.52,1890
207.42,1891
207.33,1892
207.24,1893
207.15,1894
207.07,1895
206.99,1896
206.91,1897
206.86,1898
206.81,1899
206.77,1900
206.73,1901
206.7,1902
206.67,1903
206.66,1904
206.65,1905
206.64,1906
206.65,1907
206.67,1908
206.68,1909
206.75,1910
206.82,1911
206.89,1912
207.01,1913
207.13,1914
207.25,1915
207.43,1916
207.61,1917
207.8,1918
208.03,1919
208.27,1920
208.51,1921
208.81,1922
209.12,1923
209.43,1924
209.83,1925
210.22,1926
210.62,1927
211.03,1928
211.43,1929
211.84,1930
212.31,1931
212.78,1932
213.25,1933
213.71,1934
214.18,1935
214.65,1936
215.2,1937
215.75,1938
216.31,1939
216.79,1940
217.27,1941
217.75,1942
218.19,1943
218.63,1944
219.06,1945
219.32,1946
219.58,1947
219.84,1948
220.04,1949
220.24,1950
220.44,1951
220.61,1952
220.78,1953
220.95,1954
221.13,1955
221.3,1956
221.47,1957
221.62,1958
221.77,1959
221.92,1960
221.98,1961
222.04,1962
222.11,1963
222.14,1964
222.18,1965
222.21,1966
222.23,1967
222.25,1968
222.27,1969
222.24,1970
222.22,1971
222.19,1972
222.1,1973
222.01,1974
221.92,1975
221.81,1976
221.7,1977
221.6,1978
221.49,1979
221.38,1980
221.28,1981
221.15,1982
221.03,1983
220.91,1984
220.79,1985
220.67,1986
220.55,1987
220.43,1988
220.31,1989
220.19,1990
220.08,1991
219.97,1992
219.86,1993
219.74,1994
219.63,1995
219.52,1996
219.41,1997
219.3,1998
219.19,1999
219.09,2000
218.98,2001
218.88,2002
218.78,2003
218.68,2004
218.58,2005
218.48,2006
218.38,2007
218.28,2008
218.18,2009
218.08,2010
217.97,2011
217.87,2012
217.76,2013
217.65,2014
217.54,2015
217.44,2016
217.33,2017
217.23,2018
217.12,2019
217.02,2020
216.92,2021
216.82,2022
216.71,2023
216.61,2024
216.5,2025
216.4,2026
216.3,2027
216.19,2028
216.09,2029
215.99,2030
215.88,2031
215.78,2032
215.68,2033
215.57,2034
215.47,2035
215.37,2036
215.28,2037
215.18,2038
215.08,2039
214.98,2040
214.89,2041
214.8,2042
214.7,2043
214.61,2044
214.52,2045
214.43,2046
214.35,2047
214.25,2048
214.15,2049
214.06,2050
213.98,2051
213.91,2052
213.84,2053
213.76,2054
213.67,2055
213.59,2056
213.52,2057
213.44,2058
213.37,2059
213.29,2060
213.21,2061
213.14,2062
213.04,2063
212.95,2064
212.86,2065
212.77,2066
212.68,2067
212.58,2068
212.49,2069
212.4,2070
212.31,2071
212.22,2072
212.13,2073
212.03,2074
211.94,2075
211.85,2076
211.75,2077
211.65,2078
211.56,2079
211.46,2080
211.36,2081
211.26,2082
211.16,2083
211.06,2084
210.96,2085
210.86,2086
210.76,2087
210.66,2088
210.56,2089
210.46,2090
210.37,2091
210.27,2092
210.18,2093
210.08,2094
209.98,2095
209.89,2096
209.79,2097
209.69,2098
209.6,2099
209.5,2100
209.4,2101
209.3,2102
209.2,2103
209.1,2104
209.0,2105
208.9,2106
208.8,2107
208.7,2108
208.6,2109
208.5,2110
208.4,2111
208.31,2112
208.22,2113
208.12,2114
208.03,2115
207.94,2116
207.86,2117
207.77,2118
207.69,2119
207.62,2120
207.55,2121
207.47,2122
207.41,2123
207.34,2124
207.27,2125
207.21,2126
207.14,2127
207.08,2128
207.0,2129
206.93,2130
206.86,2131
206.77,2132
206.69,2133
206.6,2134
206.51,2135
206.42,2136
206.34,2137
206.25,2138
206.17,2139
206.09,2140
206.01,2141
205.94,2142
205.86,2143
205.79,2144
205.72,2145
205.65,2146
205.58,2147
205.51,2148
205.44,2149
205.37,2150
205.29,2151
205.21,2152
205.14,2153
205.06,2154
204.98,2155
204.9,2156
204.81,2157
204.73,2158
204.64,2159
204.56,2160
204.47,2161
204.38,2162
204.28,2163
204.19,2164
204.1,2165
204.01,2166
203.92,2167
203.84,2168
203.75,2169
203.67,2170
203.59,2171
203.52,2172
203.44,2173
203.39,2174
203.33,2175
203.28,2176
203.24,2177
203.2,2178
203.16,2179
203.13,2180
203.11,2181
203.08,2182
203.06,2183
203.03,2184
203.0,2185
202.99,2186
202.97,2187
202.95,2188
202.93,2189
202.91,2190
202.88,2191
202.87,2192
202.85,2193
202.83,2194
202.82,2195
202.8,2196
202.78,2197
202.79,2198
202.79,2199
202.8,2200
202.81,2201
202.83,2202
202.85,2203
202.89,2204
202.93,2205
202.96,2206
203.01,2207
203.06,2208
203.11,2209
203.13,2210
203.16,2211
203.18,2212
203.21,2213
203.23,2214
203.26,2215
203.27,2216
203.28,2217
203.29,2218
203.34,2219
203.4,2220
203.45,2221
203.5,2222
203.54,2223
203.59,2224
203.66,2225
203.72,2226
203.79,2227
203.86,2228
203.94,2229
204.02,2230
204.03,2231
204.05,2232
204.07,2233
204.05,2234
204.04,2235
204.03,2236
203.97,2237
203.9,2238
203.84,2239
203.78,2240
203.72,2241
203.66,2242
203.61,2243
203.55,2244
203.49,2245
203.43,2246
203.37,2247
203.31,2248
203.27,2249
203.23,2250
203.18,2251
203.15,2252
203.11,2253
203.08,2254
203.06,2255
203.03,2256
203.01,2257
202.99,2258
202.97,2259
202.94,2260
202.95,2261
202.96,2262
202.97,2263
202.99,2264
203.0,2265
203.02,2266
203.12,2267
203.21,2268
203.31,2269
203.4,2270
203.49,2271
203.58,2272
203.72,2273
203.85,2274
203.99,2275
204.07,2276
204.15,2277
204.23,2278
204.33,2279
204.42,2280
204.52,2281
204.63,2282
204.74,2283
204.85,2284
205.04,2285
205.23,2286
205.42,2287
205.66,2288
205.91,2289
206.15,2290
206.41,2291
206.66,2292
206.92,2293
207.17,2294
207.42,2295
207.66,2296
207.88,2297
208.1,2298
208.32,2299
208.58,2300
208.83,2301
209.09,2302
209.34,2303
209.59,2304
209.84,2305
210.06,2306
210.28,2307
210.49,2308
210.6,2309
210.71,2310


==> Data/Compose-Post-Proactive-Latency-CPU.csv <==
value,xtick
47.87871428571428,150
47.87871428571428,151
54.6885,152
54.6885,153
54.6885,154
47.877222222222215,155
47.877222222222215,156
47.877222222222215,157
62.52516666666666,158
62.52516666666666,159
62.52516666666666,160
66.83237500000001,161
66.83237500000001,162
66.83237500000001,163
34.893499999999996,164
34.893499999999996,165
34.893499999999996,166
34.89972727272727,167
34.89972727272727,168
34.89972727272727,169
37.947239999999994,170
37.947239999999994,171
37.947239999999994,172
37.07614814814814,173
37.07614814814814,174
37.07614814814814,175
43.525176470588235,176
43.525176470588235,177
43.525176470588235,178
52.978526315789466,179
52.978526315789466,180
52.978526315789466,181
50.17100000000001,182
50.17100000000001,183
50.17100000000001,184
50.31278260869565,185
50.31278260869565,186
50.31278260869565,187
34.541000000000004,188
34.541000000000004,189
34.541000000000004,190
43.93461111111112,191
43.93461111111112,192
43.93461111111112,193
30.843633333333337,194
30.843633333333337,195
30.843633333333337,196
29.531647058823538,197
29.531647058823538,198
29.531647058823538,199
29.704416666666663,200
29.704416666666663,201
29.704416666666663,202
16.754480000000004,203
16.754480000000004,204
16.754480000000004,205
33.992583333333336,206
33.992583333333336,207
33.992583333333336,208
40.22791304347827,209
40.22791304347827,210
40.22791304347827,211
32.2042,212
32.2042,213
32.2042,214
40.42134782608695,215
40.42134782608695,216
40.42134782608695,217
17.504529411764707,218
17.504529411764707,219
17.504529411764707,220
16.69105,221
16.69105,222
16.69105,223
14.389277777777782,224
14.389277777777782,225
14.389277777777782,226
16.837045454545457,227
16.837045454545457,228
16.837045454545457,229
25.195055555555555,230
25.195055555555555,231
25.195055555555555,232
45.30220833333332,233
45.30220833333332,234
45.30220833333332,235
67.70569230769232,236
67.70569230769232,237
67.70569230769232,238
67.69233333333334,239
67.69233333333334,240
67.69233333333334,241
41.875368421052634,242
41.875368421052634,243
41.875368421052634,244
30.321320000000004,245
30.321320000000004,246
30.321320000000004,247
33.376136363636355,248
33.376136363636355,249
33.376136363636355,250
25.48545833333333,251
25.48545833333333,252
25.48545833333333,253
17.89435294117647,254
17.89435294117647,255
17.89435294117647,256
24.09842857142857,257
24.09842857142857,258
24.09842857142857,259
23.11727272727273,260
23.11727272727273,261
23.11727272727273,262
27.026714285714288,263
27.026714285714288,264
27.026714285714288,265
23.511173913043482,266
23.511173913043482,267
23.511173913043482,268
36.718521739130445,269
36.718521739130445,270
36.718521739130445,271
35.70404761904762,272
35.70404761904762,273
35.70404761904762,274
40.585793103448275,275
40.585793103448275,276
40.585793103448275,277
30.47413043478261,278
30.47413043478261,279
30.47413043478261,280
25.486136363636362,281
25.486136363636362,282
25.486136363636362,283
29.015466666666665,284
29.015466666666665,285
29.015466666666665,286
15.16457575757576,287
15.16457575757576,288
15.16457575757576,289
21.85364516129032,290
21.85364516129032,291
21.85364516129032,292
52.677846153846154,293
52.677846153846154,294
52.677846153846154,295
60.61648484848486,296
60.61648484848486,297
60.61648484848486,298
66.76843333333335,299
66.76843333333335,300
66.76843333333335,301
26.703866666666666,302
26.703866666666666,303
26.703866666666666,304
36.53310714285714,305
36.53310714285714,306
36.53310714285714,307
29.030499999999996,308
29.030499999999996,309
29.030499999999996,310
43.12194871794871,311
43.12194871794871,312
43.12194871794871,313
41.00527499999999,314
41.00527499999999,315
41.00527499999999,316
84.51125581395348,317
84.51125581395348,318
84.51125581395348,319
97.20790566037735,320
97.20790566037735,321
97.20790566037735,322
157.19698076923075,323
157.19698076923075,324
157.19698076923075,325
172.7872941176471,326
172.7872941176471,327
172.7872941176471,328
184.964463768116,329
184.964463768116,330
184.964463768116,331
235.7661463414634,332
235.7661463414634,333
235.7661463414634,334
309.07533766233763,335
309.07533766233763,336
309.07533766233763,337
286.22831460674144,338
286.22831460674144,339
286.22831460674144,340
304.50143421052627,341
304.50143421052627,342
304.50143421052627,343
320.420108695652,344
320.420108695652,345
320.420108695652,346
294.54929870129865,347
294.54929870129865,348
294.54929870129865,349
341.6672021276595,350
341.6672021276595,351
341.6672021276595,352
270.24858750000004,353
270.24858750000004,354
270.24858750000004,355
234.86644318181808,356
234.86644318181808,357
234.86644318181808,358
158.53983561643835,359
158.53983561643835,360
158.53983561643835,361
121.9464054054054,362
121.9464054054054,363
121.9464054054054,364
137.67801562499997,365
137.67801562499997,366
137.67801562499997,367
136.091,368
136.091,369
136.091,370
138.83907142857146,371
138.83907142857146,372
138.83907142857146,373
249.47019178082186,374
249.47019178082186,375
249.47019178082186,376
299.7094637681159,377
299.7094637681159,378
299.7094637681159,379
413.2636811594204,380
413.2636811594204,381
413.2636811594204,382
478.7798750000002,383
478.7798750000002,384
478.7798750000002,385
586.5475918367349,386
586.5475918367349,387
586.5475918367349,388
594.8129591836736,389
594.8129591836736,390
594.8129591836736,391
526.7561944444445,392
526.7561944444445,393
526.7561944444445,394
446.38007500000003,395
446.38007500000003,396
446.38007500000003,397
340.52744444444437,398
340.52744444444437,399
340.52744444444437,400
316.40143478260865,401
316.40143478260865,402
316.40143478260865,403
268.8288378378379,404
268.8288378378379,405
268.8288378378379,406
186.40297435897438,407
186.40297435897438,408
186.40297435897438,409
122.79120689655173,410
122.79120689655173,411
122.79120689655173,412
121.5454705882353,413
121.5454705882353,414
121.5454705882353,415
138.18321428571429,416
138.18321428571429,417
138.18321428571429,418
155.93279411764706,419
155.93279411764706,420
155.93279411764706,421
114.03913636363637,422
114.03913636363637,423
114.03913636363637,424
137.99491428571432,425
137.99491428571432,426
137.99491428571432,427
145.60622580645162,428
145.60622580645162,429
145.60622580645162,430
553.57654,431
553.57654,432
553.57654,433
862.6632999999999,434
862.6632999999999,435
862.6632999999999,436
976.2247627118644,437
976.2247627118644,438
976.2247627118644,439
1107.0405853658542,440
1107.0405853658542,441
1107.0405853658542,442
1275.7956000000001,443
1275.7956000000001,444
1275.7956000000001,445
1273.1286041666667,446
1273.1286041666667,447
1273.1286041666667,448
926.9364285714286,449
926.9364285714286,450
926.9364285714286,451
655.2028235294117,452
655.2028235294117,453
655.2028235294117,454
350.0641999999999,455
350.0641999999999,456
350.0641999999999,457
316.5161702127661,458
316.5161702127661,459
316.5161702127661,460
234.7882857142857,461
234.7882857142857,462
234.7882857142857,463
249.09474285714282,464
249.09474285714282,465
249.09474285714282,466
169.05383870967745,467
169.05383870967745,468
169.05383870967745,469
129.4735238095238,470
129.4735238095238,471
129.4735238095238,472
117.17358620689654,473
117.17358620689654,474
117.17358620689654,475
128.98712500000002,476
128.98712500000002,477
128.98712500000002,478
87.7862894736842,479
87.7862894736842,480
87.7862894736842,481
66.14436363636364,482
66.14436363636364,483
66.14436363636364,484
54.296359999999986,485
54.296359999999986,486
54.296359999999986,487
57.634882352941176,488
57.634882352941176,489
57.634882352941176,490
105.95135294117648,491
105.95135294117648,492
105.95135294117648,493
123.47900000000001,494
123.47900000000001,495
123.47900000000001,496
102.8716818181818,497
102.8716818181818,498
102.8716818181818,499
95.79163157894737,500
95.79163157894737,501
95.79163157894737,502
84.58625925925922,503
84.58625925925922,504
84.58625925925922,505
98.59917241379311,506
98.59917241379311,507
98.59917241379311,508
131.50938000000002,509
131.50938000000002,510
131.50938000000002,511
138.78928301886796,512
138.78928301886796,513
138.78928301886796,514
221.6301428571429,515
221.6301428571429,516
221.6301428571429,517
241.47600000000008,518
241.47600000000008,519
241.47600000000008,520
387.90214285714285,521
387.90214285714285,522
387.90214285714285,523
394.01906249999996,524
394.01906249999996,525
394.01906249999996,526
397.8376571428573,527
397.8376571428573,528
397.8376571428573,529
470.2412073170733,530
470.2412073170733,531
470.2412073170733,532
519.3728735632187,533
519.3728735632187,534
519.3728735632187,535
605.83781,536
605.83781,537
605.83781,538
587.57232,539
587.57232,540
587.57232,541
642.70195,542
642.70195,543
642.70195,544
649.9457083333333,545
649.9457083333333,546
649.9457083333333,547
657.3822783505157,548
657.3822783505157,549
657.3822783505157,550
598.5757777777777,551
598.5757777777777,552
598.5757777777777,553
688.1116521739131,554
688.1116521739131,555
688.1116521739131,556
705.8,557
705.8,558
705.8,559
843.4711860465115,560
843.4711860465115,561
843.4711860465115,562
824.2382428571426,563
824.2382428571426,564
824.2382428571426,565
711.7345810810813,566
711.7345810810813,567
711.7345810810813,568
613.8402027027024,569
613.8402027027024,570
613.8402027027024,571
580.4672083333335,572
580.4672083333335,573
580.4672083333335,574
538.4067580645163,575
538.4067580645163,576
538.4067580645163,577
494.2400000000002,578
494.2400000000002,579
494.2400000000002,580
384.4430454545452,581
384.4430454545452,582
384.4430454545452,583
73.55264705882352,584
73.55264705882352,585
73.55264705882352,586
66.03761111111112,587
66.03761111111112,588
66.03761111111112,589
55.13775,590
55.13775,591
55.13775,592
0.0,593
0.0,594
0.0,595
0.0,596
0.0,597
0.0,598
20.70342857142857,599
20.70342857142857,600
20.70342857142857,601
33.03814285714286,602
33.03814285714286,603
33.03814285714286,604
31.98626086956522,605
31.98626086956522,606
31.98626086956522,607
34.1086875,608
34.1086875,609
34.1086875,610
28.038142857142862,611
28.038142857142862,612
28.038142857142862,613
33.8145,614
33.8145,615
33.8145,616
30.384642857142858,617
30.384642857142858,618
30.384642857142858,619
16.39888888888889,620
16.39888888888889,621
16.39888888888889,622
12.909199999999997,623
12.909199999999997,624
12.909199999999997,625
24.55630769230769,626
24.55630769230769,627
24.55630769230769,628
25.897321428571423,629
25.897321428571423,630
25.897321428571423,631
33.11759090909091,632
33.11759090909091,633
33.11759090909091,634
25.65825925925926,635
25.65825925925926,636
25.65825925925926,637
22.771111111111107,638
22.771111111111107,639
22.771111111111107,640
21.65054545454546,641
21.65054545454546,642
21.65054545454546,643
43.92004545454545,644
43.92004545454545,645
43.92004545454545,646
63.56225,647
63.56225,648
63.56225,649
98.16435714285716,650
98.16435714285716,651
98.16435714285716,652
63.04206666666667,653
63.04206666666667,654
63.04206666666667,655
29.08261538461538,656
29.08261538461538,657
29.08261538461538,658
23.664571428571428,659
23.664571428571428,660
23.664571428571428,661
47.57154545454546,662
47.57154545454546,663
47.57154545454546,664
31.84540740740741,665
31.84540740740741,666
31.84540740740741,667
38.51192857142858,668
38.51192857142858,669
38.51192857142858,670
39.107666666666674,671
39.107666666666674,672
39.107666666666674,673
44.72145454545455,674
44.72145454545455,675
44.72145454545455,676
54.01504166666667,677
54.01504166666667,678
54.01504166666667,679
39.75407142857143,680
39.75407142857143,681
39.75407142857143,682
44.13840740740741,683
44.13840740740741,684
44.13840740740741,685
33.131727272727275,686
33.131727272727275,687
33.131727272727275,688
35.55593103448277,689
35.55593103448277,690
35.55593103448277,691
43.08547368421053,692
43.08547368421053,693
43.08547368421053,694
27.424130434782615,695
27.424130434782615,696
27.424130434782615,697
29.35472222222222,698
29.35472222222222,699
29.35472222222222,700
18.631,701
18.631,702
18.631,703
23.87746153846153,704
23.87746153846153,705
23.87746153846153,706
22.64388888888889,707
22.64388888888889,708
22.64388888888889,709
27.441769230769232,710
27.441769230769232,711
27.441769230769232,712
45.615520000000004,713
45.615520000000004,714
45.615520000000004,715
58.953944444444446,716
58.953944444444446,717
58.953944444444446,718
44.55465517241379,719
44.55465517241379,720
44.55465517241379,721
39.5372,722
39.5372,723
39.5372,724
34.18491304347826,725
34.18491304347826,726
34.18491304347826,727
51.56543750000001,728
51.56543750000001,729
51.56543750000001,730
78.39281249999999,731
78.39281249999999,732
78.39281249999999,733
86.07028571428569,734
86.07028571428569,735
86.07028571428569,736
74.47206249999999,737
74.47206249999999,738
74.47206249999999,739
58.525083333333335,740
58.525083333333335,741
58.525083333333335,742
25.79355,743
25.79355,744
25.79355,745
24.73311764705882,746
24.73311764705882,747
24.73311764705882,748
56.507590909090894,749
56.507590909090894,750
56.507590909090894,751
66.12044444444444,752
66.12044444444444,753
66.12044444444444,754
59.10707142857142,755
59.10707142857142,756
59.10707142857142,757
63.6573,758
63.6573,759
63.6573,760
72.41268,761
72.41268,762
72.41268,763
74.11308695652174,764
74.11308695652174,765
74.11308695652174,766
63.68587499999999,767
63.68587499999999,768
63.68587499999999,769
63.62939130434782,770
63.62939130434782,771
63.62939130434782,772
87.01795121951218,773
87.01795121951218,774
87.01795121951218,775
90.147625,776
90.147625,777
90.147625,778
142.2048653846154,779
142.2048653846154,780
142.2048653846154,781
146.3985531914894,782
146.3985531914894,783
146.3985531914894,784
490.317524590164,785
490.317524590164,786
490.317524590164,787
629.4380357142857,788
629.4380357142857,789
629.4380357142857,790
607.4928815789474,791
607.4928815789474,792
607.4928815789474,793
596.4471764705885,794
596.4471764705885,795
596.4471764705885,796
507.77680898876395,797
507.77680898876395,798
507.77680898876395,799
536.5825274725275,800
536.5825274725275,801
536.5825274725275,802
516.140606741573,803
516.140606741573,804
516.140606741573,805
660.7974399999999,806
660.7974399999999,807
660.7974399999999,808
652.663693877551,809
652.663693877551,810
652.663693877551,811
884.0745399999998,812
884.0745399999998,813
884.0745399999998,814
790.3923012048197,815
790.3923012048197,816
790.3923012048197,817
744.7634827586211,818
744.7634827586211,819
744.7634827586211,820
510.34098437499995,821
510.34098437499995,822
510.34098437499995,823
253.00295161290325,824
253.00295161290325,825
253.00295161290325,826
239.01016363636364,827
239.01016363636364,828
239.01016363636364,829
278.35967924528313,830
278.35967924528313,831
278.35967924528313,832
253.00391999999997,833
253.00391999999997,834
253.00391999999997,835
221.6041923076923,836
221.6041923076923,837
221.6041923076923,838
152.79274074074078,839
152.79274074074078,840
152.79274074074078,841
142.99738181818185,842
142.99738181818185,843
142.99738181818185,844
119.66203508771929,845
119.66203508771929,846
119.66203508771929,847
107.3431860465116,848
107.3431860465116,849
107.3431860465116,850
44.47563888888888,851
44.47563888888888,852
44.47563888888888,853
78.84783333333334,854
78.84783333333334,855
78.84783333333334,856
76.30647826086958,857
76.30647826086958,858
76.30647826086958,859
127.67642307692306,860
127.67642307692306,861
127.67642307692306,862
151.52837142857143,863
151.52837142857143,864
151.52837142857143,865
120.9911052631579,866
120.9911052631579,867
120.9911052631579,868
113.4175510204082,869
113.4175510204082,870
113.4175510204082,871
107.17977777777779,872
107.17977777777779,873
107.17977777777779,874
116.46766666666667,875
116.46766666666667,876
116.46766666666667,877
116.61234375000001,878
116.61234375000001,879
116.61234375000001,880
130.16338888888887,881
130.16338888888887,882
130.16338888888887,883
126.91066666666663,884
126.91066666666663,885
126.91066666666663,886
92.99073170731705,887
92.99073170731705,888
92.99073170731705,889
156.30723684210528,890
156.30723684210528,891
156.30723684210528,892
170.88461363636367,893
170.88461363636367,894
170.88461363636367,895
283.8636279069768,896
283.8636279069768,897
283.8636279069768,898
317.19736000000006,899
317.19736000000006,900
317.19736000000006,901
318.2207407407408,902
318.2207407407408,903
318.2207407407408,904
339.7643673469388,905
339.7643673469388,906
339.7643673469388,907
299.2535142857142,908
299.2535142857142,909
299.2535142857142,910
238.13958974358968,911
238.13958974358968,912
238.13958974358968,913
144.2882156862745,914
144.2882156862745,915
144.2882156862745,916
97.93039393939394,917
97.93039393939394,918
97.93039393939394,919
118.85457446808506,920
118.85457446808506,921
118.85457446808506,922
92.88775510204081,923
92.88775510204081,924
92.88775510204081,925
115.29033333333334,926
115.29033333333334,927
115.29033333333334,928
126.83470454545453,929
126.83470454545453,930
126.83470454545453,931
144.1481944444444,932
144.1481944444444,933
144.1481944444444,934
148.10190243902437,935
148.10190243902437,936
148.10190243902437,937
120.34348000000001,938
120.34348000000001,939
120.34348000000001,940
64.28684615384616,941
64.28684615384616,942
64.28684615384616,943
39.71695,944
39.71695,945
39.71695,946
28.321882352941174,947
28.321882352941174,948
28.321882352941174,949
33.51828571428572,950
33.51828571428572,951
33.51828571428572,952
58.07217391304348,953
58.07217391304348,954
58.07217391304348,955
57.24300000000001,956
57.24300000000001,957
57.24300000000001,958
49.859166666666674,959
49.859166666666674,960
49.859166666666674,961
36.00927272727272,962
36.00927272727272,963
36.00927272727272,964
61.81691666666668,965
61.81691666666668,966
61.81691666666668,967
67.363,968
67.363,969
67.363,970
308.9813157894737,971
308.9813157894737,972
308.9813157894737,973
363.44812121212107,974
363.44812121212107,975
363.44812121212107,976
457.3300476190477,977
457.3300476190477,978
457.3300476190477,979
476.8464385964912,980
476.8464385964912,981
476.8464385964912,982
427.3695294117647,983
427.3695294117647,984
427.3695294117647,985
394.29383783783794,986
394.29383783783794,987
394.29383783783794,988
522.5623258426967,989
522.5623258426967,990
522.5623258426967,991
674.2858333333335,992
674.2858333333335,993
674.2858333333335,994
774.0226600000002,995
774.0226600000002,996
774.0226600000002,997
839.28659,998
839.28659,999
839.28659,1000
635.45385,1001
635.45385,1002
635.45385,1003
606.9853900000002,1004
606.9853900000002,1005
606.9853900000002,1006
658.0180500000001,1007
658.0180500000001,1008
658.0180500000001,1009
941.9880299999999,1010
941.9880299999999,1011
941.9880299999999,1012
891.3032299999994,1013
891.3032299999994,1014
891.3032299999994,1015
947.1253699999999,1016
947.1253699999999,1017
947.1253699999999,1018
663.7974945054945,1019
663.7974945054945,1020
663.7974945054945,1021
0.0,1022
0.0,1023
0.0,1024
165.69186363636365,1025
165.69186363636365,1026
165.69186363636365,1027
360.63017021276585,1028
360.63017021276585,1029
360.63017021276585,1030
316.17654838709683,1031
316.17654838709683,1032
316.17654838709683,1033
277.04722666666663,1034
277.04722666666663,1035
277.04722666666663,1036
181.05717333333328,1037
181.05717333333328,1038
181.05717333333328,1039
192.9965,1040
192.9965,1041
192.9965,1042
171.20358064516128,1043
171.20358064516128,1044
171.20358064516128,1045
198.9732558139535,1046
198.9732558139535,1047
198.9732558139535,1048
238.11499999999995,1049
238.11499999999995,1050
238.11499999999995,1051
246.67799999999997,1052
246.67799999999997,1053
246.67799999999997,1054
0.0,1055
0.0,1056
0.0,1057
168.73407142857144,1058
168.73407142857144,1059
168.73407142857144,1060
149.21594999999996,1061
149.21594999999996,1062
149.21594999999996,1063
155.26766666666663,1064
155.26766666666663,1065
155.26766666666663,1066
152.10204,1067
152.10204,1068
152.10204,1069
158.91461538461542,1070
158.91461538461542,1071
158.91461538461542,1072
134.13809090909092,1073
134.13809090909092,1074
134.13809090909092,1075
111.02209090909092,1076
111.02209090909092,1077
111.02209090909092,1078
84.85751724137931,1079
84.85751724137931,1080
84.85751724137931,1081
125.93744444444447,1082
125.93744444444447,1083
125.93744444444447,1084
126.30726086956524,1085
126.30726086956524,1086
126.30726086956524,1087
119.91685714285715,1088
119.91685714285715,1089
119.91685714285715,1090
96.3187619047619,1091
96.3187619047619,1092
96.3187619047619,1093
66.82560869565216,1094
66.82560869565216,1095
66.82560869565216,1096
63.340208333333344,1097
63.340208333333344,1098
63.340208333333344,1099
60.089,1100
60.089,1101
60.089,1102
75.69395833333333,1103
75.69395833333333,1104
75.69395833333333,1105
84.6835,1106
84.6835,1107
84.6835,1108
90.15713636363637,1109
90.15713636363637,1110
90.15713636363637,1111
63.00800000000001,1112
63.00800000000001,1113
63.00800000000001,1114
61.11389473684212,1115
61.11389473684212,1116
61.11389473684212,1117
32.5796,1118
32.5796,1119
32.5796,1120
72.90994999999998,1121
72.90994999999998,1122
72.90994999999998,1123
158.7547142857143,1124
158.7547142857143,1125
158.7547142857143,1126
215.2171111111111,1127
215.2171111111111,1128
215.2171111111111,1129
246.35171428571422,1130
246.35171428571422,1131
246.35171428571422,1132
237.2801176470588,1133
237.2801176470588,1134
237.2801176470588,1135
153.22013043478262,1136
153.22013043478262,1137
153.22013043478262,1138
147.85765384615385,1139
147.85765384615385,1140
147.85765384615385,1141
106.4491538461538,1142
106.4491538461538,1143
106.4491538461538,1144
137.97795833333333,1145
137.97795833333333,1146
137.97795833333333,1147
140.5099166666667,1148
140.5099166666667,1149
140.5099166666667,1150
148.58434615384618,1151
148.58434615384618,1152
148.58434615384618,1153
133.64389473684213,1154
133.64389473684213,1155
133.64389473684213,1156
126.29341666666669,1157
126.29341666666669,1158
126.29341666666669,1159
78.45974999999997,1160
78.45974999999997,1161
78.45974999999997,1162
70.11756666666666,1163
70.11756666666666,1164
70.11756666666666,1165
53.64842307692307,1166
53.64842307692307,1167
53.64842307692307,1168
28.864782608695652,1169
28.864782608695652,1170
28.864782608695652,1171
31.26840909090909,1172
31.26840909090909,1173
31.26840909090909,1174
24.968499999999995,1175
24.968499999999995,1176
24.968499999999995,1177
50.56528571428571,1178
50.56528571428571,1179
50.56528571428571,1180
67.05000000000001,1181
67.05000000000001,1182
67.05000000000001,1183
76.47995,1184
76.47995,1185
76.47995,1186
85.53195652173912,1187
85.53195652173912,1188
85.53195652173912,1189
88.34542105263158,1190
88.34542105263158,1191
88.34542105263158,1192
73.50188235294117,1193
73.50188235294117,1194
73.50188235294117,1195
71.60123076923077,1196
71.60123076923077,1197
71.60123076923077,1198
179.44287499999996,1199
179.44287499999996,1200
179.44287499999996,1201
221.9976111111111,1202
221.9976111111111,1203
221.9976111111111,1204
242.23405555555553,1205
242.23405555555553,1206
242.23405555555553,1207
203.5065,1208
203.5065,1209
203.5065,1210
0.0,1211
0.0,1212
0.0,1213
119.32009090909091,1214
119.32009090909091,1215
119.32009090909091,1216
257.12516666666664,1217
257.12516666666664,1218
257.12516666666664,1219
367.2395517241379,1220
367.2395517241379,1221
367.2395517241379,1222
324.0885312500001,1223
324.0885312500001,1224
324.0885312500001,1225
254.91233333333332,1226
254.91233333333332,1227
254.91233333333332,1228
108.98599999999998,1229
108.98599999999998,1230
108.98599999999998,1231
73.06915555555554,1232
73.06915555555554,1233
73.06915555555554,1234
37.262027777777774,1235
37.262027777777774,1236
37.262027777777774,1237
36.57851282051282,1238
36.57851282051282,1239
36.57851282051282,1240
39.89390625,1241
39.89390625,1242
39.89390625,1243
62.95930000000002,1244
62.95930000000002,1245
62.95930000000002,1246
72.05315384615388,1247
72.05315384615388,1248
72.05315384615388,1249
134.60063076923075,1250
134.60063076923075,1251
134.60063076923075,1252
168.2036730769231,1253
168.2036730769231,1254
168.2036730769231,1255
224.23643902439022,1256
224.23643902439022,1257
224.23643902439022,1258
262.23419999999993,1259
262.23419999999993,1260
262.23419999999993,1261
283.55524999999994,1262
283.55524999999994,1263
283.55524999999994,1264
326.96736781609195,1265
326.96736781609195,1266
326.96736781609195,1267
363.0202800000001,1268
363.0202800000001,1269
363.0202800000001,1270
426.02642696629226,1271
426.02642696629226,1272
426.02642696629226,1273
585.6448500000001,1274
585.6448500000001,1275
585.6448500000001,1276
688.7478400000001,1277
688.7478400000001,1278
688.7478400000001,1279
638.7638080808082,1280
638.7638080808082,1281
638.7638080808082,1282
584.0869310344827,1283
584.0869310344827,1284
584.0869310344827,1285
377.8723448275861,1286
377.8723448275861,1287
377.8723448275861,1288
376.44859375000016,1289
376.44859375000016,1290
376.44859375000016,1291
291.1986885245901,1292
291.1986885245901,1293
291.1986885245901,1294
293.9408548387095,1295
293.9408548387095,1296
293.9408548387095,1297
245.36196923076915,1298
245.36196923076915,1299
245.36196923076915,1300
224.5857611940298,1301
224.5857611940298,1302
224.5857611940298,1303
196.86882258064517,1304
196.86882258064517,1305
196.86882258064517,1306
202.88920634920638,1307
202.88920634920638,1308
202.88920634920638,1309
163.85432608695655,1310
163.85432608695655,1311
163.85432608695655,1312
163.57432558139539,1313
163.57432558139539,1314
163.57432558139539,1315
159.8820625,1316
159.8820625,1317
159.8820625,1318
246.57346341463415,1319
246.57346341463415,1320
246.57346341463415,1321
263.36923684210524,1322
263.36923684210524,1323
263.36923684210524,1324
272.5857111111111,1325
272.5857111111111,1326
272.5857111111111,1327
214.69193023255806,1328
214.69193023255806,1329
214.69193023255806,1330
172.576619047619,1331
172.576619047619,1332
172.576619047619,1333
209.15369444444445,1334
209.15369444444445,1335
209.15369444444445,1336
208.34235714285708,1337
208.34235714285708,1338
208.34235714285708,1339
224.88590322580652,1340
224.88590322580652,1341
224.88590322580652,1342
300.11673333333334,1343
300.11673333333334,1344
300.11673333333334,1345
302.64500000000004,1346
302.64500000000004,1347
302.64500000000004,1348
241.78463636363634,1349
241.78463636363634,1350
241.78463636363634,1351
197.8604,1352
197.8604,1353
197.8604,1354
209.73966666666664,1355
209.73966666666664,1356
209.73966666666664,1357
166.5713673469388,1358
166.5713673469388,1359
166.5713673469388,1360
231.62933333333334,1361
231.62933333333334,1362
231.62933333333334,1363
222.89191304347824,1364
222.89191304347824,1365
222.89191304347824,1366
329.31823611111116,1367
329.31823611111116,1368
329.31823611111116,1369
325.8288405797102,1370
325.8288405797102,1371
325.8288405797102,1372
342.7896610169492,1373
342.7896610169492,1374
342.7896610169492,1375
339.11778688524595,1376
339.11778688524595,1377
339.11778688524595,1378
241.25738181818187,1379
241.25738181818187,1380
241.25738181818187,1381
213.6970983606557,1382
213.6970983606557,1383
213.6970983606557,1384
147.46690740740738,1385
147.46690740740738,1386
147.46690740740738,1387
132.82365454545456,1388
132.82365454545456,1389
132.82365454545456,1390
77.00834999999998,1391
77.00834999999998,1392
77.00834999999998,1393
75.41739583333332,1394
75.41739583333332,1395
75.41739583333332,1396
70.44573684210528,1397
70.44573684210528,1398
70.44573684210528,1399
71.86093333333332,1400
71.86093333333332,1401
71.86093333333332,1402
129.13343749999999,1403
129.13343749999999,1404
129.13343749999999,1405
140.27778947368424,1406
140.27778947368424,1407
140.27778947368424,1408
176.59178260869564,1409
176.59178260869564,1410
176.59178260869564,1411
134.57537931034483,1412
134.57537931034483,1413
134.57537931034483,1414
24.862222222222226,1415
24.862222222222226,1416
24.862222222222226,1417
27.0964,1418
27.0964,1419
27.0964,1420
43.690928571428564,1421
43.690928571428564,1422
43.690928571428564,1423
44.31213513513514,1424
44.31213513513514,1425
44.31213513513514,1426
61.13166666666667,1427
61.13166666666667,1428
61.13166666666667,1429
168.97917073170728,1430
168.97917073170728,1431
168.97917073170728,1432
256.6119722222222,1433
256.6119722222222,1434
256.6119722222222,1435
259.0234590163934,1436
259.0234590163934,1437
259.0234590163934,1438
253.70779545454542,1439
253.70779545454542,1440
253.70779545454542,1441
235.26178481012664,1442
235.26178481012664,1443
235.26178481012664,1444
219.59458333333342,1445
219.59458333333342,1446
219.59458333333342,1447
302.53248453608245,1448
302.53248453608245,1449
302.53248453608245,1450
337.7476923076924,1451
337.7476923076924,1452
337.7476923076924,1453
475.26378350515455,1454
475.26378350515455,1455
475.26378350515455,1456
511.14382352941175,1457
511.14382352941175,1458
511.14382352941175,1459
744.6732658227846,1460
744.6732658227846,1461
744.6732658227846,1462
778.5833809523807,1463
778.5833809523807,1464
778.5833809523807,1465
727.264222222222,1466
727.264222222222,1467
727.264222222222,1468
700.0024459459457,1469
700.0024459459457,1470
700.0024459459457,1471
637.0297083333334,1472
637.0297083333334,1473
637.0297083333334,1474
793.4829148936171,1475
793.4829148936171,1476
793.4829148936171,1477
797.7058202247188,1478
797.7058202247188,1479
797.7058202247188,1480
829.8301399999998,1481
829.8301399999998,1482
829.8301399999998,1483
668.8446941176471,1484
668.8446941176471,1485
668.8446941176471,1486
687.3710606060606,1487
687.3710606060606,1488
687.3710606060606,1489
601.9135824175825,1490
601.9135824175825,1491
601.9135824175825,1492
603.5602300000002,1493
603.5602300000002,1494
603.5602300000002,1495
541.4617555555556,1496
541.4617555555556,1497
541.4617555555556,1498
492.72076086956514,1499
492.72076086956514,1500
492.72076086956514,1501
300.65097058823517,1502
300.65097058823517,1503
300.65097058823517,1504
189.42003571428577,1505
189.42003571428577,1506
189.42003571428577,1507
122.84838636363638,1508
122.84838636363638,1509
122.84838636363638,1510
75.38969444444443,1511
75.38969444444443,1512
75.38969444444443,1513
46.439357142857155,1514
46.439357142857155,1515
46.439357142857155,1516
40.84063333333333,1517
40.84063333333333,1518
40.84063333333333,1519
0.0,1520
0.0,1521
0.0,1522
0.0,1523
0.0,1524
0.0,1525
26.201166666666666,1526
26.201166666666666,1527
26.201166666666666,1528
22.134500000000003,1529
22.134500000000003,1530
22.134500000000003,1531
26.313478260869562,1532
26.313478260869562,1533
26.313478260869562,1534
30.93444444444444,1535
30.93444444444444,1536
30.93444444444444,1537
35.02477272727273,1538
35.02477272727273,1539
35.02477272727273,1540
30.419565217391302,1541
30.419565217391302,1542
30.419565217391302,1543
19.661428571428573,1544
19.661428571428573,1545
19.661428571428573,1546
11.4065,1547
11.4065,1548
11.4065,1549
11.151428571428571,1550
11.151428571428571,1551
11.151428571428571,1552
23.631315789473682,1553
23.631315789473682,1554
23.631315789473682,1555
33.16704347826087,1556
33.16704347826087,1557
33.16704347826087,1558
61.414166666666674,1559
61.414166666666674,1560
61.414166666666674,1561
59.7395,1562
59.7395,1563
59.7395,1564
78.209,1565
78.209,1566
78.209,1567
75.98020833333332,1568
75.98020833333332,1569
75.98020833333332,1570
64.92905263157895,1571
64.92905263157895,1572
64.92905263157895,1573
50.87290909090909,1574
50.87290909090909,1575
50.87290909090909,1576
27.213900000000002,1577
27.213900000000002,1578
27.213900000000002,1579
34.694769230769225,1580
34.694769230769225,1581
34.694769230769225,1582
37.8295,1583
37.8295,1584
37.8295,1585
29.62739285714286,1586
29.62739285714286,1587
29.62739285714286,1588
26.907950000000007,1589
26.907950000000007,1590
26.907950000000007,1591
26.22645,1592
26.22645,1593
26.22645,1594
35.924749999999996,1595
35.924749999999996,1596
35.924749999999996,1597
40.756894736842106,1598
40.756894736842106,1599
40.756894736842106,1600
50.028111111111116,1601
50.028111111111116,1602
50.028111111111116,1603
45.94926315789474,1604
45.94926315789474,1605
45.94926315789474,1606
59.04418750000001,1607
59.04418750000001,1608
59.04418750000001,1609
40.76700000000001,1610
40.76700000000001,1611
40.76700000000001,1612
20.893277777777776,1613
20.893277777777776,1614
20.893277777777776,1615
30.350157894736842,1616
30.350157894736842,1617
30.350157894736842,1618
29.140833333333333,1619
29.140833333333333,1620
29.140833333333333,1621
29.173944444444448,1622
29.173944444444448,1623
29.173944444444448,1624
24.913588235294117,1625
24.913588235294117,1626
24.913588235294117,1627
21.244684210526312,1628
21.244684210526312,1629
21.244684210526312,1630
19.972,1631
19.972,1632
19.972,1633
32.520133333333334,1634
32.520133333333334,1635
32.520133333333334,1636
38.743785714285714,1637
38.743785714285714,1638
38.743785714285714,1639
26.372392857142852,1640
26.372392857142852,1641
26.372392857142852,1642
18.03184,1643
18.03184,1644
18.03184,1645
18.31417142857142,1646
18.31417142857142,1647
18.31417142857142,1648
23.98664285714286,1649
23.98664285714286,1650
23.98664285714286,1651
24.337400000000002,1652
24.337400000000002,1653
24.337400000000002,1654
39.725869565217394,1655
39.725869565217394,1656
39.725869565217394,1657
34.496599999999994,1658
34.496599999999994,1659
34.496599999999994,1660
37.947518518518514,1661
37.947518518518514,1662
37.947518518518514,1663
33.17067741935484,1664
33.17067741935484,1665
33.17067741935484,1666
23.89413043478261,1667
23.89413043478261,1668
23.89413043478261,1669
21.237800000000004,1670
21.237800000000004,1671
21.237800000000004,1672
35.576538461538455,1673
35.576538461538455,1674
35.576538461538455,1675
38.22129411764706,1676
38.22129411764706,1677
38.22129411764706,1678
45.94483333333334,1679
45.94483333333334,1680
45.94483333333334,1681
41.66062500000001,1682
41.66062500000001,1683
41.66062500000001,1684
50.035875,1685
50.035875,1686
50.035875,1687
49.436136363636365,1688
49.436136363636365,1689
49.436136363636365,1690
51.679047619047616,1691
51.679047619047616,1692
51.679047619047616,1693
56.254358974358986,1694
56.254358974358986,1695
56.254358974358986,1696
68.81667741935483,1697
68.81667741935483,1698
68.81667741935483,1699
126.44919148936168,1700
126.44919148936168,1701
126.44919148936168,1702
176.09016216216213,1703
176.09016216216213,1704
176.09016216216213,1705
196.21551162790692,1706
196.21551162790692,1707
196.21551162790692,1708
202.47254285714283,1709
202.47254285714283,1710
202.47254285714283,1711
270.58526470588237,1712
270.58526470588237,1713
270.58526470588237,1714
354.09387301587304,1715
354.09387301587304,1716
354.09387301587304,1717
348.4241413043478,1718
348.4241413043478,1719
348.4241413043478,1720
343.0404250000001,1721
343.0404250000001,1722
343.0404250000001,1723
350.44019565217394,1724
350.44019565217394,1725
350.44019565217394,1726
421.8993222222222,1727
421.8993222222222,1728
421.8993222222222,1729
513.6956888888889,1730
513.6956888888889,1731
513.6956888888889,1732
542.6070978260869,1733
542.6070978260869,1734
542.6070978260869,1735
493.973731707317,1736
493.973731707317,1737
493.973731707317,1738
648.3280721649484,1739
648.3280721649484,1740
648.3280721649484,1741
529.2426352941176,1742
529.2426352941176,1743
529.2426352941176,1744
529.3800736842105,1745
529.3800736842105,1746
529.3800736842105,1747
374.69102499999997,1748
374.69102499999997,1749
374.69102499999997,1750
333.39142528735624,1751
333.39142528735624,1752
333.39142528735624,1753
280.3443698630137,1754
280.3443698630137,1755
280.3443698630137,1756
308.7121625000001,1757
308.7121625000001,1758
308.7121625000001,1759
228.50223188405798,1760
228.50223188405798,1761
228.50223188405798,1762
239.04281944444443,1763
239.04281944444443,1764
239.04281944444443,1765
165.27089062500005,1766
165.27089062500005,1767
165.27089062500005,1768
130.9207894736842,1769
130.9207894736842,1770
130.9207894736842,1771
121.77276,1772
121.77276,1773
121.77276,1774
97.3217692307692,1775
97.3217692307692,1776
97.3217692307692,1777
91.81569999999999,1778
91.81569999999999,1779
91.81569999999999,1780
75.4584693877551,1781
75.4584693877551,1782
75.4584693877551,1783
98.56734782608696,1784
98.56734782608696,1785
98.56734782608696,1786
462.60923913043496,1787
462.60923913043496,1788
462.60923913043496,1789
543.2770000000002,1790
543.2770000000002,1791
543.2770000000002,1792
577.8707234042554,1793
577.8707234042554,1794
577.8707234042554,1795
473.7329512195122,1796
473.7329512195122,1797
473.7329512195122,1798
407.4131142857143,1799
407.4131142857143,1800
407.4131142857143,1801
389.0943846153845,1802
389.0943846153845,1803
389.0943846153845,1804
400.51393939393944,1805
400.51393939393944,1806
400.51393939393944,1807
403.50160526315796,1808
403.50160526315796,1809
403.50160526315796,1810
408.53334375,1811
408.53334375,1812
408.53334375,1813
303.99600000000004,1814
303.99600000000004,1815
303.99600000000004,1816
328.6811020408163,1817
328.6811020408163,1818
328.6811020408163,1819
411.20047619047625,1820
411.20047619047625,1821
411.20047619047625,1822
371.6815238095238,1823
371.6815238095238,1824
371.6815238095238,1825
354.37757142857146,1826
354.37757142857146,1827
354.37757142857146,1828
261.79788679245274,1829
261.79788679245274,1830
261.79788679245274,1831
300.8298933333335,1832
300.8298933333335,1833
300.8298933333335,1834
332.89404918032784,1835
332.89404918032784,1836
332.89404918032784,1837
344.0154852941176,1838
344.0154852941176,1839
344.0154852941176,1840
310.5195853658535,1841
310.5195853658535,1842
310.5195853658535,1843
201.78718181818175,1844
201.78718181818175,1845
201.78718181818175,1846
108.84059999999997,1847
108.84059999999997,1848
108.84059999999997,1849
105.20905084745756,1850
105.20905084745756,1851
105.20905084745756,1852
82.02416279069767,1853
82.02416279069767,1854
82.02416279069767,1855
89.26633333333335,1856
89.26633333333335,1857
89.26633333333335,1858
99.79580645161292,1859
99.79580645161292,1860
99.79580645161292,1861
71.63124999999998,1862
71.63124999999998,1863
71.63124999999998,1864
75.05127999999999,1865
75.05127999999999,1866
75.05127999999999,1867
45.799,1868
45.799,1869
45.799,1870
50.234583333333326,1871
50.234583333333326,1872
50.234583333333326,1873
45.30104,1874
45.30104,1875
45.30104,1876
35.731809523809524,1877
35.731809523809524,1878
35.731809523809524,1879
35.95277419354837,1880
35.95277419354837,1881
35.95277419354837,1882
38.66143333333333,1883
38.66143333333333,1884
38.66143333333333,1885
27.457916666666662,1886
27.457916666666662,1887
27.457916666666662,1888
33.47821428571429,1889
33.47821428571429,1890
33.47821428571429,1891
50.870809523809534,1892
50.870809523809534,1893
50.870809523809534,1894
68.61928125000001,1895
68.61928125000001,1896
68.61928125000001,1897
123.58035000000001,1898
123.58035000000001,1899
123.58035000000001,1900
150.15602000000004,1901
150.15602000000004,1902
150.15602000000004,1903
187.47015624999997,1904
187.47015624999997,1905
187.47015624999997,1906
234.3388727272728,1907
234.3388727272728,1908
234.3388727272728,1909
328.09125000000006,1910
328.09125000000006,1911
328.09125000000006,1912
418.2924285714287,1913
418.2924285714287,1914
418.2924285714287,1915
529.7562199999999,1916
529.7562199999999,1917
529.7562199999999,1918
626.6654948453609,1919
626.6654948453609,1920
626.6654948453609,1921
754.4845454545454,1922
754.4845454545454,1923
754.4845454545454,1924
913.3794600000001,1925
913.3794600000001,1926
913.3794600000001,1927
938.3233200000002,1928
938.3233200000002,1929
938.3233200000002,1930
1046.64472,1931
1046.64472,1932
1046.64472,1933
1049.7374301075272,1934
1049.7374301075272,1935
1049.7374301075272,1936
1202.2954300000001,1937
1202.2954300000001,1938
1202.2954300000001,1939
1077.7854399999999,1940
1077.7854399999999,1941
1077.7854399999999,1942
1006.5784899999995,1943
1006.5784899999995,1944
1006.5784899999995,1945
685.2699302325583,1946
685.2699302325583,1947
685.2699302325583,1948
576.3575802469135,1949
576.3575802469135,1950
576.3575802469135,1951
532.8367249999999,1952
532.8367249999999,1953
532.8367249999999,1954
532.4605487804878,1955
532.4605487804878,1956
532.4605487804878,1957
492.3511184210525,1958
492.3511184210525,1959
492.3511184210525,1960
333.97274285714286,1961
333.97274285714286,1962
333.97274285714286,1963
287.7217941176471,1964
287.7217941176471,1965
287.7217941176471,1966
254.81006122448983,1967
254.81006122448983,1968
254.81006122448983,1969
176.12847999999997,1970
176.12847999999997,1971
176.12847999999997,1972
54.081999999999994,1973
54.081999999999994,1974
54.081999999999994,1975
27.727935483870972,1976
27.727935483870972,1977
27.727935483870972,1978
24.914263157894737,1979
24.914263157894737,1980
24.914263157894737,1981
0.0,1982
0.0,1983
0.0,1984
0.0,1985
0.0,1986
0.0,1987
0.0,1988
0.0,1989
0.0,1990
13.280055555555556,1991
13.280055555555556,1992
13.280055555555556,1993
12.687363636363637,1994
12.687363636363637,1995
12.687363636363637,1996
16.42655172413793,1997
16.42655172413793,1998
16.42655172413793,1999
25.637709677419352,2000
25.637709677419352,2001
25.637709677419352,2002
35.24506666666666,2003
35.24506666666666,2004
35.24506666666666,2005
32.442468749999996,2006
32.442468749999996,2007
32.442468749999996,2008
28.400148148148148,2009
28.400148148148148,2010
28.400148148148148,2011
14.230555555555561,2012
14.230555555555561,2013
14.230555555555561,2014
22.543714285714287,2015
22.543714285714287,2016
22.543714285714287,2017
21.4445,2018
21.4445,2019
21.4445,2020
26.740727272727273,2021
26.740727272727273,2022
26.740727272727273,2023
18.656761904761908,2024
18.656761904761908,2025
18.656761904761908,2026
24.007294117647056,2027
24.007294117647056,2028
24.007294117647056,2029
21.62278947368421,2030
21.62278947368421,2031
21.62278947368421,2032
20.988,2033
20.988,2034
20.988,2035
31.19304347826087,2036
31.19304347826087,2037
31.19304347826087,2038
31.833105263157886,2039
31.833105263157886,2040
31.833105263157886,2041
39.69916666666666,2042
39.69916666666666,2043
39.69916666666666,2044
46.80605555555556,2045
46.80605555555556,2046
46.80605555555556,2047
31.05482608695652,2048
31.05482608695652,2049
31.05482608695652,2050
74.93916666666665,2051
74.93916666666665,2052
74.93916666666665,2053
58.78473076923077,2054
58.78473076923077,2055
58.78473076923077,2056
71.5674375,2057
71.5674375,2058
71.5674375,2059
64.66440909090907,2060
64.66440909090907,2061
64.66440909090907,2062
36.043928571428566,2063
36.043928571428566,2064
36.043928571428566,2065
36.70357894736842,2066
36.70357894736842,2067
36.70357894736842,2068
36.32118749999999,2069
36.32118749999999,2070
36.32118749999999,2071
35.85872,2072
35.85872,2073
35.85872,2074
30.139952380952373,2075
30.139952380952373,2076
30.139952380952373,2077
26.282961538461542,2078
26.282961538461542,2079
26.282961538461542,2080
18.689166666666665,2081
18.689166666666665,2082
18.689166666666665,2083
14.961833333333333,2084
14.961833333333333,2085
14.961833333333333,2086
17.2586,2087
17.2586,2088
17.2586,2089
23.071399999999997,2090
23.071399999999997,2091
23.071399999999997,2092
24.069879999999998,2093
24.069879999999998,2094
24.069879999999998,2095
21.61047058823529,2096
21.61047058823529,2097
21.61047058823529,2098
17.965999999999998,2099
17.965999999999998,2100
17.965999999999998,2101
13.7523,2102
13.7523,2103
13.7523,2104
14.11385714285714,2105
14.11385714285714,2106
14.11385714285714,2107
10.828529411764706,2108
10.828529411764706,2109
10.828529411764706,2110
23.671384615384618,2111
23.671384615384618,2112
23.671384615384618,2113
24.83092857142857,2114
24.83092857142857,2115
24.83092857142857,2116
49.63225,2117
49.63225,2118
49.63225,2119
62.53795000000001,2120
62.53795000000001,2121
62.53795000000001,2122
75.36066666666665,2123
75.36066666666665,2124
75.36066666666665,2125
77.57735714285714,2126
77.57735714285714,2127
77.57735714285714,2128
60.98522727272728,2129
60.98522727272728,2130
60.98522727272728,2131
38.150323529411764,2132
38.150323529411764,2133
38.150323529411764,2134
31.471066666666662,2135
31.471066666666662,2136
31.471066666666662,2137
44.64466666666667,2138
44.64466666666667,2139
44.64466666666667,2140
51.206633333333336,2141
51.206633333333336,2142
51.206633333333336,2143
65.28,2144
65.28,2145
65.28,2146
67.71445714285716,2147
67.71445714285716,2148
67.71445714285716,2149
53.438756097560976,2150
53.438756097560976,2151
53.438756097560976,2152
50.91371794871795,2153
50.91371794871795,2154
50.91371794871795,2155
36.23162962962963,2156
36.23162962962963,2157
36.23162962962963,2158
31.428720000000013,2159
31.428720000000013,2160
31.428720000000013,2161
12.716793103448273,2162
12.716793103448273,2163
12.716793103448273,2164
24.770750000000007,2165
24.770750000000007,2166
24.770750000000007,2167
33.59023076923077,2168
33.59023076923077,2169
33.59023076923077,2170
50.95203773584906,2171
50.95203773584906,2172
50.95203773584906,2173
94.01108108108106,2174
94.01108108108106,2175
94.01108108108106,2176
119.78597590361449,2177
119.78597590361449,2178
119.78597590361449,2179
152.57207777777782,2180
152.57207777777782,2181
152.57207777777782,2182
150.5978631578947,2183
150.5978631578947,2184
150.5978631578947,2185
169.5548734177215,2186
169.5548734177215,2187
169.5548734177215,2188
153.5214736842105,2189
153.5214736842105,2190
153.5214736842105,2191
170.64935955056183,2192
170.64935955056183,2193
170.64935955056183,2194
166.99653000000006,2195
166.99653000000006,2196
166.99653000000006,2197
212.91436470588238,2198
212.91436470588238,2199
212.91436470588238,2200
238.79405000000003,2201
238.79405000000003,2202
238.79405000000003,2203
280.37545679012356,2204
280.37545679012356,2205
280.37545679012356,2206
302.408908045977,2207
302.408908045977,2208
302.408908045977,2209
255.40390140845076,2210
255.40390140845076,2211
255.40390140845076,2212
255.1494571428572,2213
255.1494571428572,2214
255.1494571428572,2215
223.6070298507463,2216
223.6070298507463,2217
223.6070298507463,2218
314.03358064516135,2219
314.03358064516135,2220
314.03358064516135,2221
302.35270689655175,2222
302.35270689655175,2223
302.35270689655175,2224
339.8794848484848,2225
339.8794848484848,2226
339.8794848484848,2227
361.35574137931025,2228
361.35574137931025,2229
361.35574137931025,2230
240.62992592592596,2231
240.62992592592596,2232
240.62992592592596,2233
175.88825531914893,2234
175.88825531914893,2235
175.88825531914893,2236
74.9206,2237
74.9206,2238
74.9206,2239
79.296725,2240
79.296725,2241
79.296725,2242
82.04945945945943,2243
82.04945945945943,2244
82.04945945945943,2245
79.61420833333334,2246
79.61420833333334,2247
79.61420833333334,2248
111.0192608695652,2249
111.0192608695652,2250
111.0192608695652,2251
133.33913043478262,2252
133.33913043478262,2253
133.33913043478262,2254
153.28385365853657,2255
153.28385365853657,2256
153.28385365853657,2257
156.44147916666668,2258
156.44147916666668,2259
156.44147916666668,2260
219.09144736842106,2261
219.09144736842106,2262
219.09144736842106,2263
241.97469767441862,2264
241.97469767441862,2265
241.97469767441862,2266
403.9113703703704,2267
403.9113703703704,2268
403.9113703703704,2269
396.5454857142858,2270
396.5454857142858,2271
396.5454857142858,2272
492.3141538461539,2273
492.3141538461539,2274
492.3141538461539,2275
374.963064516129,2276
374.963064516129,2277
374.963064516129,2278
412.3731818181818,2279
412.3731818181818,2280
412.3731818181818,2281
441.8203,2282
441.8203,2283
441.8203,2284
606.0292586206898,2285
606.0292586206898,2286
606.0292586206898,2287
727.4045972222223,2288
727.4045972222223,2289
727.4045972222223,2290
758.6799402985073,2291
758.6799402985073,2292
758.6799402985073,2293
737.7546626506023,2294
737.7546626506023,2295
737.7546626506023,2296
678.6421333333333,2297
678.6421333333333,2298
678.6421333333333,2299
760.8069315068492,2300
760.8069315068492,2301
760.8069315068492,2302
750.5314576271189,2303
750.5314576271189,2304
750.5314576271189,2305
676.1903428571428,2306
676.1903428571428,2307
676.1903428571428,2308
448.95132000000007,2309
448.95132000000007,2310


==> Data/Compose-Post-Reactive-Latency-AVG.csv <==
value,xtick
71.6,150
80.29,151
83.19,152
84.64,153
84.99,154
85.22,155
85.39,156
84.44,157
83.71,158
83.12,159
81.75,160
80.6,161
79.63,162
78.28,163
77.11,164
76.09,165
75.47,166
74.92,167
74.42,168
74.4,169
74.37,170
74.35,171
73.57,172
72.86,173
72.2,174
72.13,175
72.07,176
72.01,177
71.26,178
70.55,179
69.89,180
69.53,181
69.2,182
68.88,183
68.47,184
68.08,185
67.71,186
67.55,187
67.39,188
67.24,189
68.06,190
68.84,191
69.58,192
70.12,193
70.65,194
71.15,195
72.17,196
73.15,197
74.09,198
74.46,199
74.81,200
75.16,201
75.19,202
75.22,203
75.25,204
74.78,205
74.33,206
73.9,207
73.45,208
73.01,209
72.59,210
72.56,211
72.54,212
72.52,213
72.65,214
72.77,215
72.89,216
72.69,217
72.48,218
72.29,219
72.17,220
72.06,221
71.95,222
71.29,223
70.65,224
70.03,225
69.45,226
68.9,227
68.35,228
68.02,229
67.7,230
67.39,231
67.21,232
67.04,233
66.86,234
67.04,235
67.21,236
67.37,237
67.51,238
67.65,239
67.78,240
67.92,241
68.06,242
68.2,243
68.11,244
68.03,245
67.94,246
67.71,247
67.49,248
67.27,249
67.26,250
67.26,251
67.25,252
67.1,253
66.96,254
66.81,255
66.97,256
67.13,257
67.28,258
67.36,259
67.44,260
67.52,261
67.57,262
67.62,263
67.67,264
67.65,265
67.63,266
67.61,267
67.62,268
67.62,269
67.62,270
67.68,271
67.75,272
67.81,273
67.94,274
68.08,275
68.22,276
69.28,277
70.32,278
71.35,279
72.44,280
73.52,281
74.58,282
75.73,283
76.87,284
77.98,285
78.53,286
79.06,287
79.59,288
80.55,289
81.5,290
82.44,291
83.43,292
84.4,293
85.37,294
87.61,295
89.82,296
92.01,297
94.59,298
97.15,299
99.67,300
102.56,301
105.41,302
108.22,303
111.2,304
114.14,305
117.04,306
120.28,307
123.48,308
126.65,309
130.56,310
134.43,311
138.26,312
142.33,313
146.35,314
150.32,315
153.72,316
157.08,317
160.4,318
163.0,319
165.58,320
168.13,321
170.48,322
172.8,323
175.1,324
177.06,325
179.0,326
180.91,327
182.54,328
184.16,329
185.75,330
186.91,331
188.06,332
189.19,333
189.6,334
190.01,335
190.41,336
190.29,337
190.18,338
190.07,339
189.79,340
189.52,341
189.24,342
188.98,343
188.73,344
188.47,345
188.09,346
187.71,347
187.33,348
186.93,349
186.54,350
186.15,351
185.69,352
185.24,353
184.79,354
184.28,355
183.77,356
183.26,357
182.72,358
182.19,359
181.66,360
181.25,361
180.84,362
180.44,363
179.97,364
179.5,365
179.03,366
178.6,367
178.16,368
177.73,369
177.46,370
177.18,371
176.91,372
176.81,373
176.72,374
176.63,375
176.68,376
176.72,377
176.77,378
176.84,379
176.91,380
176.98,381
176.79,382
176.6,383
176.42,384
176.17,385
175.93,386
175.69,387
175.16,388
174.64,389
174.12,390
173.54,391
172.96,392
172.39,393
171.77,394
171.16,395
170.55,396
169.96,397
169.37,398
168.78,399
168.27,400
167.76,401
167.26,402
166.78,403
166.3,404
165.83,405
165.61,406
165.39,407
165.17,408
165.01,409
164.85,410
164.69,411
164.82,412
164.94,413
165.07,414
165.48,415
165.89,416
166.3,417
166.77,418
167.24,419
167.71,420
168.3,421
168.89,422
169.47,423
169.93,424
170.38,425
170.83,426
171.3,427
171.78,428
172.25,429
172.42,430
172.59,431
172.76,432
172.74,433
172.72,434
172.69,435
172.29,436
171.89,437
171.5,438
171.05,439
170.62,440
170.18,441
169.69,442
169.2,443
168.72,444
168.24,445
167.76,446
167.29,447
166.83,448
166.38,449
165.94,450
165.45,451
164.97,452
164.49,453
164.02,454
163.55,455
163.08,456
162.72,457
162.36,458
162.0,459
161.69,460
161.38,461
161.06,462
160.84,463
160.62,464
160.4,465
160.12,466
159.84,467
159.56,468
159.28,469
158.99,470
158.71,471
158.38,472
158.04,473
157.71,474
157.42,475
157.14,476
156.85,477
156.69,478
156.53,479
156.37,480
156.94,481
157.51,482
158.07,483
158.78,484
159.49,485
160.19,486
161.09,487
161.99,488
162.88,489
163.88,490
164.87,491
165.86,492
166.87,493
167.86,494
168.85,495
169.75,496
170.64,497
171.53,498
172.27,499
173.01,500
173.74,501
174.43,502
175.11,503
175.79,504
176.65,505
177.49,506
178.34,507
179.48,508
180.63,509
181.76,510
182.93,511
184.1,512
185.26,513
186.69,514
188.11,515
189.52,516
190.64,517
191.76,518
192.87,519
193.71,520
194.54,521
195.37,522
195.82,523
196.26,524
196.71,525
197.12,526
197.53,527
197.94,528
198.26,529
198.57,530
198.89,531
199.21,532
199.53,533
199.85,534
200.22,535
200.59,536
200.95,537
201.11,538
201.26,539
201.42,540
201.58,541
201.74,542
201.89,543
201.78,544
201.66,545
201.54,546
201.4,547
201.26,548
201.12,549
200.93,550
200.75,551
200.56,552
200.26,553
199.95,554
199.65,555
199.23,556
198.82,557
198.4,558
198.01,559
197.62,560
197.23,561
196.83,562
196.43,563
196.04,564
195.65,565
195.25,566
194.86,567
194.48,568
194.1,569
193.72,570
193.26,571
192.8,572
192.35,573
192.09,574
191.84,575
191.59,576
191.34,577
191.09,578
190.85,579
190.59,580
190.33,581
190.07,582
189.86,583
189.66,584
189.45,585
189.2,586
188.95,587
188.69,588
188.44,589
188.18,590
187.92,591
187.61,592
187.29,593
186.98,594
186.66,595
186.34,596
186.02,597
185.76,598
185.5,599
185.25,600
185.12,601
184.99,602
184.86,603
184.72,604
184.58,605
184.43,606
184.31,607
184.18,608
184.06,609
183.75,610
183.45,611
183.15,612
182.83,613
182.52,614
182.22,615
181.92,616
181.63,617
181.33,618
181.06,619
180.8,620
180.53,621
180.26,622
179.99,623
179.72,624
179.46,625
179.19,626
178.93,627
178.63,628
178.34,629
178.04,630
177.75,631
177.47,632
177.18,633
176.88,634
176.58,635
176.28,636
176.05,637
175.82,638
175.6,639
175.37,640
175.14,641
174.91,642
174.72,643
174.54,644
174.36,645
174.16,646
173.96,647
173.75,648
173.53,649
173.31,650
173.08,651
172.93,652
172.78,653
172.63,654
172.6,655
172.58,656
172.55,657
172.54,658
172.53,659
172.53,660
172.48,661
172.44,662
172.4,663
172.1,664
171.81,665
171.52,666
171.24,667
170.97,668
170.7,669
170.46,670
170.22,671
169.98,672
169.74,673
169.5,674
169.26,675
169.01,676
168.76,677
168.52,678
168.26,679
168.0,680
167.75,681
167.58,682
167.41,683
167.25,684
167.13,685
167.01,686
166.9,687
166.75,688
166.6,689
166.46,690
166.3,691
166.14,692
165.98,693
165.79,694
165.61,695
165.42,696
165.22,697
165.02,698
164.82,699
164.67,700
164.52,701
164.37,702
164.2,703
164.04,704
163.88,705
163.72,706
163.56,707
163.4,708
163.24,709
163.07,710
162.91,711
162.72,712
162.54,713
162.35,714
162.2,715
162.04,716
161.89,717
161.74,718
161.58,719
161.43,720
161.26,721
161.1,722
160.93,723
160.75,724
160.58,725
160.4,726
160.21,727
160.02,728
159.83,729
159.66,730
159.5,731
159.33,732
159.19,733
159.05,734
158.9,735
158.74,736
158.58,737
158.41,738
158.3,739
158.19,740
158.07,741
157.96,742
157.84,743
157.73,744
157.62,745
157.52,746
157.41,747
157.31,748
157.2,749
157.1,750
157.04,751
156.99,752
156.93,753
157.02,754
157.1,755
157.18,756
157.64,757
158.1,758
158.56,759
159.09,760
159.61,761
160.13,762
161.08,763
162.02,764
162.95,765
163.95,766
164.94,767
165.93,768
166.94,769
167.94,770
168.94,771
169.77,772
170.6,773
171.43,774
172.23,775
173.03,776
173.82,777
174.6,778
175.37,779
176.14,780
176.67,781
177.19,782
177.71,783
178.11,784
178.52,785
178.92,786
179.06,787
179.21,788
179.36,789
179.56,790
179.77,791
179.97,792
180.21,793
180.44,794
180.68,795
180.87,796
181.05,797
181.24,798
181.29,799
181.35,800
181.41,801
181.47,802
181.53,803
181.6,804
181.6,805
181.6,806
181.6,807
181.61,808
181.63,809
181.65,810
181.6,811
181.56,812
181.52,813
181.43,814
181.35,815
181.26,816
181.13,817
181.01,818
180.88,819
180.67,820
180.46,821
180.26,822
180.03,823
179.81,824
179.58,825
179.37,826
179.15,827
178.93,828
178.74,829
178.54,830
178.34,831
178.17,832
177.99,833
177.82,834
177.65,835
177.48,836
177.31,837
177.14,838
176.97,839
176.8,840
176.65,841
176.51,842
176.36,843
176.2,844
176.05,845
175.9,846
175.76,847
175.63,848
175.49,849
175.35,850
175.2,851
175.06,852
174.89,853
174.71,854
174.54,855
174.36,856
174.18,857
174.0,858
173.83,859
173.67,860
173.5,861
173.4,862
173.3,863
173.19,864
173.12,865
173.04,866
172.96,867
173.0,868
173.03,869
173.06,870
173.16,871
173.25,872
173.35,873
173.41,874
173.46,875
173.52,876
173.6,877
173.69,878
173.78,879
173.78,880
173.78,881
173.79,882
173.84,883
173.89,884
173.95,885
173.98,886
174.01,887
174.04,888
174.07,889
174.1,890
174.13,891
174.11,892
174.09,893
174.06,894
174.02,895
173.98,896
173.93,897
173.8,898
173.66,899
173.53,900
173.39,901
173.26,902
173.12,903
172.94,904
172.76,905
172.58,906
172.38,907
172.18,908
171.98,909
171.78,910
171.58,911
171.39,912
171.21,913
171.03,914
170.85,915
170.71,916
170.56,917
170.42,918
170.27,919
170.13,920
169.99,921
169.85,922
169.71,923
169.57,924
169.45,925
169.33,926
169.2,927
169.06,928
168.92,929
168.78,930
168.67,931
168.56,932
168.45,933
168.29,934
168.13,935
167.96,936
167.83,937
167.7,938
167.57,939
167.5,940
167.44,941
167.37,942
167.34,943
167.3,944
167.27,945
167.32,946
167.38,947
167.44,948
167.69,949
167.94,950
168.19,951
168.53,952
168.87,953
169.2,954
169.72,955
170.23,956
170.74,957
171.23,958
171.71,959
172.2,960
172.65,961
173.09,962
173.54,963
173.91,964
174.27,965
174.64,966
174.94,967
175.24,968
175.53,969
175.81,970
176.09,971
176.37,972
176.6,973
176.84,974
177.07,975
177.28,976
177.5,977
177.72,978
178.09,979
178.47,980
178.84,981
179.27,982
179.7,983
180.12,984
180.4,985
180.67,986
180.94,987
181.08,988
181.22,989
181.36,990
181.4,991
181.44,992
181.48,993
181.61,994
181.75,995
181.89,996
182.01,997
182.14,998
182.26,999
182.33,1000
182.41,1001
182.48,1002
182.42,1003
182.36,1004
182.3,1005
182.22,1006
182.15,1007
182.07,1008
182.01,1009
181.94,1010
181.87,1011
181.79,1012
181.71,1013
181.62,1014
181.53,1015
181.43,1016
181.33,1017
181.2,1018
181.08,1019
180.95,1020
180.79,1021
180.63,1022
180.48,1023
180.31,1024
180.15,1025
179.99,1026
179.83,1027
179.66,1028
179.5,1029
179.34,1030
179.19,1031
179.03,1032
178.83,1033
178.63,1034
178.43,1035
178.23,1036
178.02,1037
177.82,1038
177.62,1039
177.43,1040
177.23,1041
177.11,1042
176.99,1043
176.87,1044
176.67,1045
176.47,1046
176.28,1047
176.14,1048
176.01,1049
175.88,1050
175.76,1051
175.65,1052
175.54,1053
175.41,1054
175.29,1055
175.17,1056
175.04,1057
174.91,1058
174.78,1059
174.66,1060
174.55,1061
174.43,1062
174.32,1063
174.2,1064
174.09,1065
173.98,1066
173.87,1067
173.76,1068
173.65,1069
173.53,1070
173.42,1071
173.28,1072
173.14,1073
173.0,1074
172.86,1075
172.71,1076
172.57,1077
172.41,1078
172.25,1079
172.09,1080
171.94,1081
171.79,1082
171.65,1083
171.51,1084
171.37,1085
171.23,1086
171.11,1087
170.98,1088
170.86,1089
170.77,1090
170.67,1091
170.57,1092
170.5,1093
170.43,1094
170.35,1095
170.26,1096
170.16,1097
170.06,1098
169.95,1099
169.83,1100
169.72,1101
169.62,1102
169.52,1103
169.42,1104
169.32,1105
169.22,1106
169.12,1107
169.05,1108
168.98,1109
168.92,1110
168.88,1111
168.85,1112
168.81,1113
168.72,1114
168.64,1115
168.55,1116
168.42,1117
168.29,1118
168.16,1119
168.03,1120
167.9,1121
167.77,1122
167.65,1123
167.52,1124
167.4,1125
167.26,1126
167.13,1127
166.99,1128
166.86,1129
166.72,1130
166.59,1131
166.46,1132
166.34,1133
166.21,1134
166.09,1135
165.96,1136
165.84,1137
165.73,1138
165.61,1139
165.5,1140
165.39,1141
165.28,1142
165.17,1143
165.08,1144
164.99,1145
164.9,1146
164.83,1147
164.76,1148
164.68,1149
164.6,1150
164.51,1151
164.43,1152
164.34,1153
164.26,1154
164.17,1155
164.07,1156
163.98,1157
163.88,1158
163.82,1159
163.75,1160
163.68,1161
163.64,1162
163.61,1163
163.57,1164
163.5,1165
163.42,1166
163.34,1167
163.23,1168
163.13,1169
163.02,1170
162.92,1171
162.83,1172
162.73,1173
162.63,1174
162.52,1175
162.42,1176
162.31,1177
162.21,1178
162.1,1179
162.02,1180
161.93,1181
161.84,1182
161.76,1183
161.68,1184
161.6,1185
161.51,1186
161.43,1187
161.35,1188
161.27,1189
161.18,1190
161.1,1191
160.99,1192
160.87,1193
160.75,1194
160.66,1195
160.56,1196
160.47,1197
160.4,1198
160.34,1199
160.27,1200
160.23,1201
160.19,1202
160.15,1203
160.11,1204
160.08,1205
160.05,1206
160.05,1207
160.04,1208
160.04,1209
160.06,1210
160.08,1211
160.1,1212
160.14,1213
160.18,1214
160.22,1215
160.28,1216
160.34,1217
160.4,1218
160.65,1219
160.9,1220
161.15,1221
161.41,1222
161.66,1223
161.91,1224
162.36,1225
162.81,1226
163.26,1227
163.6,1228
163.94,1229
164.27,1230
164.73,1231
165.2,1232
165.66,1233
165.99,1234
166.33,1235
166.66,1236
167.02,1237
167.39,1238
167.75,1239
168.02,1240
168.29,1241
168.56,1242
168.73,1243
168.91,1244
169.08,1245
169.22,1246
169.35,1247
169.49,1248
169.78,1249
170.07,1250
170.36,1251
170.69,1252
171.02,1253
171.35,1254
171.72,1255
172.08,1256
172.44,1257
172.76,1258
173.08,1259
173.4,1260
173.54,1261
173.68,1262
173.83,1263
173.94,1264
174.06,1265
174.18,1266
174.16,1267
174.14,1268
174.12,1269
174.07,1270
174.03,1271
173.99,1272
173.92,1273
173.85,1274
173.78,1275
173.72,1276
173.65,1277
173.59,1278
173.51,1279
173.43,1280
173.34,1281
173.26,1282
173.18,1283
173.09,1284
173.0,1285
172.91,1286
172.81,1287
172.7,1288
172.59,1289
172.48,1290
172.37,1291
172.26,1292
172.15,1293
172.05,1294
171.94,1295
171.84,1296
171.79,1297
171.74,1298
171.69,1299
171.7,1300
171.71,1301
171.72,1302
171.78,1303
171.84,1304
171.89,1305
171.94,1306
171.99,1307
172.04,1308
172.01,1309
171.99,1310
171.96,1311
171.91,1312
171.85,1313
171.8,1314
171.73,1315
171.66,1316
171.6,1317
171.54,1318
171.49,1319
171.43,1320
171.41,1321
171.39,1322
171.37,1323
171.4,1324
171.44,1325
171.48,1326
171.57,1327
171.66,1328
171.75,1329
172.03,1330
172.3,1331
172.58,1332
172.98,1333
173.38,1334
173.78,1335
174.17,1336
174.55,1337
174.93,1338
175.32,1339
175.71,1340
176.09,1341
176.3,1342
176.5,1343
176.71,1344
176.83,1345
176.96,1346
177.08,1347
177.15,1348
177.22,1349
177.29,1350
177.35,1351
177.41,1352
177.47,1353
177.47,1354
177.48,1355
177.48,1356
177.48,1357
177.48,1358
177.48,1359
177.43,1360
177.38,1361
177.32,1362
177.28,1363
177.23,1364
177.19,1365
177.09,1366
176.99,1367
176.89,1368
176.79,1369
176.69,1370
176.59,1371
176.54,1372
176.5,1373
176.45,1374
176.47,1375
176.49,1376
176.51,1377
176.57,1378
176.64,1379
176.71,1380
176.73,1381
176.75,1382
176.77,1383
176.66,1384
176.55,1385
176.43,1386
176.32,1387
176.2,1388
176.09,1389
175.97,1390
175.85,1391
175.73,1392
175.62,1393
175.5,1394
175.39,1395
175.27,1396
175.16,1397
175.05,1398
174.93,1399
174.82,1400
174.7,1401
174.58,1402
174.47,1403
174.36,1404
174.24,1405
174.12,1406
174.01,1407
173.91,1408
173.8,1409
173.7,1410
173.61,1411
173.52,1412
173.43,1413
173.43,1414
173.42,1415
173.42,1416
173.61,1417
173.8,1418
173.99,1419
174.35,1420
174.72,1421
175.08,1422
175.64,1423
176.21,1424
176.77,1425
177.35,1426
177.93,1427
178.51,1428
179.45,1429
180.39,1430
181.33,1431
182.05,1432
182.77,1433
183.49,1434
184.16,1435
184.83,1436
185.5,1437
185.97,1438
186.44,1439
186.91,1440
187.29,1441
187.67,1442
188.05,1443
188.33,1444
188.62,1445
188.9,1446
189.11,1447
189.32,1448
189.53,1449
189.71,1450
189.9,1451
190.08,1452
190.13,1453
190.18,1454
190.24,1455
190.22,1456
190.21,1457
190.2,1458
190.17,1459
190.15,1460
190.12,1461
190.09,1462
190.07,1463
190.04,1464
190.03,1465
190.02,1466
190.02,1467
190.04,1468
190.06,1469
190.09,1470
190.09,1471
190.1,1472
190.11,1473
190.09,1474
190.07,1475
190.05,1476
189.94,1477
189.83,1478
189.72,1479
189.6,1480
189.48,1481
189.36,1482
189.23,1483
189.09,1484
188.96,1485
188.83,1486
188.7,1487
188.57,1488
188.44,1489
188.31,1490
188.18,1491
188.04,1492
187.9,1493
187.76,1494
187.62,1495
187.48,1496
187.34,1497
187.25,1498
187.15,1499
187.06,1500
186.99,1501
186.92,1502
186.86,1503
186.8,1504
186.74,1505
186.68,1506
186.63,1507
186.58,1508
186.53,1509
186.47,1510
186.41,1511
186.35,1512
186.22,1513
186.08,1514
185.94,1515
185.81,1516
185.67,1517
185.54,1518
185.4,1519
185.27,1520
185.13,1521
185.04,1522
184.94,1523
184.85,1524
184.75,1525
184.66,1526
184.56,1527
184.47,1528
184.37,1529
184.28,1530
184.18,1531
184.09,1532
184.0,1533
183.94,1534
183.88,1535
183.82,1536
183.77,1537
183.72,1538
183.68,1539
183.61,1540
183.55,1541
183.49,1542
183.39,1543
183.3,1544
183.21,1545
183.11,1546
183.01,1547
182.91,1548
182.81,1549
182.71,1550
182.61,1551
182.51,1552
182.42,1553
182.32,1554
182.19,1555
182.06,1556
181.93,1557
181.85,1558
181.76,1559
181.68,1560
181.6,1561
181.52,1562
181.45,1563
181.36,1564
181.27,1565
181.18,1566
181.08,1567
180.98,1568
180.87,1569
180.78,1570
180.69,1571
180.6,1572
180.49,1573
180.39,1574
180.29,1575
180.2,1576
180.11,1577
180.02,1578
179.93,1579
179.84,1580
179.75,1581
179.66,1582
179.58,1583
179.49,1584
179.43,1585
179.37,1586
179.31,1587
179.23,1588
179.16,1589
179.09,1590
179.02,1591
178.94,1592
178.86,1593
178.77,1594
178.69,1595
178.6,1596
178.48,1597
178.37,1598
178.25,1599
178.14,1600
178.03,1601
177.92,1602
177.81,1603
177.7,1604
177.6,1605
177.51,1606
177.42,1607
177.33,1608
177.25,1609
177.17,1610
177.09,1611
177.02,1612
176.96,1613
176.89,1614
176.83,1615
176.78,1616
176.72,1617
176.64,1618
176.56,1619
176.49,1620
176.41,1621
176.33,1622
176.25,1623
176.17,1624
176.09,1625
176.01,1626
175.93,1627
175.85,1628
175.77,1629
175.75,1630
175.73,1631
175.71,1632
175.59,1633
175.47,1634
175.36,1635
175.31,1636
175.27,1637
175.23,1638
175.17,1639
175.11,1640
175.05,1641
174.94,1642
174.82,1643
174.7,1644
174.59,1645
174.47,1646
174.35,1647
174.3,1648
174.24,1649
174.19,1650
174.16,1651
174.12,1652
174.09,1653
174.03,1654
173.97,1655
173.91,1656
173.85,1657
173.78,1658
173.72,1659
173.7,1660
173.68,1661
173.67,1662
173.66,1663
173.65,1664
173.65,1665
173.64,1666
173.64,1667
173.63,1668
173.6,1669
173.57,1670
173.54,1671
173.5,1672
173.46,1673
173.42,1674
173.41,1675
173.39,1676
173.38,1677
173.39,1678
173.4,1679
173.42,1680
173.48,1681
173.55,1682
173.61,1683
173.73,1684
173.86,1685
173.98,1686
174.19,1687
174.39,1688
174.6,1689
174.85,1690
175.11,1691
175.36,1692
175.75,1693
176.13,1694
176.51,1695
176.83,1696
177.15,1697
177.46,1698
177.83,1699
178.2,1700
178.57,1701
178.82,1702
179.08,1703
179.33,1704
179.56,1705
179.78,1706
180.0,1707
180.19,1708
180.38,1709
180.56,1710
180.66,1711
180.76,1712
180.85,1713
180.92,1714
180.98,1715
181.04,1716
181.11,1717
181.17,1718
181.23,1719
181.25,1720
181.28,1721
181.3,1722
181.29,1723
181.28,1724
181.27,1725
181.26,1726
181.25,1727
181.25,1728
181.2,1729
181.16,1730
181.11,1731
181.06,1732
181.01,1733
180.96,1734
180.9,1735
180.85,1736
180.8,1737
180.73,1738
180.67,1739
180.61,1740
180.53,1741
180.45,1742
180.38,1743
180.29,1744
180.21,1745
180.13,1746
180.04,1747
179.95,1748
179.86,1749
179.77,1750
179.67,1751
179.58,1752
179.49,1753
179.4,1754
179.3,1755
179.21,1756
179.12,1757
179.03,1758
178.95,1759
178.88,1760
178.81,1761
178.74,1762
178.67,1763
178.6,1764
178.54,1765
178.48,1766
178.41,1767
178.35,1768
178.28,1769
178.22,1770
178.16,1771
178.09,1772
178.03,1773
177.98,1774
177.93,1775
177.88,1776
177.85,1777
177.82,1778
177.8,1779
177.78,1780
177.76,1781
177.74,1782
177.74,1783
177.73,1784
177.73,1785
177.71,1786
177.69,1787
177.66,1788
177.65,1789
177.64,1790
177.62,1791
177.59,1792
177.56,1793
177.53,1794
177.52,1795
177.5,1796
177.49,1797
177.47,1798
177.44,1799
177.42,1800
177.44,1801
177.47,1802
177.49,1803
177.54,1804
177.59,1805
177.63,1806
177.67,1807
177.71,1808
177.75,1809
177.78,1810
177.82,1811
177.86,1812
177.82,1813
177.79,1814
177.76,1815
177.71,1816
177.66,1817
177.61,1818
177.54,1819
177.47,1820
177.39,1821
177.31,1822
177.22,1823
177.13,1824
177.04,1825
176.95,1826
176.85,1827
176.76,1828
176.67,1829
176.58,1830
176.48,1831
176.38,1832
176.29,1833
176.19,1834
176.1,1835
176.0,1836
175.92,1837
175.83,1838
175.75,1839
175.68,1840
175.62,1841
175.55,1842
175.5,1843
175.44,1844
175.39,1845
175.32,1846
175.26,1847
175.19,1848
175.12,1849
175.05,1850
174.97,1851
174.89,1852
174.82,1853
174.74,1854
174.68,1855
174.62,1856
174.56,1857
174.51,1858
174.46,1859
174.41,1860
174.36,1861
174.3,1862
174.25,1863
174.2,1864
174.15,1865
174.11,1866
174.06,1867
174.01,1868
173.97,1869
174.07,1870
174.17,1871
174.27,1872
174.55,1873
174.83,1874
175.11,1875
175.46,1876
175.82,1877
176.17,1878
176.45,1879
176.73,1880
177.01,1881
177.22,1882
177.43,1883
177.64,1884
177.8,1885
177.95,1886
178.11,1887
178.28,1888
178.45,1889
178.62,1890
178.79,1891
178.96,1892
179.13,1893
179.34,1894
179.54,1895
179.75,1896
179.96,1897
180.16,1898
180.37,1899
180.53,1900
180.68,1901
180.83,1902
180.95,1903
181.08,1904
181.2,1905
181.24,1906
181.27,1907
181.31,1908
181.35,1909
181.38,1910
181.42,1911
181.45,1912
181.49,1913
181.53,1914
181.55,1915
181.56,1916
181.58,1917
181.6,1918
181.62,1919
181.64,1920
181.65,1921
181.67,1922
181.68,1923
181.68,1924
181.68,1925
181.68,1926
181.67,1927
181.66,1928
181.65,1929
181.62,1930
181.6,1931
181.57,1932
181.53,1933
181.49,1934
181.45,1935
181.4,1936
181.35,1937
181.29,1938
181.23,1939
181.16,1940
181.09,1941
181.02,1942
180.95,1943
180.88,1944
180.81,1945
180.73,1946
180.65,1947
180.58,1948
180.5,1949
180.43,1950
180.36,1951
180.28,1952
180.2,1953
180.1,1954
180.0,1955
179.91,1956
179.83,1957
179.75,1958
179.67,1959
179.59,1960
179.51,1961
179.43,1962
179.36,1963
179.29,1964
179.22,1965
179.15,1966
179.08,1967
179.02,1968
178.95,1969
178.88,1970
178.82,1971
178.75,1972
178.68,1973
178.61,1974
178.53,1975
178.46,1976
178.39,1977
178.31,1978
178.24,1979
178.16,1980
178.08,1981
178.01,1982
177.93,1983
177.85,1984
177.77,1985
177.69,1986
177.62,1987
177.55,1988
177.48,1989
177.41,1990
177.35,1991
177.29,1992
177.23,1993
177.17,1994
177.12,1995
177.06,1996
177.0,1997
176.94,1998
176.87,1999
176.81,2000
176.75,2001
176.68,2002
176.61,2003
176.54,2004
176.48,2005
176.41,2006
176.35,2007
176.29,2008
176.23,2009
176.16,2010
176.1,2011
176.04,2012
175.98,2013
175.91,2014
175.85,2015
175.79,2016
175.72,2017
175.64,2018
175.57,2019
175.53,2020
175.48,2021
175.44,2022
175.44,2023
175.45,2024
175.46,2025
175.47,2026
175.49,2027
175.5,2028
175.52,2029
175.53,2030
175.54,2031
175.52,2032
175.51,2033
175.49,2034
175.46,2035
175.42,2036
175.39,2037
175.35,2038
175.31,2039
175.27,2040
175.24,2041
175.2,2042
175.16,2043
175.11,2044
175.07,2045
175.02,2046
174.96,2047
174.9,2048
174.84,2049
174.78,2050
174.73,2051
174.67,2052
174.61,2053
174.55,2054
174.49,2055
174.44,2056
174.4,2057
174.36,2058
174.32,2059
174.28,2060
174.24,2061
174.2,2062
174.16,2063
174.11,2064
174.06,2065
174.0,2066
173.94,2067
173.87,2068
173.8,2069
173.73,2070
173.66,2071
173.59,2072
173.52,2073
173.46,2074
173.39,2075
173.33,2076
173.25,2077
173.17,2078
173.09,2079
173.02,2080
172.94,2081
172.87,2082
172.8,2083
172.72,2084
172.65,2085
172.59,2086
172.52,2087
172.46,2088
172.39,2089
172.33,2090
172.27,2091
172.21,2092
172.15,2093
172.09,2094
172.03,2095
171.97,2096
171.9,2097
171.84,2098
171.77,2099
171.71,2100
171.65,2101
171.58,2102
171.52,2103
171.45,2104
171.38,2105
171.32,2106
171.25,2107
171.18,2108
171.12,2109
171.05,2110
170.99,2111
170.92,2112
170.86,2113
170.8,2114
170.74,2115
170.68,2116
170.62,2117
170.56,2118
170.5,2119
170.44,2120
170.39,2121
170.34,2122
170.3,2123
170.25,2124
170.21,2125
170.16,2126
170.12,2127
170.11,2128
170.09,2129
170.08,2130
170.08,2131
170.08,2132
170.08,2133
170.08,2134
170.09,2135
170.09,2136
170.1,2137
170.11,2138
170.12,2139
170.18,2140
170.23,2141
170.28,2142
170.38,2143
170.48,2144
170.58,2145
170.76,2146
170.95,2147
171.13,2148
171.37,2149
171.62,2150
171.86,2151
172.18,2152
172.51,2153
172.84,2154
173.18,2155
173.52,2156
173.86,2157
174.19,2158
174.51,2159
174.83,2160
175.16,2161
175.49,2162
175.81,2163
176.16,2164
176.5,2165
176.85,2166
177.28,2167
177.7,2168
178.13,2169
178.44,2170
178.75,2171
179.06,2172
179.29,2173
179.53,2174
179.76,2175
179.86,2176
179.96,2177
180.05,2178
180.11,2179
180.18,2180
180.24,2181
180.25,2182
180.26,2183
180.27,2184
180.28,2185
180.28,2186
180.28,2187
180.29,2188
180.29,2189
180.29,2190
180.29,2191
180.29,2192
180.29,2193
180.27,2194
180.25,2195
180.23,2196
180.2,2197
180.17,2198
180.14,2199
180.09,2200
180.03,2201
179.98,2202
179.92,2203
179.87,2204
179.82,2205
179.76,2206
179.71,2207
179.66,2208
179.61,2209
179.56,2210
179.5,2211
179.46,2212
179.41,2213
179.36,2214
179.31,2215
179.27,2216
179.23,2217
179.19,2218
179.15,2219
179.11,2220
179.07,2221
179.03,2222
178.99,2223
178.94,2224
178.88,2225
178.83,2226
178.78,2227
178.72,2228
178.66,2229
178.59,2230
178.52,2231
178.45,2232
178.39,2233
178.32,2234
178.25,2235
178.18,2236
178.11,2237
178.05,2238
177.98,2239
177.92,2240
177.86,2241
177.8,2242
177.73,2243
177.67,2244
177.61,2245
177.55,2246
177.5,2247
177.44,2248
177.38,2249
177.33,2250
177.32,2251
177.32,2252
177.31,2253
177.34,2254
177.38,2255
177.41,2256
177.44,2257
177.47,2258
177.5,2259
177.54,2260
177.57,2261
177.61,2262
177.63,2263
177.66,2264
177.69,2265
177.7,2266
177.72,2267
177.73,2268
177.73,2269
177.73,2270
177.73,2271
177.72,2272
177.71,2273
177.69,2274
177.65,2275
177.61,2276
177.57,2277
177.52,2278
177.48,2279
177.44,2280
177.41,2281
177.37,2282
177.34,2283
177.3,2284
177.25,2285
177.21,2286
177.17,2287
177.13,2288
177.08,2289
177.02,2290
176.95,2291
176.89,2292
176.83,2293
176.76,2294
176.7,2295
176.64,2296
176.58,2297
176.51,2298
176.45,2299
176.4,2300
176.34,2301
176.28,2302
176.23,2303
176.17,2304
176.12,2305
176.07,2306
176.02,2307
175.97,2308
175.91,2309
175.86,2310


==> Data/Compose-Post-Reactive-Latency-CPU.csv <==
value,xtick
71.60245,150
88.9811851851852,151
88.9811851851852,152
88.9811851851852,153
86.39799999999998,154
86.39799999999998,155
86.39799999999998,156
77.81991304347825,157
77.81991304347825,158
77.81991304347825,159
68.01300000000002,160
68.01300000000002,161
68.01300000000002,162
60.72186363636364,163
60.72186363636364,164
60.72186363636364,165
65.55091666666668,166
65.55091666666668,167
65.55091666666668,168
73.89632352941176,169
73.89632352941176,170
73.89632352941176,171
56.38764705882353,172
56.38764705882353,173
56.38764705882353,174
70.4820857142857,175
70.4820857142857,176
70.4820857142857,177
50.115148148148144,178
50.115148148148144,179
50.115148148148144,180
58.4053870967742,181
58.4053870967742,182
58.4053870967742,183
54.43166666666666,184
54.43166666666666,185
54.43166666666666,186
61.524318181818174,187
61.524318181818174,188
61.524318181818174,189
100.66635714285714,190
100.66635714285714,191
100.66635714285714,192
93.6865,193
93.6865,194
93.6865,195
119.21549999999998,196
119.21549999999998,197
119.21549999999998,198
92.53093333333332,199
92.53093333333332,200
92.53093333333332,201
76.8038,202
76.8038,203
76.8038,204
49.26262068965517,205
49.26262068965517,206
49.26262068965517,207
47.13465000000001,208
47.13465000000001,209
47.13465000000001,210
71.14733333333331,211
71.14733333333331,212
71.14733333333331,213
80.8739565217391,214
80.8739565217391,215
80.8739565217391,216
58.85260869565217,217
58.85260869565217,218
58.85260869565217,219
63.96705882352941,220
63.96705882352941,221
63.96705882352941,222
23.303894736842107,223
23.303894736842107,224
23.303894736842107,225
25.893500000000003,226
25.893500000000003,227
25.893500000000003,228
41.99635,229
41.99635,230
41.99635,231
52.57793333333334,232
52.57793333333334,233
52.57793333333334,234
81.66461904761906,235
81.66461904761906,236
81.66461904761906,237
79.81141176470588,238
79.81141176470588,239
79.81141176470588,240
80.84878947368422,241
80.84878947368422,242
80.84878947368422,243
60.04017647058825,244
60.04017647058825,245
60.04017647058825,246
45.436277777777775,247
45.436277777777775,248
45.436277777777775,249
66.63033333333334,250
66.63033333333334,251
66.63033333333334,252
51.838285714285725,253
51.838285714285725,254
51.838285714285725,255
83.70110000000001,256
83.70110000000001,257
83.70110000000001,258
76.305625,259
76.305625,260
76.305625,261
73.3091875,262
73.3091875,263
73.3091875,264
65.32907142857144,265
65.32907142857144,266
65.32907142857144,267
68.03125,268
68.03125,269
68.03125,270
75.1750357142857,271
75.1750357142857,272
75.1750357142857,273
85.23463157894739,274
85.23463157894739,275
85.23463157894739,276
204.0398275862069,277
204.0398275862069,278
204.0398275862069,279
214.32099999999997,280
214.32099999999997,281
214.32099999999997,282
229.07346666666666,283
229.07346666666666,284
229.07346666666666,285
152.3585172413793,286
152.3585172413793,287
152.3585172413793,288
214.48418181818178,289
214.48418181818178,290
214.48418181818178,291
223.92160000000004,292
223.92160000000004,293
223.92160000000004,294
412.9231020408163,295
412.9231020408163,296
412.9231020408163,297
477.5161016949153,298
477.5161016949153,299
477.5161016949153,300
538.9758181818183,301
538.9758181818183,302
538.9758181818183,303
569.4698941176473,304
569.4698941176473,305
569.4698941176473,306
629.4825625000001,307
629.4825625000001,308
629.4825625000001,309
757.4565421686751,310
757.4565421686751,311
757.4565421686751,312
805.8385588235295,313
805.8385588235295,314
805.8385588235295,315
717.9062499999997,316
717.9062499999997,317
717.9062499999997,318
603.7688072289155,319
603.7688072289155,320
603.7688072289155,321
574.48693,322
574.48693,323
574.48693,324
520.2505064935066,325
520.2505064935066,326
520.2505064935066,327
472.89191000000005,328
472.89191000000005,329
472.89191000000005,330
396.57980434782615,331
396.57980434782615,332
396.57980434782615,333
265.15129,334
265.15129,335
265.15129,336
169.16647142857136,337
169.16647142857136,338
169.16647142857136,339
136.7909883720931,340
136.7909883720931,341
136.7909883720931,342
138.8491323529412,343
138.8491323529412,344
138.8491323529412,345
112.96760215053766,346
112.96760215053766,347
112.96760215053766,348
107.37010126582278,349
107.37010126582278,350
107.37010126582278,351
93.45537037037039,352
93.45537037037039,353
93.45537037037039,354
78.81976923076921,355
78.81976923076921,356
78.81976923076921,357
70.63182142857143,358
70.63182142857143,359
70.63182142857143,360
94.74522916666668,361
94.74522916666668,362
94.74522916666668,363
78.59795238095239,364
78.59795238095239,365
78.59795238095239,366
83.63256756756758,367
83.63256756756758,368
83.63256756756758,369
116.28921276595744,370
116.28921276595744,371
116.28921276595744,372
156.13159574468082,373
156.13159574468082,374
156.13159574468082,375
187.06582222222227,376
187.06582222222227,377
187.06582222222227,378
193.0859722222222,379
193.0859722222222,380
193.0859722222222,381
132.90324999999999,382
132.90324999999999,383
132.90324999999999,384
118.96599999999998,385
118.96599999999998,386
118.96599999999998,387
49.063,388
49.063,389
49.063,390
34.07336111111111,391
34.07336111111111,392
34.07336111111111,393
20.758709677419354,394
20.758709677419354,395
20.758709677419354,396
22.8600625,397
22.8600625,398
22.8600625,399
40.48213333333334,400
40.48213333333334,401
40.48213333333334,402
45.53288888888889,403
45.53288888888889,404
45.53288888888889,405
108.79708571428571,406
108.79708571428571,407
108.79708571428571,408
123.13792682926831,409
123.13792682926831,410
123.13792682926831,411
198.32002702702704,412
198.32002702702704,413
198.32002702702704,414
274.54993220338974,415
274.54993220338974,416
274.54993220338974,417
294.04535999999996,418
294.04535999999996,419
294.04535999999996,420
328.6742575757575,421
328.6742575757575,422
328.6742575757575,423
294.44237931034496,424
294.44237931034496,425
294.44237931034496,426
303.83642857142866,427
303.83642857142866,428
303.83642857142866,429
220.6062641509434,430
220.6062641509434,431
220.6062641509434,432
165.78901587301587,433
165.78901587301587,434
165.78901587301587,435
57.683,436
57.683,437
57.683,438
43.22743636363636,439
43.22743636363636,440
43.22743636363636,441
26.256380952380947,442
26.256380952380947,443
26.256380952380947,444
26.803974358974354,445
26.803974358974354,446
26.803974358974354,447
31.64810714285715,448
31.64810714285715,449
31.64810714285715,450
19.658346153846157,451
19.658346153846157,452
19.658346153846157,453
20.245478260869568,454
20.245478260869568,455
20.245478260869568,456
51.71444,457
51.71444,458
51.71444,459
63.85112,460
63.85112,461
63.85112,462
90.8672857142857,463
90.8672857142857,464
90.8672857142857,465
71.69866666666665,466
71.69866666666665,467
71.69866666666665,468
68.4022857142857,469
68.4022857142857,470
68.4022857142857,471
50.1868,472
50.1868,473
50.1868,474
63.837823529411764,475
63.837823529411764,476
63.837823529411764,477
103.23528,478
103.23528,479
103.23528,480
346.23822222222225,481
346.23822222222225,482
346.23822222222225,483
396.3403720930233,484
396.3403720930233,485
396.3403720930233,486
464.4031016949152,487
464.4031016949152,488
464.4031016949152,489
504.1689428571428,490
504.1689428571428,491
504.1689428571428,492
510.69995522388075,493
510.69995522388075,494
510.69995522388075,495
480.1651428571428,496
480.1651428571428,497
480.1651428571428,498
431.1235616438355,499
431.1235616438355,500
431.1235616438355,501
416.4575606060603,502
416.4575606060603,503
416.4575606060603,504
479.3699670329672,505
479.3699670329672,506
479.3699670329672,507
590.3856551724137,508
590.3856551724137,509
590.3856551724137,510
606.4375299999999,511
606.4375299999999,512
606.4375299999999,513
706.25658,514
706.25658,515
706.25658,516
603.343011235955,517
603.343011235955,518
603.343011235955,519
502.75702040816316,520
502.75702040816316,521
502.75702040816316,522
363.3358444444443,523
363.3358444444443,524
363.3358444444443,525
352.1395,526
352.1395,527
352.1395,528
318.66298969072164,529
318.66298969072164,530
318.66298969072164,531
322.70818000000014,532
322.70818000000014,533
322.70818000000014,534
342.39532142857155,535
342.39532142857155,536
342.39532142857155,537
261.5265800000001,538
261.5265800000001,539
261.5265800000001,540
264.03507,541
264.03507,542
264.03507,543
155.00191,544
155.00191,545
155.00191,546
145.23462499999997,547
145.23462499999997,548
145.23462499999997,549
126.86207,550
126.86207,551
126.86207,552
76.14323076923074,553
76.14323076923074,554
76.14323076923074,555
30.28918867924528,556
30.28918867924528,557
30.28918867924528,558
36.67399999999999,559
36.67399999999999,560
36.67399999999999,561
33.46548979591837,562
33.46548979591837,563
33.46548979591837,564
31.368675000000003,565
31.368675000000003,566
31.368675000000003,567
34.39223076923077,568
34.39223076923077,569
34.39223076923077,570
0.0,571
0.0,572
0.0,573
85.0058,574
85.0058,575
85.0058,576
85.0058,577
85.0058,578
85.0058,579
78.06184999999999,580
78.06184999999999,581
78.06184999999999,582
100.79953333333334,583
100.79953333333334,584
100.79953333333334,585
78.44391666666665,586
78.44391666666665,587
78.44391666666665,588
74.82284999999999,589
74.82284999999999,590
74.82284999999999,591
48.47424999999999,592
48.47424999999999,593
48.47424999999999,594
42.768,595
42.768,596
42.768,597
70.80952941176469,598
70.80952941176469,599
70.80952941176469,600
126.27055555555557,601
126.27055555555557,602
126.27055555555557,603
120.20295454545453,604
120.20295454545453,605
120.20295454545453,606
126.28800000000001,607
126.28800000000001,608
126.28800000000001,609
43.567699999999995,610
43.567699999999995,611
43.567699999999995,612
38.927375000000005,613
38.927375000000005,614
38.927375000000005,615
44.23421052631579,616
44.23421052631579,617
44.23421052631579,618
54.78195238095238,619
54.78195238095238,620
54.78195238095238,621
52.52504,622
52.52504,623
52.52504,624
53.36534615384616,625
53.36534615384616,626
53.36534615384616,627
37.21089285714286,628
37.21089285714286,629
37.21089285714286,630
38.33483333333332,631
38.33483333333332,632
38.33483333333332,633
30.81130434782609,634
30.81130434782609,635
30.81130434782609,636
65.14995454545453,637
65.14995454545453,638
65.14995454545453,639
62.38731578947369,640
62.38731578947369,641
62.38731578947369,642
84.04466666666667,643
84.04466666666667,644
84.04466666666667,645
74.01400000000001,646
74.01400000000001,647
74.01400000000001,648
61.49938461538461,649
61.49938461538461,650
61.49938461538461,651
96.47906666666668,652
96.47906666666668,653
96.47906666666668,654
159.16407142857142,655
159.16407142857142,656
159.16407142857142,657
168.69976923076922,658
168.69976923076922,659
168.69976923076922,660
150.8458,661
150.8458,662
150.8458,663
19.912125,664
19.912125,665
19.912125,666
30.28542105263158,667
30.28542105263158,668
30.28542105263158,669
44.41899999999999,670
44.41899999999999,671
44.41899999999999,672
43.981842105263155,673
43.981842105263155,674
43.981842105263155,675
38.592615384615385,676
38.592615384615385,677
38.592615384615385,678
32.48064705882353,679
32.48064705882353,680
32.48064705882353,681
78.04661111111109,682
78.04661111111109,683
78.04661111111109,684
104.95838095238092,685
104.95838095238092,686
104.95838095238092,687
87.0055925925926,688
87.0055925925926,689
87.0055925925926,690
80.63184848484849,691
80.63184848484849,692
80.63184848484849,693
63.55740740740742,694
63.55740740740742,695
63.55740740740742,696
56.03634482758622,697
56.03634482758622,698
56.03634482758622,699
80.47791304347827,700
80.47791304347827,701
80.47791304347827,702
74.59641176470589,703
74.59641176470589,704
74.59641176470589,705
74.30205555555555,706
74.30205555555555,707
74.30205555555555,708
71.54038095238096,709
71.54038095238096,710
71.54038095238096,711
57.19321052631578,712
57.19321052631578,713
57.19321052631578,714
75.44404,715
75.44404,716
75.44404,717
74.363,718
74.363,719
74.363,720
66.18163157894735,721
66.18163157894735,722
66.18163157894735,723
57.780444444444434,724
57.780444444444434,725
57.780444444444434,726
51.51905555555555,727
51.51905555555555,728
51.51905555555555,729
61.71864999999999,730
61.71864999999999,731
61.71864999999999,732
76.31725000000002,733
76.31725000000002,734
76.31725000000002,735
62.860428571428564,736
62.860428571428564,737
62.860428571428564,738
90.76912195121952,739
90.76912195121952,740
90.76912195121952,741
90.26189743589742,742
90.26189743589742,743
90.26189743589742,744
94.48169767441861,745
94.48169767441861,746
94.48169767441861,747
94.13883333333335,748
94.13883333333335,749
94.13883333333335,750
124.26174999999999,751
124.26174999999999,752
124.26174999999999,753
206.0529117647059,754
206.0529117647059,755
206.0529117647059,756
438.4317105263158,757
438.4317105263158,758
438.4317105263158,759
480.25712962962956,760
480.25712962962956,761
480.25712962962956,762
739.120630136986,763
739.120630136986,764
739.120630136986,765
777.1039146341462,766
777.1039146341462,767
777.1039146341462,768
789.4562688172041,769
789.4562688172041,770
789.4562688172041,771
688.9494999999997,772
688.9494999999997,773
688.9494999999997,774
671.6786888888889,775
671.6786888888889,776
671.6786888888889,777
662.0039166666668,778
662.0039166666668,779
662.0039166666668,780
506.8511063829789,781
506.8511063829789,782
506.8511063829789,783
433.9341333333334,784
433.9341333333334,785
433.9341333333334,786
273.5156170212766,787
273.5156170212766,788
273.5156170212766,789
310.13189690721657,790
310.13189690721657,791
310.13189690721657,792
332.8217333333334,793
332.8217333333334,794
332.8217333333334,795
301.4042022471911,796
301.4042022471911,797
301.4042022471911,798
218.24338961038964,799
218.24338961038964,800
218.24338961038964,801
222.83143157894742,802
222.83143157894742,803
222.83143157894742,804
181.71578749999998,805
181.71578749999998,806
181.71578749999998,807
192.16059550561795,808
192.16059550561795,809
192.16059550561795,810
152.8856909090909,811
152.8856909090909,812
152.8856909090909,813
124.87414084507046,814
124.87414084507046,815
124.87414084507046,816
96.77852083333335,817
96.77852083333335,818
96.77852083333335,819
40.165081967213126,820
40.165081967213126,821
40.165081967213126,822
28.713571428571434,823
28.713571428571434,824
28.713571428571434,825
32.537836734693876,826
32.537836734693876,827
32.537836734693876,828
44.01494871794871,829
44.01494871794871,830
44.01494871794871,831
59.92033333333333,832
59.92033333333333,833
59.92033333333333,834
61.17039473684211,835
61.17039473684211,836
61.17039473684211,837
59.23412000000001,838
59.23412000000001,839
59.23412000000001,840
74.757725,841
74.757725,842
74.757725,843
69.00381999999999,844
69.00381999999999,845
69.00381999999999,846
81.48289473684214,847
81.48289473684214,848
81.48289473684214,849
73.73378124999999,850
73.73378124999999,851
73.73378124999999,852
53.42828,853
53.42828,854
53.42828,855
45.74792307692307,856
45.74792307692307,857
45.74792307692307,858
56.94649999999999,859
56.94649999999999,860
56.94649999999999,861
99.96195999999996,862
99.96195999999996,863
99.96195999999996,864
117.84453658536586,865
117.84453658536586,866
117.84453658536586,867
196.79871428571425,868
196.79871428571425,869
196.79871428571425,870
242.61389473684218,871
242.61389473684218,872
242.61389473684218,873
213.77963380281693,874
213.77963380281693,875
213.77963380281693,876
237.07638709677417,877
237.07638709677417,878
237.07638709677417,879
175.39661728395063,880
175.39661728395063,881
175.39661728395063,882
213.1571408450704,883
213.1571408450704,884
213.1571408450704,885
196.38497468354421,886
196.38497468354421,887
196.38497468354421,888
197.0775857142857,889
197.0775857142857,890
197.0775857142857,891
157.78458333333327,892
157.78458333333327,893
157.78458333333327,894
141.3779074074074,895
141.3779074074074,896
141.3779074074074,897
72.52116666666667,898
72.52116666666667,899
72.52116666666667,900
71.815306122449,901
71.815306122449,902
71.815306122449,903
36.29727272727272,904
36.29727272727272,905
36.29727272727272,906
19.639953488372093,907
19.639953488372093,908
19.639953488372093,909
21.348,910
21.348,911
21.348,912
35.89839534883722,913
35.89839534883722,914
35.89839534883722,915
58.58618181818183,916
58.58618181818183,917
58.58618181818183,918
61.35279999999999,919
61.35279999999999,920
61.35279999999999,921
60.54360869565215,922
60.54360869565215,923
60.54360869565215,924
75.01422727272725,925
75.01422727272725,926
75.01422727272725,927
58.84817647058824,928
58.84817647058824,929
58.84817647058824,930
83.34392307692308,931
83.34392307692308,932
83.34392307692308,933
40.168055555555554,934
40.168055555555554,935
40.168055555555554,936
63.09108695652174,937
63.09108695652174,938
63.09108695652174,939
115.87074193548385,940
115.87074193548385,941
115.87074193548385,942
139.33254054054058,943
139.33254054054058,944
139.33254054054058,945
213.97157500000003,946
213.97157500000003,947
213.97157500000003,948
367.55300000000017,949
367.55300000000017,950
367.55300000000017,951
440.05368000000004,952
440.05368000000004,953
440.05368000000004,954
584.0463333333333,955
584.0463333333333,956
584.0463333333333,957
564.2213750000002,958
564.2213750000002,959
564.2213750000002,960
535.5310606060605,961
535.5310606060605,962
535.5310606060605,963
474.0389886363637,964
474.0389886363637,965
474.0389886363637,966
418.88821999999993,967
418.88821999999993,968
418.88821999999993,969
404.4062150537635,970
404.4062150537635,971
404.4062150537635,972
369.22042999999996,973
369.22042999999996,974
369.22042999999996,975
355.7795505617977,976
355.7795505617977,977
355.7795505617977,978
489.6451752577319,979
489.6451752577319,980
489.6451752577319,981
536.0178617021277,982
536.0178617021277,983
536.0178617021277,984
407.19776999999993,985
407.19776999999993,986
407.19776999999993,987
299.89407000000006,988
299.89407000000006,989
299.89407000000006,990
213.54769696969706,991
213.54769696969706,992
213.54769696969706,993
298.05764646464644,994
298.05764646464644,995
298.05764646464644,996
287.97750649350655,997
287.97750649350655,998
287.97750649350655,999
243.61995918367336,1000
243.61995918367336,1001
243.61995918367336,1002
131.1642098765432,1003
131.1642098765432,1004
131.1642098765432,1005
117.6559375,1006
117.6559375,1007
117.6559375,1008
124.8676231884058,1009
124.8676231884058,1010
124.8676231884058,1011
109.50066666666666,1012
109.50066666666666,1013
109.50066666666666,1014
97.54996078431374,1015
97.54996078431374,1016
97.54996078431374,1017
69.8697818181818,1018
69.8697818181818,1019
69.8697818181818,1020
43.306666666666665,1021
43.306666666666665,1022
43.306666666666665,1023
39.84860465116277,1024
39.84860465116277,1025
39.84860465116277,1026
35.10738461538462,1027
35.10738461538462,1028
35.10738461538462,1029
41.84684848484848,1030
41.84684848484848,1031
41.84684848484848,1032
0.0,1033
0.0,1034
0.0,1035
0.0,1036
0.0,1037
0.0,1038
0.0,1039
0.0,1040
0.0,1041
69.70357142857144,1042
69.70357142857144,1043
69.70357142857144,1044
0.0,1045
0.0,1046
0.0,1047
56.50306666666667,1048
56.50306666666667,1049
56.50306666666667,1050
73.683,1051
73.683,1052
73.683,1053
63.481533333333346,1054
63.481533333333346,1055
63.481533333333346,1056
57.37107692307692,1057
57.37107692307692,1058
57.37107692307692,1059
69.98833333333333,1060
69.98833333333333,1061
69.98833333333333,1062
69.164125,1063
69.164125,1064
69.164125,1065
72.89717647058825,1066
72.89717647058825,1067
72.89717647058825,1068
68.98191666666666,1069
68.98191666666666,1070
68.98191666666666,1071
44.166466666666665,1072
44.166466666666665,1073
44.166466666666665,1074
40.23683333333333,1075
40.23683333333333,1076
40.23683333333333,1077
22.752111111111113,1078
22.752111111111113,1079
22.752111111111113,1080
35.692454545454545,1081
35.692454545454545,1082
35.692454545454545,1083
40.21457894736842,1084
40.21457894736842,1085
40.21457894736842,1086
57.09664705882352,1087
57.09664705882352,1088
57.09664705882352,1089
79.68033333333332,1090
79.68033333333332,1091
79.68033333333332,1092
101.24876190476189,1093
101.24876190476189,1094
101.24876190476189,1095
78.5911379310345,1096
78.5911379310345,1097
78.5911379310345,1098
59.74292,1099
59.74292,1100
59.74292,1101
75.78289285714287,1102
75.78289285714287,1103
75.78289285714287,1104
72.17058333333333,1105
72.17058333333333,1106
72.17058333333333,1107
105.25512499999996,1108
105.25512499999996,1109
105.25512499999996,1110
135.82811764705883,1111
135.82811764705883,1112
135.82811764705883,1113
82.52368421052631,1114
82.52368421052631,1115
82.52368421052631,1116
42.99382352941176,1117
42.99382352941176,1118
42.99382352941176,1119
43.51228571428571,1120
43.51228571428571,1121
43.51228571428571,1122
46.065636363636365,1123
46.065636363636365,1124
46.065636363636365,1125
34.00988888888889,1126
34.00988888888889,1127
34.00988888888889,1128
36.075678571428575,1129
36.075678571428575,1130
36.075678571428575,1131
42.27575862068966,1132
42.27575862068966,1133
42.27575862068966,1134
43.266551724137926,1135
43.266551724137926,1136
43.266551724137926,1137
53.197608695652164,1138
53.197608695652164,1139
53.197608695652164,1140
57.15463636363638,1141
57.15463636363638,1142
57.15463636363638,1143
75.40792592592592,1144
75.40792592592592,1145
75.40792592592592,1146
92.83441666666668,1147
92.83441666666668,1148
92.83441666666668,1149
78.18632142857143,1150
78.18632142857143,1151
78.18632142857143,1152
78.722,1153
78.722,1154
78.722,1155
67.87838095238097,1156
67.87838095238097,1157
67.87838095238097,1158
95.01514285714286,1159
95.01514285714286,1160
95.01514285714286,1161
127.59378571428572,1162
127.59378571428572,1163
127.59378571428572,1164
84.3100909090909,1165
84.3100909090909,1166
84.3100909090909,1167
54.40207692307692,1168
54.40207692307692,1169
54.40207692307692,1170
64.30783333333333,1171
64.30783333333333,1172
64.30783333333333,1173
55.30009523809523,1174
55.30009523809523,1175
55.30009523809523,1176
54.50995454545453,1177
54.50995454545453,1178
54.50995454545453,1179
72.56094736842105,1180
72.56094736842105,1181
72.56094736842105,1182
77.09647826086956,1183
77.09647826086956,1184
77.09647826086956,1185
75.70947826086956,1186
75.70947826086956,1187
75.70947826086956,1188
75.78263999999999,1189
75.78263999999999,1190
75.78263999999999,1191
39.15891666666668,1192
39.15891666666668,1193
39.15891666666668,1194
61.1942962962963,1195
61.1942962962963,1196
61.1942962962963,1197
92.54043333333334,1198
92.54043333333334,1199
92.54043333333334,1200
115.13991428571428,1201
115.13991428571428,1202
115.13991428571428,1203
126.62855882352942,1204
126.62855882352942,1205
126.62855882352942,1206
156.13518181818185,1207
156.13518181818185,1208
156.13518181818185,1209
181.11531914893612,1210
181.11531914893612,1211
181.11531914893612,1212
202.72961016949148,1213
202.72961016949148,1214
202.72961016949148,1215
224.52591176470582,1216
224.52591176470582,1217
224.52591176470582,1218
430.13658333333353,1219
430.13658333333353,1220
430.13658333333353,1221
430.8250416666666,1222
430.8250416666666,1223
430.8250416666666,1224
647.7096385542168,1225
647.7096385542168,1226
647.7096385542168,1227
528.9013614457832,1228
528.9013614457832,1229
528.9013614457832,1230
664.0150705882353,1231
664.0150705882353,1232
664.0150705882353,1233
529.2125301204819,1234
529.2125301204819,1235
529.2125301204819,1236
562.9009081632654,1237
562.9009081632654,1238
562.9009081632654,1239
462.98940206185574,1240
462.98940206185574,1241
462.98940206185574,1242
358.8772,1243
358.8772,1244
358.8772,1245
318.11957777777775,1246
318.11957777777775,1247
318.11957777777775,1248
491.21699999999976,1249
491.21699999999976,1250
491.21699999999976,1251
534.3234222222222,1252
534.3234222222222,1253
534.3234222222222,1254
573.3676170212765,1255
573.3676170212765,1256
573.3676170212765,1257
527.8943499999999,1258
527.8943499999999,1259
527.8943499999999,1260
331.3065934065934,1261
331.3065934065934,1262
331.3065934065934,1263
306.3663578947368,1264
306.3663578947368,1265
306.3663578947368,1266
149.92444285714285,1267
149.92444285714285,1268
149.92444285714285,1269
124.95319480519477,1270
124.95319480519477,1271
124.95319480519477,1272
96.44763380281688,1273
96.44763380281688,1274
96.44763380281688,1275
103.64231645569619,1276
103.64231645569619,1277
103.64231645569619,1278
79.2810789473684,1279
79.2810789473684,1280
79.2810789473684,1281
79.60011688311685,1282
79.60011688311685,1283
79.60011688311685,1284
66.9247627118644,1285
66.9247627118644,1286
66.9247627118644,1287
45.52662264150944,1288
45.52662264150944,1289
45.52662264150944,1290
46.92276923076923,1291
46.92276923076923,1292
46.92276923076923,1293
53.01416666666668,1294
53.01416666666668,1295
53.01416666666668,1296
116.50516129032256,1297
116.50516129032256,1298
116.50516129032256,1299
181.5098604651162,1300
181.5098604651162,1301
181.5098604651162,1302
238.59669696969695,1303
238.59669696969695,1304
238.59669696969695,1305
227.66046666666665,1306
227.66046666666665,1307
227.66046666666665,1308
141.96405555555557,1309
141.96405555555557,1310
141.96405555555557,1311
109.31861538461541,1312
109.31861538461541,1313
109.31861538461541,1314
92.41051219512195,1315
92.41051219512195,1316
92.41051219512195,1317
107.97791111111111,1318
107.97791111111111,1319
107.97791111111111,1320
145.809935483871,1321
145.809935483871,1322
145.809935483871,1323
213.8041212121212,1324
213.8041212121212,1325
213.8041212121212,1326
280.7338518518519,1327
280.7338518518519,1328
280.7338518518519,1329
497.4355084745762,1330
497.4355084745762,1331
497.4355084745762,1332
647.9236538461538,1333
647.9236538461538,1334
647.9236538461538,1335
629.9020384615382,1336
629.9020384615382,1337
629.9020384615382,1338
636.9008253968254,1339
636.9008253968254,1340
636.9008253968254,1341
420.4029756097562,1342
420.4029756097562,1343
420.4029756097562,1344
324.5221973684211,1345
324.5221973684211,1346
324.5221973684211,1347
261.84096250000005,1348
261.84096250000005,1349
261.84096250000005,1350
249.65189062500002,1351
249.65189062500002,1352
249.65189062500002,1353
182.4107627118644,1354
182.4107627118644,1355
182.4107627118644,1356
176.68568000000002,1357
176.68568000000002,1358
176.68568000000002,1359
113.79048837209302,1360
113.79048837209302,1361
113.79048837209302,1362
122.10624999999999,1363
122.10624999999999,1364
122.10624999999999,1365
54.67274285714284,1366
54.67274285714284,1367
54.67274285714284,1368
54.60973529411764,1369
54.60973529411764,1370
54.60973529411764,1371
122.1287142857143,1372
122.1287142857143,1373
122.1287142857143,1374
199.20615151515148,1375
199.20615151515148,1376
199.20615151515148,1377
258.0973571428571,1378
258.0973571428571,1379
258.0973571428571,1380
204.01843243243243,1381
204.01843243243243,1382
204.01843243243243,1383
36.889756756756746,1384
36.889756756756746,1385
36.889756756756746,1386
33.87821621621622,1387
33.87821621621622,1388
33.87821621621622,1389
27.080966666666665,1390
27.080966666666665,1391
27.080966666666665,1392
34.327303030303035,1393
34.327303030303035,1394
34.327303030303035,1395
33.96311111111111,1396
33.96311111111111,1397
33.96311111111111,1398
29.424575757575752,1399
29.424575757575752,1400
29.424575757575752,1401
30.857404761904768,1402
30.857404761904768,1403
30.857404761904768,1404
29.223387755102042,1405
29.223387755102042,1406
29.223387755102042,1407
42.27567272727272,1408
42.27567272727272,1409
42.27567272727272,1410
63.32318965517243,1411
63.32318965517243,1412
63.32318965517243,1413
166.65738888888896,1414
166.65738888888896,1415
166.65738888888896,1416
414.40875925925934,1417
414.40875925925934,1418
414.40875925925934,1419
636.8520677966098,1420
636.8520677966098,1421
636.8520677966098,1422
894.9256376811594,1423
894.9256376811594,1424
894.9256376811594,1425
918.4995070422534,1426
918.4995070422534,1427
918.4995070422534,1428
1384.0516818181814,1429
1384.0516818181814,1430
1384.0516818181814,1431
1106.054666666667,1432
1106.054666666667,1433
1106.054666666667,1434
1047.72598,1435
1047.72598,1436
1047.72598,1437
791.6109489795913,1438
791.6109489795913,1439
791.6109489795913,1440
677.7169200000003,1441
677.7169200000003,1442
677.7169200000003,1443
555.5903125000001,1444
555.5903125000001,1445
555.5903125000001,1446
461.4549000000001,1447
461.4549000000001,1448
461.4549000000001,1449
427.8017659574469,1450
427.8017659574469,1451
427.8017659574469,1452
258.82339,1453
258.82339,1454
258.82339,1455
174.01189411764707,1456
174.01189411764707,1457
174.01189411764707,1458
155.89580898876403,1459
155.89580898876403,1460
155.89580898876403,1461
155.3447066666667,1462
155.3447066666667,1463
155.3447066666667,1464
179.41456097560982,1465
179.41456097560982,1466
179.41456097560982,1467
221.1149047619048,1468
221.1149047619048,1469
221.1149047619048,1470
199.5894571428572,1471
199.5894571428572,1472
199.5894571428572,1473
162.5729444444445,1474
162.5729444444445,1475
162.5729444444445,1476
44.40322727272726,1477
44.40322727272726,1478
44.40322727272726,1479
29.543105263157898,1480
29.543105263157898,1481
29.543105263157898,1482
13.519727272727275,1483
13.519727272727275,1484
13.519727272727275,1485
12.682925925925927,1486
12.682925925925927,1487
12.682925925925927,1488
15.722185185185184,1489
15.722185185185184,1490
15.722185185185184,1491
0.0,1492
0.0,1493
0.0,1494
0.0,1495
0.0,1496
0.0,1497
58.618454545454554,1498
58.618454545454554,1499
58.618454545454554,1500
96.12376470588237,1501
96.12376470588237,1502
96.12376470588237,1503
107.14547826086955,1504
107.14547826086955,1505
107.14547826086955,1506
116.52499999999998,1507
116.52499999999998,1508
116.52499999999998,1509
108.27265,1510
108.27265,1511
108.27265,1512
0.0,1513
0.0,1514
0.0,1515
0.0,1516
0.0,1517
0.0,1518
0.0,1519
0.0,1520
0.0,1521
54.89488888888888,1522
54.89488888888888,1523
54.89488888888888,1524
54.71324999999998,1525
54.71324999999998,1526
54.71324999999998,1527
53.36225925925925,1528
53.36225925925925,1529
53.36225925925925,1530
55.33485,1531
55.33485,1532
55.33485,1533
99.90289473684209,1534
99.90289473684209,1535
99.90289473684209,1536
118.55616666666667,1537
118.55616666666667,1538
118.55616666666667,1539
95.56036842105263,1540
95.56036842105263,1541
95.56036842105263,1542
54.416399999999996,1543
54.416399999999996,1544
54.416399999999996,1545
46.20418181818182,1546
46.20418181818182,1547
46.20418181818182,1548
39.2352105263158,1549
39.2352105263158,1550
39.2352105263158,1551
48.98373333333334,1552
48.98373333333334,1553
48.98373333333334,1554
0.0,1555
0.0,1556
0.0,1557
61.516294117647064,1558
61.516294117647064,1559
61.516294117647064,1560
72.52761111111111,1561
72.52761111111111,1562
72.52761111111111,1563
54.51053846153847,1564
54.51053846153847,1565
54.51053846153847,1566
37.726913043478255,1567
37.726913043478255,1568
37.726913043478255,1569
48.918571428571425,1570
48.918571428571425,1571
48.918571428571425,1572
36.453666666666656,1573
36.453666666666656,1574
36.453666666666656,1575
49.52366666666667,1576
49.52366666666667,1577
49.52366666666667,1578
50.695449999999994,1579
50.695449999999994,1580
50.695449999999994,1581
57.780461538461545,1582
57.780461538461545,1583
57.780461538461545,1584
89.6711304347826,1585
89.6711304347826,1586
89.6711304347826,1587
78.12111999999999,1588
78.12111999999999,1589
78.12111999999999,1590
66.39495454545454,1591
66.39495454545454,1592
66.39495454545454,1593
52.284818181818174,1594
52.284818181818174,1595
52.284818181818174,1596
10.530133333333334,1597
10.530133333333334,1598
10.530133333333334,1599
17.883086956521737,1600
17.883086956521737,1601
17.883086956521737,1602
21.398947368421048,1603
21.398947368421048,1604
21.398947368421048,1605
47.31495652173915,1606
47.31495652173915,1607
47.31495652173915,1608
61.22431578947369,1609
61.22431578947369,1610
61.22431578947369,1611
78.23088888888888,1612
78.23088888888888,1613
78.23088888888888,1614
95.49458333333335,1615
95.49458333333335,1616
95.49458333333335,1617
61.330999999999996,1618
61.330999999999996,1619
61.330999999999996,1620
59.41539285714287,1621
59.41539285714287,1622
59.41539285714287,1623
57.53477777777778,1624
57.53477777777778,1625
57.53477777777778,1626
58.679833333333335,1627
58.679833333333335,1628
58.679833333333335,1629
146.721,1630
146.721,1631
146.721,1632
0.0,1633
0.0,1634
0.0,1635
112.07233333333335,1636
112.07233333333335,1637
112.07233333333335,1638
88.3391,1639
88.3391,1640
88.3391,1641
0.0,1642
0.0,1643
0.0,1644
0.0,1645
0.0,1646
0.0,1647
92.57581250000001,1648
92.57581250000001,1649
92.57581250000001,1650
124.54706250000001,1651
124.54706250000001,1652
124.54706250000001,1653
85.38634482758621,1654
85.38634482758621,1655
85.38634482758621,1656
76.22925,1657
76.22925,1658
76.22925,1659
147.49963333333332,1660
147.49963333333332,1661
147.49963333333332,1662
164.16141379310343,1663
164.16141379310343,1664
164.16141379310343,1665
166.7579310344827,1666
166.7579310344827,1667
166.7579310344827,1668
124.70539130434783,1669
124.70539130434783,1670
124.70539130434783,1671
115.92876,1672
115.92876,1673
115.92876,1674
149.56695652173917,1675
149.56695652173917,1676
149.56695652173917,1677
194.0043863636364,1678
194.0043863636364,1679
194.0043863636364,1680
272.6970465116279,1681
272.6970465116279,1682
272.6970465116279,1683
361.0413389830508,1684
361.0413389830508,1685
361.0413389830508,1686
492.95691803278703,1687
492.95691803278703,1688
492.95691803278703,1689
567.4422051282052,1690
567.4422051282052,1691
567.4422051282052,1692
768.1236555555553,1693
768.1236555555553,1694
768.1236555555553,1695
666.0876941176468,1696
666.0876941176468,1697
666.0876941176468,1698
750.5876082474226,1699
750.5876082474226,1700
750.5876082474226,1701
573.4795172413792,1702
573.4795172413792,1703
573.4795172413792,1704
528.5859999999999,1705
528.5859999999999,1706
528.5859999999999,1707
469.94307999999967,1708
469.94307999999967,1709
469.94307999999967,1710
333.5459099999999,1711
333.5459099999999,1712
333.5459099999999,1713
279.6997525773195,1714
279.6997525773195,1715
279.6997525773195,1716
279.95352,1717
279.95352,1718
279.95352,1719
214.5436785714286,1720
214.5436785714286,1721
214.5436785714286,1722
165.27810227272724,1723
165.27810227272724,1724
165.27810227272724,1725
170.9373670886076,1726
170.9373670886076,1727
170.9373670886076,1728
111.79063749999997,1729
111.79063749999997,1730
111.79063749999997,1731
97.79658208955227,1732
97.79658208955227,1733
97.79658208955227,1734
95.77337288135593,1735
95.77337288135593,1736
95.77337288135593,1737
79.74005660377358,1738
79.74005660377358,1739
79.74005660377358,1740
58.34714814814814,1741
58.34714814814814,1742
58.34714814814814,1743
47.40661224489796,1744
47.40661224489796,1745
47.40661224489796,1746
37.31745652173913,1747
37.31745652173913,1748
37.31745652173913,1749
32.745714285714286,1750
32.745714285714286,1751
32.745714285714286,1752
29.923111111111105,1753
29.923111111111105,1754
29.923111111111105,1755
30.48,1756
30.48,1757
30.48,1758
60.47542857142855,1759
60.47542857142855,1760
60.47542857142855,1761
69.78797297297297,1762
69.78797297297297,1763
69.78797297297297,1764
76.52541860465116,1765
76.52541860465116,1766
76.52541860465116,1767
73.73056097560975,1768
73.73056097560975,1769
73.73056097560975,1770
74.4354411764706,1771
74.4354411764706,1772
74.4354411764706,1773
99.69696666666667,1774
99.69696666666667,1775
99.69696666666667,1776
130.08530555555558,1777
130.08530555555558,1778
130.08530555555558,1779
146.64885365853658,1780
146.64885365853658,1781
146.64885365853658,1782
174.05619512195128,1783
174.05619512195128,1784
174.05619512195128,1785
140.84424444444446,1786
140.84424444444446,1787
140.84424444444446,1788
154.80687500000002,1789
154.80687500000002,1790
154.80687500000002,1791
128.59188679245284,1792
128.59188679245284,1793
128.59188679245284,1794
153.3044230769231,1795
153.3044230769231,1796
153.3044230769231,1797
139.52560655737705,1798
139.52560655737705,1799
139.52560655737705,1800
216.95276923076923,1801
216.95276923076923,1802
216.95276923076923,1803
255.37698648648635,1804
255.37698648648635,1805
255.37698648648635,1806
240.87278260869562,1807
240.87278260869562,1808
240.87278260869562,1809
238.4534823529411,1810
238.4534823529411,1811
238.4534823529411,1812
122.30919047619047,1813
122.30919047619047,1814
122.30919047619047,1815
97.16162686567166,1816
97.16162686567166,1817
97.16162686567166,1818
56.78593750000001,1819
56.78593750000001,1820
56.78593750000001,1821
28.443469387755112,1822
28.443469387755112,1823
28.443469387755112,1824
24.134900000000002,1825
24.134900000000002,1826
24.134900000000002,1827
21.404829787234043,1828
21.404829787234043,1829
21.404829787234043,1830
13.633311111111112,1831
13.633311111111112,1832
13.633311111111112,1833
17.835875,1834
17.835875,1835
17.835875,1836
29.747000000000003,1837
29.747000000000003,1838
29.747000000000003,1839
67.19862857142857,1840
67.19862857142857,1841
67.19862857142857,1842
80.89516666666665,1843
80.89516666666665,1844
80.89516666666665,1845
65.7468918918919,1846
65.7468918918919,1847
65.7468918918919,1848
50.58551515151516,1849
50.58551515151516,1850
50.58551515151516,1851
42.91858064516128,1852
42.91858064516128,1853
42.91858064516128,1854
73.933,1855
73.933,1856
73.933,1857
87.42604545454546,1858
87.42604545454546,1859
87.42604545454546,1860
82.3679411764706,1861
82.3679411764706,1862
82.3679411764706,1863
93.60475,1864
93.60475,1865
93.60475,1866
93.58153846153847,1867
93.58153846153847,1868
93.58153846153847,1869
349.7945142857143,1870
349.7945142857143,1871
349.7945142857143,1872
654.7018000000002,1873
654.7018000000002,1874
654.7018000000002,1875
786.8957021276599,1876
786.8957021276599,1877
786.8957021276599,1878
663.3567636363638,1879
663.3567636363638,1880
663.3567636363638,1881
539.5688088235297,1882
539.5688088235297,1883
539.5688088235297,1884
447.8301428571429,1885
447.8301428571429,1886
447.8301428571429,1887
478.4717065217392,1888
478.4717065217392,1889
478.4717065217392,1890
473.1592199999999,1891
473.1592199999999,1892
473.1592199999999,1893
536.4266767676769,1894
536.4266767676769,1895
536.4266767676769,1896
546.9088799999998,1897
546.9088799999998,1898
546.9088799999998,1899
444.3808315789473,1900
444.3808315789473,1901
444.3808315789473,1902
399.9612,1903
399.9612,1904
399.9612,1905
245.0769302325582,1906
245.0769302325582,1907
245.0769302325582,1908
244.61091000000005,1909
244.61091000000005,1910
244.61091000000005,1911
245.93205128205142,1912
245.93205128205142,1913
245.93205128205142,1914
214.64294999999998,1915
214.64294999999998,1916
214.64294999999998,1917
215.9716071428572,1918
215.9716071428572,1919
215.9716071428572,1920
204.27626999999993,1921
204.27626999999993,1922
204.27626999999993,1923
180.67029166666669,1924
180.67029166666669,1925
180.67029166666669,1926
162.63179569892478,1927
162.63179569892478,1928
162.63179569892478,1929
138.97802500000003,1930
138.97802500000003,1931
138.97802500000003,1932
108.60348387096778,1933
108.60348387096778,1934
108.60348387096778,1935
87.82271428571428,1936
87.82271428571428,1937
87.82271428571428,1938
56.86264444444444,1939
56.86264444444444,1940
56.86264444444444,1941
60.64196666666666,1942
60.64196666666666,1943
60.64196666666666,1944
38.502975000000006,1945
38.502975000000006,1946
38.502975000000006,1947
50.57228947368421,1948
50.57228947368421,1949
50.57228947368421,1950
44.25344444444444,1951
44.25344444444444,1952
44.25344444444444,1953
0.0,1954
0.0,1955
0.0,1956
37.076,1957
37.076,1958
37.076,1959
33.5845,1960
33.5845,1961
33.5845,1962
52.171029411764685,1963
52.171029411764685,1964
52.171029411764685,1965
57.900677419354835,1966
57.900677419354835,1967
57.900677419354835,1968
57.44425714285714,1969
57.44425714285714,1970
57.44425714285714,1971
50.67360714285713,1972
50.67360714285713,1973
50.67360714285713,1974
44.941100000000006,1975
44.941100000000006,1976
44.941100000000006,1977
40.87344,1978
40.87344,1979
40.87344,1980
38.9795,1981
38.9795,1982
38.9795,1983
28.290499999999998,1984
28.290499999999998,1985
28.290499999999998,1986
47.37353846153847,1987
47.37353846153847,1988
47.37353846153847,1989
61.02872727272727,1990
61.02872727272727,1991
61.02872727272727,1992
72.18713043478259,1993
72.18713043478259,1994
72.18713043478259,1995
68.41371428571429,1996
68.41371428571429,1997
68.41371428571429,1998
56.91790000000001,1999
56.91790000000001,2000
56.91790000000001,2001
52.45773684210526,2002
52.45773684210526,2003
52.45773684210526,2004
56.28292592592593,2005
56.28292592592593,2006
56.28292592592593,2007
60.2804,2008
60.2804,2009
60.2804,2010
61.61553571428571,2011
61.61553571428571,2012
61.61553571428571,2013
55.94378260869565,2014
55.94378260869565,2015
55.94378260869565,2016
44.223000000000006,2017
44.223000000000006,2018
44.223000000000006,2019
88.72111764705882,2020
88.72111764705882,2021
88.72111764705882,2022
189.5477222222222,2023
189.5477222222222,2024
189.5477222222222,2025
204.33288888888885,2026
204.33288888888885,2027
204.33288888888885,2028
198.2368181818182,2029
198.2368181818182,2030
198.2368181818182,2031
145.72688,2032
145.72688,2033
145.72688,2034
108.47856521739132,2035
108.47856521739132,2036
108.47856521739132,2037
105.1152608695652,2038
105.1152608695652,2039
105.1152608695652,2040
102.11753333333333,2041
102.11753333333333,2042
102.11753333333333,2043
86.9156111111111,2044
86.9156111111111,2045
86.9156111111111,2046
63.023631578947374,2047
63.023631578947374,2048
63.023631578947374,2049
63.944944444444445,2050
63.944944444444445,2051
63.944944444444445,2052
61.22445000000001,2053
61.22445000000001,2054
61.22445000000001,2055
89.64419047619049,2056
89.64419047619049,2057
89.64419047619049,2058
102.87310000000002,2059
102.87310000000002,2060
102.87310000000002,2061
91.47645454545456,2062
91.47645454545456,2063
91.47645454545456,2064
64.3810588235294,2065
64.3810588235294,2066
64.3810588235294,2067
37.44626315789474,2068
37.44626315789474,2069
37.44626315789474,2070
41.39146666666667,2071
41.39146666666667,2072
41.39146666666667,2073
46.418352941176465,2074
46.418352941176465,2075
46.418352941176465,2076
24.266571428571428,2077
24.266571428571428,2078
24.266571428571428,2079
27.60578947368421,2080
27.60578947368421,2081
27.60578947368421,2082
34.81529999999999,2083
34.81529999999999,2084
34.81529999999999,2085
46.49870833333335,2086
46.49870833333335,2087
46.49870833333335,2088
49.092736842105275,2089
49.092736842105275,2090
49.092736842105275,2091
58.94541666666666,2092
58.94541666666666,2093
58.94541666666666,2094
47.38721052631578,2095
47.38721052631578,2096
47.38721052631578,2097
47.71349999999999,2098
47.71349999999999,2099
47.71349999999999,2100
45.45104545454544,2101
45.45104545454544,2102
45.45104545454544,2103
42.05085714285714,2104
42.05085714285714,2105
42.05085714285714,2106
40.86275,2107
40.86275,2108
40.86275,2109
41.01725925925926,2110
41.01725925925926,2111
41.01725925925926,2112
51.954782608695666,2113
51.954782608695666,2114
51.954782608695666,2115
51.18531818181818,2116
51.18531818181818,2117
51.18531818181818,2118
61.49515,2119
61.49515,2120
61.49515,2121
78.1317037037037,2122
78.1317037037037,2123
78.1317037037037,2124
85.75272413793104,2125
85.75272413793104,2126
85.75272413793104,2127
142.66623684210532,2128
142.66623684210532,2129
142.66623684210532,2130
169.59617142857144,2131
169.59617142857144,2132
169.59617142857144,2133
177.48758823529414,2134
177.48758823529414,2135
177.48758823529414,2136
192.00625000000002,2137
192.00625000000002,2138
192.00625000000002,2139
275.8638888888888,2140
275.8638888888888,2141
275.8638888888888,2142
368.6084074074074,2143
368.6084074074074,2144
368.6084074074074,2145
535.2905000000001,2146
535.2905000000001,2147
535.2905000000001,2148
658.7286507936509,2149
658.7286507936509,2150
658.7286507936509,2151
825.2830232558139,2152
825.2830232558139,2153
825.2830232558139,2154
859.1467058823528,2155
859.1467058823528,2156
859.1467058823528,2157
826.0832916666668,2158
826.0832916666668,2159
826.0832916666668,2160
832.553540229885,2161
832.553540229885,2162
832.553540229885,2163
871.6396463414633,2164
871.6396463414633,2165
871.6396463414633,2166
1036.2852976190475,2167
1036.2852976190475,2168
1036.2852976190475,2169
805.7995617977527,2170
805.7995617977527,2171
805.7995617977527,2172
657.2627800000002,2173
657.2627800000002,2174
657.2627800000002,2175
373.79024137931043,2176
373.79024137931043,2177
373.79024137931043,2178
308.8246867469878,2179
308.8246867469878,2180
308.8246867469878,2181
199.9661290322581,2182
199.9661290322581,2183
199.9661290322581,2184
189.6799,2185
189.6799,2186
189.6799,2187
186.62896969696968,2188
186.62896969696968,2189
186.62896969696968,2190
180.28911842105265,2191
180.28911842105265,2192
180.28911842105265,2193
139.83797058823532,2194
139.83797058823532,2195
139.83797058823532,2196
118.50663636363635,2197
118.50663636363635,2198
118.50663636363635,2199
65.01115625,2200
65.01115625,2201
65.01115625,2202
72.19186764705884,2203
72.19186764705884,2204
72.19186764705884,2205
69.1874705882353,2206
69.1874705882353,2207
69.1874705882353,2208
74.57331481481476,2209
74.57331481481476,2210
74.57331481481476,2211
78.03725531914893,2212
78.03725531914893,2213
78.03725531914893,2214
88.59412727272725,2215
88.59412727272725,2216
88.59412727272725,2217
96.6881395348837,2218
96.6881395348837,2219
96.6881395348837,2220
99.00226530612245,2221
99.00226530612245,2222
99.00226530612245,2223
69.81541935483871,2224
69.81541935483871,2225
69.81541935483871,2226
59.57557894736843,2227
59.57557894736843,2228
59.57557894736843,2229
35.63747058823531,2230
35.63747058823531,2231
35.63747058823531,2232
35.01958536585367,2233
35.01958536585367,2234
35.01958536585367,2235
37.847382352941175,2236
37.847382352941175,2237
37.847382352941175,2238
47.46302325581396,2239
47.46302325581396,2240
47.46302325581396,2241
45.77610810810811,2242
45.77610810810811,2243
45.77610810810811,2244
56.01286666666667,2245
56.01286666666667,2246
56.01286666666667,2247
58.44775000000002,2248
58.44775000000002,2249
58.44775000000002,2250
165.80480769230766,2251
165.80480769230766,2252
165.80480769230766,2253
249.28037499999996,2254
249.28037499999996,2255
249.28037499999996,2256
242.46546969696968,2257
242.46546969696968,2258
242.46546969696968,2259
249.2798983050848,2260
249.2798983050848,2261
249.2798983050848,2262
236.994775862069,2263
236.994775862069,2264
236.994775862069,2265
204.60902173913047,2266
204.60902173913047,2267
204.60902173913047,2268
178.84510909090915,2269
178.84510909090915,2270
178.84510909090915,2271
151.79472727272724,2272
151.79472727272724,2273
151.79472727272724,2274
87.4111090909091,2275
87.4111090909091,2276
87.4111090909091,2277
88.25027906976743,2278
88.25027906976743,2279
88.25027906976743,2280
102.86115384615384,2281
102.86115384615384,2282
102.86115384615384,2283
90.71708571428573,2284
90.71708571428573,2285
90.71708571428573,2286
82.4721935483871,2287
82.4721935483871,2288
82.4721935483871,2289
38.029071428571434,2290
38.029071428571434,2291
38.029071428571434,2292
45.288678571428576,2293
45.288678571428576,2294
45.288678571428576,2295
40.559343750000004,2296
40.559343750000004,2297
40.559343750000004,2298
50.70529629629629,2299
50.70529629629629,2300
50.70529629629629,2301
59.33186363636364,2302
59.33186363636364,2303
59.33186363636364,2304
65.83128571428571,2305
65.83128571428571,2306
65.83128571428571,2307
60.831105263157895,2308
60.831105263157895,2309
60.831105263157895,2310


==> Data/Home-Timeline-Default-Latency-AVG.csv <==
value,xtick
24.05,150
24.05,151
24.05,152
23.54,153
23.23,154
23.03,155
22.38,156
21.9,157
21.52,158
20.04,159
18.82,160
17.81,161
16.68,162
15.72,163
14.88,164
15.17,165
15.43,166
15.66,167
16.31,168
16.9,169
17.43,170
18.38,171
19.25,172
20.04,173
20.35,174
20.64,175
20.9,176
21.43,177
21.92,178
22.38,179
22.66,180
22.92,181
23.17,182
23.9,183
24.58,184
25.23,185
25.85,186
26.44,187
27.0,188
27.68,189
28.33,190
28.94,191
29.7,192
30.42,193
31.11,194
31.4,195
31.68,196
31.94,197
32.25,198
32.56,199
32.85,200
32.71,201
32.57,202
32.44,203
32.13,204
31.82,205
31.52,206
31.12,207
30.74,208
30.37,209
30.05,210
29.74,211
29.44,212
29.05,213
28.68,214
28.31,215
27.97,216
27.64,217
27.31,218
26.97,219
26.64,220
26.31,221
26.02,222
25.73,223
25.45,224
25.17,225
24.9,226
24.63,227
24.45,228
24.28,229
24.12,230
23.94,231
23.78,232
23.61,233
23.48,234
23.34,235
23.21,236
22.98,237
22.76,238
22.54,239
22.75,240
22.95,241
23.15,242
23.28,243
23.41,244
23.54,245
23.79,246
24.04,247
24.29,248
24.32,249
24.35,250
24.38,251
24.55,252
24.72,253
24.88,254
25.04,255
25.18,256
25.33,257
25.67,258
26.0,259
26.33,260
26.71,261
27.09,262
27.46,263
27.86,264
28.26,265
28.65,266
28.96,267
29.28,268
29.59,269
29.83,270
30.08,271
30.31,272
30.67,273
31.02,274
31.37,275
31.8,276
32.23,277
32.65,278
33.44,279
34.22,280
34.99,281
35.7,282
36.4,283
37.09,284
37.88,285
38.66,286
39.43,287
39.89,288
40.33,289
40.77,290
41.22,291
41.67,292
42.1,293
42.37,294
42.63,295
42.88,296
43.05,297
43.21,298
43.37,299
43.47,300
43.58,301
43.68,302
43.71,303
43.74,304
43.77,305
43.84,306
43.9,307
43.97,308
43.96,309
43.95,310
43.95,311
43.96,312
43.98,313
44.0,314
43.92,315
43.84,316
43.76,317
43.67,318
43.57,319
43.48,320
43.36,321
43.24,322
43.12,323
42.97,324
42.82,325
42.67,326
42.49,327
42.31,328
42.13,329
41.92,330
41.71,331
41.51,332
41.3,333
41.09,334
40.88,335
40.67,336
40.45,337
40.23,338
40.08,339
39.93,340
39.78,341
39.61,342
39.45,343
39.3,344
39.13,345
38.96,346
38.8,347
38.69,348
38.58,349
38.47,350
38.35,351
38.23,352
38.11,353
38.01,354
37.91,355
37.82,356
37.65,357
37.48,358
37.32,359
37.16,360
37.0,361
36.85,362
36.7,363
36.55,364
36.4,365
36.25,366
36.1,367
35.96,368
35.81,369
35.66,370
35.52,371
35.4,372
35.28,373
35.16,374
35.04,375
34.92,376
34.8,377
34.7,378
34.59,379
34.49,380
34.36,381
34.23,382
34.1,383
34.0,384
33.9,385
33.8,386
33.69,387
33.57,388
33.46,389
33.35,390
33.25,391
33.14,392
33.04,393
32.93,394
32.83,395
32.72,396
32.61,397
32.51,398
32.4,399
32.3,400
32.19,401
32.09,402
31.99,403
31.89,404
31.79,405
31.69,406
31.59,407
31.5,408
31.41,409
31.31,410
31.22,411
31.12,412
31.03,413
30.95,414
30.88,415
30.8,416
30.77,417
30.74,418
30.72,419
30.73,420
30.74,421
30.75,422
30.74,423
30.74,424
30.73,425
30.66,426
30.58,427
30.51,428
30.44,429
30.37,430
30.3,431
30.23,432
30.16,433
30.1,434
30.01,435
29.93,436
29.85,437
29.76,438
29.67,439
29.57,440
29.51,441
29.45,442
29.39,443
29.32,444
29.26,445
29.2,446
29.16,447
29.11,448
29.07,449
29.0,450
28.94,451
28.88,452
28.82,453
28.76,454
28.7,455
28.63,456
28.57,457
28.5,458
28.48,459
28.47,460
28.45,461
28.43,462
28.41,463
28.39,464
28.48,465
28.56,466
28.65,467
28.69,468
28.74,469
28.78,470
28.83,471
28.87,472
28.91,473
28.93,474
28.96,475
28.98,476
28.94,477
28.9,478
28.86,479
28.81,480
28.76,481
28.71,482
28.64,483
28.58,484
28.51,485
28.45,486
28.38,487
28.32,488
28.25,489
28.18,490
28.11,491
28.04,492
27.98,493
27.92,494
27.86,495
27.8,496
27.74,497
27.69,498
27.63,499
27.57,500
27.52,501
27.46,502
27.41,503
27.41,504
27.4,505
27.4,506
27.39,507
27.39,508
27.38,509
27.39,510
27.4,511
27.41,512
27.36,513
27.32,514
27.27,515
27.24,516
27.21,517
27.18,518
27.15,519
27.11,520
27.08,521
27.15,522
27.23,523
27.3,524
27.34,525
27.38,526
27.42,527
27.57,528
27.72,529
27.87,530
27.98,531
28.09,532
28.2,533
28.36,534
28.52,535
28.67,536
28.74,537
28.8,538
28.86,539
29.03,540
29.19,541
29.35,542
29.49,543
29.62,544
29.75,545
29.9,546
30.04,547
30.18,548
30.55,549
30.92,550
31.28,551
31.76,552
32.25,553
32.73,554
33.41,555
34.08,556
34.76,557
35.33,558
35.89,559
36.45,560
36.89,561
37.32,562
37.75,563
37.87,564
38.0,565
38.12,566
38.24,567
38.35,568
38.46,569
38.53,570
38.6,571
38.67,572
38.75,573
38.83,574
38.92,575
38.91,576
38.91,577
38.91,578
38.93,579
38.95,580
38.97,581
38.94,582
38.92,583
38.89,584
38.9,585
38.91,586
38.92,587
38.91,588
38.89,589
38.88,590
38.94,591
39.01,592
39.07,593
39.12,594
39.16,595
39.21,596
39.26,597
39.31,598
39.36,599
39.4,600
39.43,601
39.46,602
39.45,603
39.44,604
39.44,605
39.42,606
39.39,607
39.37,608
39.33,609
39.29,610
39.26,611
39.2,612
39.15,613
39.09,614
39.02,615
38.94,616
38.86,617
38.78,618
38.71,619
38.63,620
38.57,621
38.5,622
38.44,623
38.38,624
38.32,625
38.27,626
38.26,627
38.26,628
38.25,629
38.24,630
38.23,631
38.22,632
38.22,633
38.23,634
38.24,635
38.24,636
38.25,637
38.25,638
38.25,639
38.26,640
38.26,641
38.32,642
38.38,643
38.44,644
38.48,645
38.52,646
38.56,647
38.65,648
38.75,649
38.84,650
38.92,651
39.0,652
39.08,653
39.28,654
39.48,655
39.67,656
39.78,657
39.88,658
39.99,659
40.09,660
40.2,661
40.31,662
40.32,663
40.32,664
40.33,665
40.32,666
40.31,667
40.3,668
40.26,669
40.22,670
40.19,671
40.12,672
40.06,673
40.0,674
39.93,675
39.87,676
39.8,677
39.74,678
39.68,679
39.61,680
39.55,681
39.49,682
39.42,683
39.38,684
39.34,685
39.3,686
39.25,687
39.21,688
39.16,689
39.13,690
39.1,691
39.07,692
39.04,693
39.0,694
38.96,695
38.9,696
38.84,697
38.77,698
38.72,699
38.66,700
38.6,701
38.55,702
38.49,703
38.44,704
38.38,705
38.33,706
38.28,707
38.39,708
38.49,709
38.6,710
38.63,711
38.65,712
38.68,713
38.75,714
38.82,715
38.89,716
38.91,717
38.93,718
38.96,719
38.95,720
38.94,721
38.94,722
38.97,723
39.0,724
39.02,725
39.04,726
39.06,727
39.08,728
39.14,729
39.21,730
39.27,731
39.33,732
39.4,733
39.46,734
39.55,735
39.63,736
39.72,737
39.8,738
39.88,739
39.96,740
40.2,741
40.44,742
40.68,743
40.86,744
41.04,745
41.21,746
41.64,747
42.06,748
42.48,749
42.85,750
43.21,751
43.58,752
43.94,753
44.31,754
44.67,755
44.9,756
45.12,757
45.35,758
45.54,759
45.74,760
45.93,761
46.1,762
46.27,763
46.43,764
46.59,765
46.74,766
46.9,767
46.99,768
47.08,769
47.16,770
47.2,771
47.23,772
47.27,773
47.28,774
47.29,775
47.31,776
47.33,777
47.36,778
47.38,779
47.42,780
47.45,781
47.49,782
47.52,783
47.56,784
47.59,785
47.62,786
47.65,787
47.67,788
47.67,789
47.66,790
47.66,791
47.63,792
47.61,793
47.58,794
47.54,795
47.5,796
47.47,797
47.44,798
47.41,799
47.39,800
47.35,801
47.31,802
47.28,803
47.21,804
47.13,805
47.06,806
47.01,807
46.96,808
46.91,809
46.85,810
46.8,811
46.74,812
46.69,813
46.63,814
46.57,815
46.52,816
46.46,817
46.4,818
46.34,819
46.28,820
46.22,821
46.18,822
46.13,823
46.09,824
46.04,825
45.98,826
45.93,827
45.89,828
45.84,829
45.79,830
45.74,831
45.68,832
45.62,833
45.57,834
45.51,835
45.45,836
45.4,837
45.34,838
45.28,839
45.23,840
45.19,841
45.14,842
45.09,843
45.03,844
44.98,845
44.94,846
44.9,847
44.86,848
44.83,849
44.79,850
44.76,851
44.73,852
44.71,853
44.68,854
44.65,855
44.61,856
44.58,857
44.53,858
44.49,859
44.45,860
44.4,861
44.35,862
44.3,863
44.26,864
44.21,865
44.16,866
44.13,867
44.09,868
44.05,869
44.02,870
44.0,871
43.98,872
43.95,873
43.92,874
43.89,875
43.85,876
43.82,877
43.78,878
43.76,879
43.74,880
43.72,881
43.69,882
43.66,883
43.62,884
43.59,885
43.55,886
43.52,887
43.48,888
43.43,889
43.39,890
43.34,891
43.28,892
43.23,893
43.18,894
43.12,895
43.07,896
43.02,897
42.96,898
42.91,899
42.86,900
42.81,901
42.76,902
42.72,903
42.67,904
42.63,905
42.58,906
42.53,907
42.49,908
42.44,909
42.4,910
42.35,911
42.3,912
42.25,913
42.2,914
42.15,915
42.1,916
42.05,917
42.0,918
41.95,919
41.9,920
41.86,921
41.82,922
41.78,923
41.74,924
41.7,925
41.66,926
41.63,927
41.59,928
41.55,929
41.51,930
41.47,931
41.43,932
41.39,933
41.35,934
41.31,935
41.27,936
41.22,937
41.18,938
41.13,939
41.08,940
41.03,941
40.98,942
40.94,943
40.89,944
40.84,945
40.79,946
40.74,947
40.7,948
40.65,949
40.6,950
40.55,951
40.51,952
40.46,953
40.41,954
40.36,955
40.32,956
40.28,957
40.24,958
40.21,959
40.17,960
40.13,961
40.09,962
40.06,963
40.03,964
40.0,965
39.97,966
39.94,967
39.91,968
39.89,969
39.86,970
39.84,971
39.81,972
39.78,973
39.76,974
39.72,975
39.69,976
39.66,977
39.63,978
39.61,979
39.58,980
39.6,981
39.63,982
39.65,983
39.66,984
39.68,985
39.69,986
39.71,987
39.74,988
39.76,989
39.78,990
39.8,991
39.81,992
39.83,993
39.85,994
39.86,995
39.89,996
39.91,997
39.93,998
40.06,999
40.18,1000
40.3,1001
40.43,1002
40.55,1003
40.67,1004
40.8,1005
40.92,1006
41.04,1007
41.2,1008
41.35,1009
41.5,1010
41.52,1011
41.55,1012
41.58,1013
41.74,1014
41.89,1015
42.05,1016
42.2,1017
42.35,1018
42.5,1019
42.7,1020
42.89,1021
43.09,1022
43.22,1023
43.35,1024
43.48,1025
43.59,1026
43.7,1027
43.81,1028
43.85,1029
43.88,1030
43.91,1031
43.94,1032
43.98,1033
44.01,1034
44.01,1035
44.01,1036
44.01,1037
44.07,1038
44.14,1039
44.2,1040
44.24,1041
44.27,1042
44.3,1043
44.34,1044
44.38,1045
44.42,1046
44.45,1047
44.48,1048
44.51,1049
44.5,1050
44.49,1051
44.48,1052
44.47,1053
44.45,1054
44.44,1055
44.44,1056
44.44,1057
44.44,1058
44.42,1059
44.4,1060
44.38,1061
44.36,1062
44.34,1063
44.31,1064
44.29,1065
44.26,1066
44.24,1067
44.21,1068
44.18,1069
44.15,1070
44.11,1071
44.08,1072
44.04,1073
44.01,1074
43.97,1075
43.93,1076
43.89,1077
43.86,1078
43.82,1079
43.79,1080
43.75,1081
43.72,1082
43.68,1083
43.64,1084
43.61,1085
43.57,1086
43.53,1087
43.49,1088
43.45,1089
43.42,1090
43.39,1091
43.35,1092
43.32,1093
43.29,1094
43.27,1095
43.25,1096
43.23,1097
43.22,1098
43.2,1099
43.18,1100
43.17,1101
43.15,1102
43.14,1103
43.12,1104
43.1,1105
43.08,1106
43.07,1107
43.06,1108
43.04,1109
43.03,1110
43.02,1111
43.01,1112
43.01,1113
43.0,1114
43.0,1115
42.98,1116
42.97,1117
42.96,1118
42.94,1119
42.91,1120
42.89,1121
42.87,1122
42.86,1123
42.84,1124
42.83,1125
42.82,1126
42.81,1127
42.83,1128
42.85,1129
42.87,1130
42.89,1131
42.9,1132
42.91,1133
42.92,1134
42.93,1135
42.93,1136
42.91,1137
42.88,1138
42.86,1139
42.83,1140
42.8,1141
42.77,1142
42.74,1143
42.71,1144
42.67,1145
42.64,1146
42.61,1147
42.58,1148
42.54,1149
42.51,1150
42.47,1151
42.44,1152
42.4,1153
42.37,1154
42.33,1155
42.3,1156
42.26,1157
42.23,1158
42.19,1159
42.16,1160
42.12,1161
42.08,1162
42.04,1163
42.0,1164
41.97,1165
41.93,1166
41.89,1167
41.85,1168
41.81,1169
41.78,1170
41.74,1171
41.7,1172
41.66,1173
41.62,1174
41.59,1175
41.55,1176
41.52,1177
41.49,1178
41.46,1179
41.44,1180
41.41,1181
41.4,1182
41.38,1183
41.36,1184
41.35,1185
41.34,1186
41.33,1187
41.32,1188
41.31,1189
41.3,1190
41.31,1191
41.32,1192
41.33,1193
41.34,1194
41.36,1195
41.37,1196
41.4,1197
41.42,1198
41.45,1199
41.47,1200
41.49,1201
41.51,1202
41.52,1203
41.54,1204
41.56,1205
41.57,1206
41.58,1207
41.59,1208
41.63,1209
41.68,1210
41.73,1211
41.8,1212
41.86,1213
41.93,1214
42.02,1215
42.12,1216
42.22,1217
42.27,1218
42.33,1219
42.39,1220
42.45,1221
42.51,1222
42.58,1223
42.65,1224
42.72,1225
42.79,1226
42.89,1227
42.98,1228
43.07,1229
43.16,1230
43.25,1231
43.33,1232
43.42,1233
43.5,1234
43.59,1235
43.66,1236
43.74,1237
43.82,1238
43.87,1239
43.93,1240
43.98,1241
44.02,1242
44.06,1243
44.09,1244
44.14,1245
44.18,1246
44.23,1247
44.24,1248
44.25,1249
44.27,1250
44.27,1251
44.27,1252
44.27,1253
44.27,1254
44.26,1255
44.25,1256
44.22,1257
44.19,1258
44.16,1259
44.13,1260
44.1,1261
44.06,1262
44.03,1263
44.0,1264
43.97,1265
43.93,1266
43.9,1267
43.86,1268
43.83,1269
43.79,1270
43.76,1271
43.72,1272
43.68,1273
43.64,1274
43.61,1275
43.58,1276
43.56,1277
43.53,1278
43.5,1279
43.47,1280
43.43,1281
43.4,1282
43.36,1283
43.33,1284
43.29,1285
43.26,1286
43.22,1287
43.19,1288
43.15,1289
43.11,1290
43.08,1291
43.04,1292
43.01,1293
42.97,1294
42.94,1295
42.9,1296
42.87,1297
42.84,1298
42.8,1299
42.77,1300
42.73,1301
42.7,1302
42.67,1303
42.63,1304
42.6,1305
42.57,1306
42.53,1307
42.5,1308
42.47,1309
42.43,1310
42.4,1311
42.37,1312
42.33,1313
42.3,1314
42.27,1315
42.23,1316
42.2,1317
42.17,1318
42.14,1319
42.11,1320
42.08,1321
42.05,1322
42.02,1323
41.99,1324
41.95,1325
41.92,1326
41.89,1327
41.85,1328
41.82,1329
41.79,1330
41.76,1331
41.74,1332
41.71,1333
41.68,1334
41.65,1335
41.63,1336
41.6,1337
41.58,1338
41.56,1339
41.53,1340
41.51,1341
41.48,1342
41.46,1343
41.43,1344
41.4,1345
41.37,1346
41.34,1347
41.32,1348
41.3,1349
41.27,1350
41.25,1351
41.23,1352
41.21,1353
41.2,1354
41.18,1355
41.16,1356
41.14,1357
41.12,1358
41.1,1359
41.09,1360
41.07,1361
41.04,1362
41.01,1363
40.99,1364
40.96,1365
40.94,1366
40.91,1367
40.88,1368
40.85,1369
40.82,1370
40.79,1371
40.76,1372
40.73,1373
40.7,1374
40.67,1375
40.64,1376
40.61,1377
40.59,1378
40.56,1379
40.53,1380
40.51,1381
40.48,1382
40.46,1383
40.44,1384
40.41,1385
40.38,1386
40.35,1387
40.33,1388
40.3,1389
40.27,1390
40.24,1391
40.22,1392
40.19,1393
40.16,1394
40.14,1395
40.12,1396
40.1,1397
40.08,1398
40.06,1399
40.04,1400
40.03,1401
40.01,1402
40.0,1403
39.98,1404
39.96,1405
39.93,1406
39.92,1407
39.9,1408
39.89,1409
39.87,1410
39.85,1411
39.83,1412
39.81,1413
39.79,1414
39.77,1415
39.74,1416
39.72,1417
39.7,1418
39.67,1419
39.64,1420
39.62,1421
39.59,1422
39.56,1423
39.53,1424
39.51,1425
39.48,1426
39.45,1427
39.42,1428
39.39,1429
39.36,1430
39.34,1431
39.31,1432
39.28,1433
39.26,1434
39.23,1435
39.21,1436
39.19,1437
39.18,1438
39.16,1439
39.15,1440
39.13,1441
39.12,1442
39.1,1443
39.09,1444
39.07,1445
39.06,1446
39.04,1447
39.02,1448
39.02,1449
39.02,1450
39.02,1451
39.02,1452
39.02,1453
39.01,1454
39.02,1455
39.03,1456
39.05,1457
39.06,1458
39.07,1459
39.09,1460
39.09,1461
39.1,1462
39.11,1463
39.13,1464
39.15,1465
39.17,1466
39.19,1467
39.22,1468
39.24,1469
39.27,1470
39.3,1471
39.33,1472
39.36,1473
39.39,1474
39.41,1475
39.46,1476
39.51,1477
39.55,1478
39.59,1479
39.62,1480
39.66,1481
39.73,1482
39.81,1483
39.89,1484
39.94,1485
40.0,1486
40.06,1487
40.19,1488
40.32,1489
40.45,1490
40.55,1491
40.66,1492
40.76,1493
40.88,1494
41.0,1495
41.12,1496
41.19,1497
41.26,1498
41.33,1499
41.39,1500
41.46,1501
41.53,1502
41.54,1503
41.56,1504
41.57,1505
41.64,1506
41.7,1507
41.77,1508
41.81,1509
41.85,1510
41.89,1511
41.93,1512
41.96,1513
42.0,1514
42.01,1515
42.01,1516
42.02,1517
42.02,1518
42.02,1519
42.02,1520
42.02,1521
42.03,1522
42.03,1523
42.03,1524
42.02,1525
42.02,1526
42.02,1527
42.01,1528
42.0,1529
41.98,1530
41.96,1531
41.94,1532
41.94,1533
41.94,1534
41.94,1535
41.94,1536
41.94,1537
41.94,1538
41.94,1539
41.95,1540
41.95,1541
41.96,1542
41.96,1543
41.96,1544
41.97,1545
41.97,1546
41.98,1547
41.97,1548
41.97,1549
41.96,1550
41.96,1551
41.95,1552
41.94,1553
41.92,1554
41.9,1555
41.88,1556
41.86,1557
41.84,1558
41.82,1559
41.81,1560
41.79,1561
41.78,1562
41.77,1563
41.76,1564
41.75,1565
41.73,1566
41.72,1567
41.71,1568
41.7,1569
41.69,1570
41.68,1571
41.67,1572
41.66,1573
41.64,1574
41.65,1575
41.65,1576
41.66,1577
41.66,1578
41.67,1579
41.68,1580
41.72,1581
41.75,1582
41.79,1583
41.81,1584
41.83,1585
41.85,1586
41.89,1587
41.93,1588
41.96,1589
41.99,1590
42.01,1591
42.04,1592
42.05,1593
42.07,1594
42.08,1595
42.09,1596
42.1,1597
42.11,1598
42.12,1599
42.13,1600
42.14,1601
42.15,1602
42.16,1603
42.17,1604
42.16,1605
42.16,1606
42.15,1607
42.13,1608
42.12,1609
42.1,1610
42.08,1611
42.06,1612
42.04,1613
42.02,1614
42.0,1615
41.98,1616
41.96,1617
41.94,1618
41.92,1619
41.9,1620
41.88,1621
41.86,1622
41.84,1623
41.82,1624
41.79,1625
41.77,1626
41.75,1627
41.73,1628
41.7,1629
41.68,1630
41.65,1631
41.64,1632
41.62,1633
41.6,1634
41.59,1635
41.57,1636
41.55,1637
41.54,1638
41.52,1639
41.5,1640
41.48,1641
41.46,1642
41.43,1643
41.42,1644
41.41,1645
41.39,1646
41.39,1647
41.38,1648
41.38,1649
41.38,1650
41.38,1651
41.38,1652
41.38,1653
41.37,1654
41.37,1655
41.39,1656
41.42,1657
41.44,1658
41.46,1659
41.47,1660
41.48,1661
41.52,1662
41.56,1663
41.6,1664
41.64,1665
41.68,1666
41.72,1667
41.8,1668
41.89,1669
41.97,1670
42.03,1671
42.09,1672
42.14,1673
42.27,1674
42.39,1675
42.51,1676
42.6,1677
42.69,1678
42.78,1679
42.97,1680
43.16,1681
43.35,1682
43.51,1683
43.67,1684
43.83,1685
44.04,1686
44.25,1687
44.46,1688
44.66,1689
44.85,1690
45.05,1691
45.2,1692
45.35,1693
45.51,1694
45.6,1695
45.69,1696
45.77,1697
45.81,1698
45.84,1699
45.88,1700
45.9,1701
45.92,1702
45.94,1703
45.94,1704
45.95,1705
45.95,1706
45.95,1707
45.95,1708
45.94,1709
45.94,1710
45.94,1711
45.94,1712
45.94,1713
45.95,1714
45.96,1715
45.97,1716
45.98,1717
45.98,1718
45.99,1719
45.99,1720
45.99,1721
45.98,1722
45.97,1723
45.96,1724
45.93,1725
45.91,1726
45.89,1727
45.86,1728
45.84,1729
45.81,1730
45.79,1731
45.76,1732
45.73,1733
45.71,1734
45.68,1735
45.65,1736
45.63,1737
45.61,1738
45.58,1739
45.56,1740
45.54,1741
45.51,1742
45.49,1743
45.47,1744
45.44,1745
45.42,1746
45.39,1747
45.37,1748
45.35,1749
45.32,1750
45.3,1751
45.28,1752
45.26,1753
45.24,1754
45.22,1755
45.2,1756
45.17,1757
45.15,1758
45.13,1759
45.11,1760
45.09,1761
45.07,1762
45.04,1763
45.02,1764
45.0,1765
44.98,1766
44.96,1767
44.95,1768
44.93,1769
44.9,1770
44.88,1771
44.86,1772
44.84,1773
44.82,1774
44.79,1775
44.77,1776
44.75,1777
44.72,1778
44.7,1779
44.67,1780
44.65,1781
44.63,1782
44.6,1783
44.58,1784
44.56,1785
44.53,1786
44.51,1787
44.48,1788
44.46,1789
44.43,1790
44.41,1791
44.38,1792
44.36,1793
44.33,1794
44.31,1795
44.28,1796
44.26,1797
44.23,1798
44.21,1799
44.19,1800
44.16,1801
44.14,1802
44.11,1803
44.09,1804
44.07,1805
44.04,1806
44.02,1807
44.0,1808
43.98,1809
43.96,1810
43.93,1811
43.91,1812
43.89,1813
43.87,1814
43.85,1815
43.83,1816
43.8,1817
43.78,1818
43.76,1819
43.74,1820
43.72,1821
43.69,1822
43.67,1823
43.65,1824
43.63,1825
43.6,1826
43.58,1827
43.56,1828
43.53,1829
43.51,1830
43.49,1831
43.46,1832
43.44,1833
43.42,1834
43.39,1835
43.37,1836
43.35,1837
43.33,1838
43.31,1839
43.29,1840
43.27,1841
43.26,1842
43.24,1843
43.23,1844
43.21,1845
43.19,1846
43.17,1847
43.15,1848
43.14,1849
43.12,1850
43.1,1851
43.07,1852
43.05,1853
43.03,1854
43.01,1855
42.99,1856
42.97,1857
42.95,1858
42.93,1859
42.91,1860
42.89,1861
42.87,1862
42.85,1863
42.83,1864
42.81,1865
42.79,1866
42.77,1867
42.75,1868
42.73,1869
42.71,1870
42.69,1871
42.68,1872
42.66,1873
42.64,1874
42.63,1875
42.61,1876
42.59,1877
42.58,1878
42.56,1879
42.55,1880
42.53,1881
42.51,1882
42.49,1883
42.47,1884
42.45,1885
42.43,1886
42.41,1887
42.38,1888
42.36,1889
42.34,1890
42.32,1891
42.3,1892
42.28,1893
42.25,1894
42.23,1895
42.21,1896
42.19,1897
42.17,1898
42.15,1899
42.13,1900
42.11,1901
42.09,1902
42.07,1903
42.05,1904
42.02,1905
42.0,1906
41.98,1907
41.96,1908
41.94,1909
41.92,1910
41.9,1911
41.88,1912
41.86,1913
41.85,1914
41.83,1915
41.81,1916
41.81,1917
41.8,1918
41.79,1919
41.78,1920
41.77,1921
41.76,1922
41.77,1923
41.78,1924
41.79,1925
41.81,1926
41.82,1927
41.83,1928
41.85,1929
41.87,1930
41.89,1931
41.89,1932
41.89,1933
41.89,1934
41.9,1935
41.92,1936
41.93,1937
41.94,1938
41.95,1939
41.96,1940
41.98,1941
42.01,1942
42.04,1943
42.06,1944
42.07,1945
42.09,1946
42.13,1947
42.17,1948
42.21,1949
42.25,1950
42.29,1951
42.33,1952
42.4,1953
42.46,1954
42.52,1955
42.58,1956
42.64,1957
42.7,1958
42.77,1959
42.83,1960
42.89,1961
42.94,1962
42.99,1963
43.03,1964
43.06,1965
43.08,1966
43.1,1967
43.13,1968
43.15,1969
43.18,1970
43.19,1971
43.21,1972
43.22,1973
43.25,1974
43.27,1975
43.29,1976
43.31,1977
43.32,1978
43.33,1979
43.35,1980
43.37,1981
43.38,1982
43.37,1983
43.37,1984
43.36,1985
43.35,1986
43.34,1987
43.33,1988
43.32,1989
43.3,1990
43.29,1991
43.28,1992
43.26,1993
43.25,1994
43.24,1995
43.23,1996
43.22,1997
43.21,1998
43.2,1999
43.19,2000
43.18,2001
43.17,2002
43.15,2003
43.15,2004
43.15,2005
43.14,2006
43.14,2007
43.13,2008
43.13,2009
43.12,2010
43.11,2011
43.1,2012
43.09,2013
43.08,2014
43.07,2015
43.06,2016
43.05,2017
43.05,2018
43.03,2019
43.02,2020
43.01,2021
43.0,2022
42.99,2023
42.98,2024
42.97,2025
42.96,2026
42.95,2027
42.95,2028
42.94,2029
42.94,2030
42.93,2031
42.92,2032
42.91,2033
42.92,2034
42.93,2035
42.94,2036
42.95,2037
42.96,2038
42.96,2039
42.97,2040
42.98,2041
42.99,2042
43.0,2043
43.0,2044
43.01,2045
43.0,2046
42.99,2047
42.99,2048
42.99,2049
42.99,2050
43.0,2051
43.01,2052
43.02,2053
43.03,2054
43.04,2055
43.05,2056
43.07,2057
43.07,2058
43.08,2059
43.08,2060
43.09,2061
43.09,2062
43.1,2063
43.1,2064
43.1,2065
43.11,2066
43.1,2067
43.09,2068
43.09,2069
43.08,2070
43.06,2071
43.05,2072
43.04,2073
43.03,2074
43.02,2075
43.01,2076
43.0,2077
42.99,2078
42.98,2079
42.98,2080
42.98,2081
42.96,2082
42.95,2083
42.94,2084
42.93,2085
42.92,2086
42.91,2087
42.89,2088
42.88,2089
42.87,2090
42.85,2091
42.84,2092
42.82,2093
42.8,2094
42.78,2095
42.76,2096
42.74,2097
42.72,2098
42.7,2099
42.68,2100
42.66,2101
42.64,2102
42.62,2103
42.6,2104
42.58,2105
42.56,2106
42.54,2107
42.52,2108
42.52,2109
42.51,2110
42.5,2111
42.5,2112
42.5,2113
42.49,2114
42.5,2115
42.51,2116
42.51,2117
42.52,2118
42.52,2119
42.53,2120
42.54,2121
42.55,2122
42.57,2123
42.58,2124
42.59,2125
42.6,2126
42.62,2127
42.65,2128
42.67,2129
42.71,2130
42.74,2131
42.77,2132
42.81,2133
42.84,2134
42.87,2135
42.91,2136
42.95,2137
42.99,2138
43.02,2139
43.05,2140
43.08,2141
43.13,2142
43.19,2143
43.24,2144
43.3,2145
43.36,2146
43.41,2147
43.51,2148
43.6,2149
43.69,2150
43.75,2151
43.81,2152
43.86,2153
43.95,2154
44.04,2155
44.13,2156
44.23,2157
44.33,2158
44.43,2159
44.55,2160
44.68,2161
44.8,2162
44.89,2163
44.97,2164
45.06,2165
45.12,2166
45.19,2167
45.25,2168
45.29,2169
45.32,2170
45.36,2171
45.4,2172
45.44,2173
45.48,2174
45.51,2175
45.53,2176
45.56,2177
45.59,2178
45.62,2179
45.65,2180
45.68,2181
45.71,2182
45.74,2183
45.77,2184
45.8,2185
45.82,2186
45.84,2187
45.86,2188
45.88,2189
45.87,2190
45.85,2191
45.84,2192
45.82,2193
45.81,2194
45.79,2195
45.77,2196
45.75,2197
45.73,2198
45.71,2199
45.69,2200
45.68,2201
45.66,2202
45.64,2203
45.62,2204
45.59,2205
45.57,2206
45.55,2207
45.53,2208
45.51,2209
45.49,2210
45.47,2211
45.45,2212
45.43,2213
45.41,2214
45.4,2215
45.38,2216
45.36,2217
45.34,2218
45.32,2219
45.3,2220
45.28,2221
45.27,2222
45.25,2223
45.23,2224
45.21,2225
45.19,2226
45.18,2227
45.16,2228
45.14,2229
45.12,2230
45.1,2231
45.09,2232
45.07,2233
45.05,2234
45.03,2235
45.01,2236
44.99,2237
44.97,2238
44.95,2239
44.93,2240
44.91,2241
44.89,2242
44.87,2243
44.85,2244
44.84,2245
44.82,2246
44.8,2247
44.79,2248
44.77,2249
44.76,2250
44.74,2251
44.73,2252
44.72,2253
44.7,2254
44.69,2255
44.67,2256
44.66,2257
44.64,2258
44.62,2259
44.6,2260
44.58,2261
44.56,2262
44.54,2263
44.52,2264
44.51,2265
44.49,2266
44.47,2267
44.45,2268
44.43,2269
44.41,2270
44.39,2271
44.38,2272
44.36,2273
44.35,2274
44.33,2275
44.32,2276
44.31,2277
44.29,2278
44.28,2279
44.27,2280
44.26,2281
44.25,2282
44.23,2283
44.21,2284
44.19,2285
44.18,2286
44.16,2287
44.15,2288
44.13,2289
44.12,2290
44.1,2291
44.09,2292
44.08,2293
44.07,2294
44.05,2295
44.03,2296
44.02,2297
44.0,2298
43.99,2299
43.98,2300
43.96,2301
43.94,2302
43.92,2303
43.91,2304
43.89,2305
43.88,2306
43.86,2307
43.85,2308
43.83,2309
43.82,2310


==> Data/Home-Timeline-Default-Latency-CPU.csv <==
value,xtick
23.948690684491083,150
23.368980235078933,151
23.814305490103727,152
24.011009607006063,153
23.332811705559138,154
21.619113589071233,155
19.022153859203307,156
15.880932601985672,157
12.619829822617358,158
9.66984080663225,159
7.410351585015874,160
6.129377680856116,161
6.000189315112692,162
7.072246249088149,163
9.274365441185253,164
12.428044695533407,165
16.268865480069586,166
20.47389815123141,167
24.736747981703704,168
28.55648733789182,169
31.612533169043754,170
33.52090657160385,171
34.17431994080761,172
34.2637691303578,173
33.615593134482566,174
32.520929231497256,175
32.24389071467883,176
31.9396799466329,177
32.62148068389034,178
33.216231878344864,179
34.08346571347023,180
35.36395043704587,181
36.87110661906203,182
39.67533086101937,183
43.54247587791997,184
46.20197824764068,185
48.73375377855639,186
51.206288568519994,187
52.47013328852186,188
53.698613660384595,189
55.049535781771745,190
56.30625575339263,191
56.688601350202916,192
56.27727121149657,193
54.98407802454508,194
53.366102441122074,195
51.43788115674197,196
48.86060455262754,197
45.461108248696966,198
41.30927475719552,199
36.13707279452852,200
31.474231388232983,201
27.123703793433506,202
23.0869638330841,203
19.56360609246822,204
16.499005153109195,205
13.818212817868334,206
11.828052978745449,207
10.160735722238018,208
8.457058662089453,209
7.3503155961228686,210
6.6508850479010055,211
7.29420801437848,212
7.481554820336546,213
7.337917294202843,214
6.560900415850527,215
5.501950781434375,216
4.452576835983943,217
4.389217189654777,218
3.712196705461341,219
3.4994191008088955,220
3.517702168235119,221
3.3266542695987082,222
2.4364533419071934,223
4.024404318503315,224
6.109144159320082,225
8.103476156924462,226
9.020690239835757,227
9.19797734376319,228
8.52408297103518,229
8.463673841618762,230
8.306832199440516,231
8.79444617816832,232
8.397177993517225,233
8.116179795137445,234
8.142924858538546,235
9.980732245444191,236
12.991989550702034,237
16.840943717222807,238
21.03565678810887,239
25.4386219862618,240
29.15802715895353,241
33.59493910378517,242
37.64101434648583,243
40.39021129040533,244
41.877260459875885,245
42.35166139794296,246
41.55333035723191,247
40.119681916604556,248
38.24491800278674,249
36.55680428674362,250
34.93692842135566,251
34.336611113488985,252
35.53909476408764,253
38.43055931440032,254
42.259882523150885,255
46.065668881304475,256
49.46512118897385,257
54.58618094152129,258
59.437577151692906,259
64.57408042598978,260
68.60088869414315,261
69.61620289336427,262
70.83163859209249,263
71.75237880629888,264
71.86241507065489,265
71.36273164711696,266
69.1014279000009,267
65.71462110092558,268
62.6926708082164,269
61.390849606936875,270
62.92551289121303,271
64.3145142262982,272
67.02306177193393,273
71.51374338590371,274
77.41906473566108,275
85.9990341651152,276
96.56799150961783,277
106.17678596224995,278
115.35253107365902,279
123.86134064872286,280
130.0915503052304,281
134.4730944711157,282
137.16368882520905,283
137.79298910473696,284
136.15746782289943,285
133.22728417494605,286
128.73719185473433,287
122.8630264138512,288
116.0629986991283,289
108.86631486161122,290
102.6699419799183,291
97.40792658944243,292
91.84042627802535,293
87.03877520925012,294
81.95947261314942,295
75.38103303169251,296
71.0491996724144,297
68.01757086860407,298
65.05397951313824,299
61.94209244777256,300
58.80282447754421,301
54.99584039831619,302
52.136024624777185,303
50.673985433352094,304
51.475335580967524,305
51.12310091446406,306
50.70816655886594,307
49.55886788725686,308
48.02530982429329,309
46.64809982817639,310
45.7197299255324,311
43.62840323560069,312
41.556816999008156,313
39.53964437780651,314
36.859835376339674,315
34.206888847597895,316
31.876766111641242,317
29.434921896735204,318
27.403040133689508,319
25.89594645870129,320
24.061031239623016,321
21.786491691908648,322
19.70474155759735,323
17.95028658339514,324
16.379157841426736,325
15.06076530154882,326
13.081927945655764,327
10.823354492436934,328
8.119082499928371,329
5.612277355530732,330
3.349842558131245,331
2.8113727715083976,332
2.4298402176708462,333
2.5402772993275344,334
2.8583727939520345,335
3.1832241804487693,336
3.5713458171066166,337
4.477006776594473,338
5.319558111856892,339
6.633259913712159,340
7.362907504864574,341
7.63450365136634,342
7.954661641391002,343
8.811508970838693,344
9.670619295523085,345
10.745506185473301,346
12.111181239865086,347
13.195633719464706,348
14.085305140644303,349
14.802290587498126,350
15.218839110795432,351
15.413367864434413,352
15.328903174962061,353
14.701498184810804,354
13.310521222761194,355
11.324281298711858,356
9.53006624600109,357
7.750686334490718,358
6.099925503640516,359
4.606199928739989,360
3.4570571358419637,361
3.0018432568636424,362
2.930639506067241,363
3.2064409473410302,364
2.96642097535139,365
3.2026041387204542,366
3.55044437022613,367
4.465486118680757,368
5.3820947039537606,369
6.196288966429892,370
6.416631753573383,371
6.532280580554081,372
6.747969878771651,373
7.695688618932182,374
8.16049001270011,375
8.503136207462738,376
8.639734394550382,377
8.687267958379762,378
8.653558459844165,379
8.460929634079104,380
8.168276021858201,381
7.857898065773369,382
7.549753717147372,383
7.360076568570677,384
7.312450198651249,385
7.497110975062176,386
7.718758297897604,387
7.861945928619301,388
7.708382428703465,389
7.688722698585508,390
7.629708419339869,391
7.593831375276914,392
7.440258898703404,393
7.186818384638533,394
6.704720108526457,395
6.314038559595934,396
5.962099378995171,397
6.224186273787456,398
6.438668185698717,399
6.20691489476914,400
6.224110336966007,401
6.477919857182363,402
6.3456055059469705,403
6.683178255524362,404
6.843773032228148,405
6.894435439199556,406
6.472971141192806,407
5.938300283596459,408
6.08112215695155,409
5.613507817205068,410
5.424509151884233,411
5.996378665537848,412
7.673424675186648,413
10.255916655610651,414
13.551714305915123,415
17.261945488895925,416
20.992038429636793,417
24.50940156889113,418
27.146028880527943,419
28.870500683688842,420
29.704342001487856,421
29.333865774597356,422
27.960632570976355,423
25.54623104558422,424
22.9320122220534,425
20.12784920525414,426
17.244620505082555,427
14.51347939897449,428
12.05544897690692,429
9.905212252978258,430
8.381847205913871,431
7.703251711040264,432
7.575942047490745,433
7.080365970511612,434
7.139137261134814,435
7.197546851545482,436
6.807228398110401,437
6.756903941448927,438
6.854740275441533,439
7.05597039971099,440
7.240003977342319,441
7.471706532978519,442
9.592222341525938,443
11.381254211477914,444
12.941489501989087,445
13.855114290375182,446
14.156029277430486,447
12.877833035710255,448
12.716866105292455,449
12.639689104643459,450
12.595518874286329,451
11.670504803840261,452
10.210254811284736,453
8.989760307776251,454
8.552212278866543,455
8.868531939608014,456
10.267374901030903,457
12.01700130907343,458
14.928931785054816,459
19.3142813412663,460
23.429035953241797,461
27.68490877992643,462
32.17367430336499,463
36.276397486120906,464
40.21657513128533,465
43.831726755846105,466
46.64367177099327,467
48.20291621115103,468
48.61637023367922,469
47.84651492440203,470
46.01090381785629,471
43.403189324542964,472
40.1217182579313,473
36.19602173652715,474
31.714577157979353,475
26.71950813805212,476
22.68853664519344,477
19.374913976545958,478
16.90448041015123,479
14.912032736786172,480
12.791483516588867,481
9.36096825238004,482
7.355843654067837,483
6.019714923329272,484
5.8864182320879594,485
5.773733768785104,486
5.36503956173253,487
5.809866346727054,488
6.327530989934207,489
6.608314404822027,490
6.6172878191734075,491
6.007434220526722,492
5.260200974125873,493
5.68798846677303,494
5.662626901950692,495
6.403991031156066,496
6.474682558821912,497
6.4386096202653125,498
6.794176241078821,499
8.403376898303538,500
10.666137145130625,501
13.50396274987494,502
16.521508003719102,503
19.46966102682112,504
21.057816604853656,505
24.223945677799094,506
27.107159232403358,507
29.138471879524804,508
28.88040091247117,509
27.025575329351646,510
22.85125108012315,511
20.216840651850923,512
18.200165906719274,513
16.886531005601224,514
15.176629048375256,515
13.908367730571591,516
13.164222135237349,517
14.841776604475191,518
18.407804445736165,519
24.114250784150666,520
28.221944543836045,521
33.10519971040353,522
37.60910336322165,523
44.76237352789895,524
52.65359044446852,525
60.23872702795356,526
65.74941373166912,527
69.79911851655893,528
72.56600129689699,529
75.33691898094418,530
76.49713504984759,531
74.1898945231391,532
75.35548375486566,533
77.5561686053988,534
77.70650521338784,535
79.0566720552728,536
79.50156204815576,537
75.63204143807565,538
72.90706649223836,539
72.46739415852049,540
74.0294693788102,541
74.94598344107736,542
76.18110214058731,543
80.49267040659004,544
83.66933227613461,545
91.69397447691203,546
108.34256966854564,547
124.55817387413843,548
142.75038214802225,549
164.3338010713148,550
187.80626902192535,551
213.5550737360658,552
240.00625851816366,553
264.5321072999029,554
282.3153332719905,555
292.0209389705962,556
291.876810650134,557
284.69916782198914,558
271.16860941862944,559
250.23933271243612,560
224.33099335338244,561
196.32724450268964,562
169.27709885304196,563
144.7301869212663,564
123.06984422508174,565
100.7900911360369,566
86.0738085772692,567
75.78583918835506,568
69.12758885371144,569
67.99825401917006,570
68.3063578510507,571
65.05607230454689,572
64.02304946923346,573
61.74966551980758,574
61.57857741551201,575
58.64345873175148,576
54.258574416721686,577
49.557246067994406,578
42.01481670773123,579
35.93702824648788,580
36.477879877967595,581
34.24926721783121,582
33.24972302841129,583
32.99947375633515,584
33.574622566608895,585
35.920193652835685,586
39.21222933402183,587
42.290481999890524,588
45.72282637912017,589
48.595283426396456,590
51.651609794615545,591
55.40427058314089,592
60.17163837846148,593
62.970771059821374,594
64.67181195615032,595
64.24607527727235,596
62.885948521615354,597
61.191748469529465,598
59.16699393419728,599
55.695124205100335,600
51.50895924332061,601
46.47471478879298,602
42.185043324967175,603
38.437386509443286,604
36.00623331513902,605
33.65461921331405,606
30.811586139063657,607
26.38521964908844,608
23.02558197716484,609
19.195655155192583,610
17.14239559025096,611
15.286990271712304,612
13.370261782213165,613
10.83490547798803,614
8.10447683798018,615
5.231082984549215,616
3.493262804074356,617
2.1786729720272318,618
1.8604479503930544,619
2.994587676432619,620
4.393824872720975,621
6.579342437885701,622
9.741391445027988,623
13.14503510907898,624
16.13485056823854,625
20.80717525440924,626
25.376668946173357,627
29.7206204270451,628
32.92427651931122,629
34.74478344266591,630
35.07881169628288,631
36.79154473217648,632
38.239267287650854,633
39.55813593931464,634
40.223673859210436,635
40.60746237260347,636
39.364790352238764,637
41.179446480143845,638
44.59938061850075,639
49.68762279046843,640
52.362294181181426,641
54.16853142554427,642
55.591756424586755,643
56.63705829002218,644
59.58600929407101,645
65.30521371966871,646
69.76403811975959,647
74.27547277492934,648
79.71036429025813,649
85.27027325457348,650
91.62435892872901,651
98.61419773578595,652
104.5545417429963,653
109.29056635819181,654
112.95667008048753,655
114.14059769496286,656
112.87913375588715,657
108.88644040673978,658
101.3885285638148,659
93.0359828447037,660
83.75901739189389,661
74.53726421799874,662
64.8749728862265,663
55.16115867833898,664
44.86769505074299,665
36.824446611286895,666
30.330343691838507,667
26.422534909595548,668
23.565046497232586,669
20.409557833889792,670
14.587928665903908,671
10.877616376988097,672
8.165057450433032,673
8.413065426989052,674
7.580036423090416,675
6.667849266297013,676
5.186324357581065,677
3.819074718214728,678
3.903607678233122,679
6.191887785907986,680
7.092289447759701,681
8.253158144477819,682
10.068753456067624,683
11.813786301794025,684
13.698459032349513,685
16.126492053909043,686
17.751746250181117,687
19.04714455181174,688
20.369824999697773,689
20.635069044422394,690
17.630875199860423,691
18.427797825955743,692
19.630322637253204,693
20.87646800773051,694
17.957843112043182,695
12.927268332915084,696
6.702883131569309,697
2.553386719081092,698
0.28586961779007325,699
0.5651995449402007,700
1.0812838834044645,701
3.723944726254312,702
9.083110252187936,703
15.868665249184893,704
24.13420810228289,705
32.896760397089245,706
42.86086999868675,707
53.05479171845888,708
62.29043920399113,709
69.39113771935538,710
73.79622355123648,711
75.01447364478202,712
75.56814633551248,713
73.7127328401872,714
69.7468683059753,715
64.07473560803783,716
57.637889066995214,717
50.90696570217001,718
45.98424762072109,719
43.247642020621065,720
42.94713936286764,721
44.61156881573458,722
47.5082256826184,723
47.158163575236586,724
47.49981954862326,725
52.44901096461555,726
59.184928319837375,727
65.67163284457037,728
68.84906820279025,729
66.14414364317602,730
68.54807770427443,731
73.46114816922362,732
79.03674315855523,733
83.07454699100913,734
84.96590753503247,735
87.10711760803478,736
91.2807425849803,737
97.00046098733972,738
107.33984957469247,739
115.7061453836915,740
126.78730884299549,741
142.0136301629162,742
160.19945614559003,743
180.54668493810289,744
202.16009138745736,745
221.64180273839557,746
239.95869768099428,747
255.47003890984834,748
266.54170109569515,749
272.6958327479864,750
274.7072559230074,751
269.3123355146458,752
259.85082964011485,753
248.63609346726736,754
234.49025426265175,755
218.9162964205143,756
202.60261313268762,757
182.9998819440375,758
169.3064736831794,759
160.2428330774181,760
157.22499125223385,761
155.7819294059171,762
152.90653040266298,763
143.3394973980264,764
137.5568742547487,765
131.36766104411063,766
125.05552306596681,767
116.1111744412953,768
105.50344991355415,769
93.53096953666733,770
81.4340505619739,771
71.92097496646261,772
66.77012254281094,773
60.84723200681962,774
57.674414058841634,775
56.8988820069387,776
57.37854879174089,777
59.803707240668594,778
63.44467763767586,779
66.71150762296132,780
69.23349931630162,781
71.24732755327906,782
71.61335991416043,783
70.94815846854843,784
69.89783496057562,785
65.85110975540816,786
61.5362257195565,787
56.74843723834307,788
50.30327608001934,789
43.8684203704665,790
39.47137129382392,791
35.892737510316735,792
33.28936693176896,793
30.990127545336733,794
29.35212429524315,795
27.970361632979515,796
26.338032625355925,797
25.071724111206798,798
23.869546771257603,799
22.591698964253773,800
20.90059459539776,801
18.883279488658513,802
16.551393356419503,803
13.937551377872376,804
11.32347394204169,805
10.246134090469441,806
8.935824672788625,807
8.239412992074525,808
8.235981818795624,809
8.04014938223361,810
8.132011325468788,811
8.959527434107628,812
9.636354942048378,813
10.238900713168992,814
9.8074511448221,815
9.176636646406886,816
8.445226056821488,817
8.059891446818709,818
7.7551525622158595,819
8.229958682838744,820
10.165924173419304,821
11.562869911724455,822
12.525667653515885,823
12.894854970125548,824
13.430928190162923,825
13.725062224164201,826
13.590667998466255,827
12.88473680190363,828
11.591822549222494,829
10.578859968696168,830
9.593181257918223,831
8.576640065206252,832
7.7889653387001,833
7.150584691651084,834
6.555744723056812,835
6.633731267653375,836
6.997677503753042,837
7.628256697731119,838
7.526403583125185,839
7.7412541614450765,840
8.417420803590115,841
9.453651408395114,842
10.599054171004088,843
12.088747191781199,844
13.377131431140215,845
14.858108355910453,846
16.49641675396885,847
18.608103962284957,848
20.414290499387366,849
21.79209519104283,850
22.99440721847362,851
23.73599261591046,852
23.59907089563825,853
23.318345012659083,854
22.479588181692783,855
21.061145133824134,856
18.65063358658044,857
16.12428838542249,858
13.870284472868832,859
12.017287112874296,860
10.648914117372156,861
9.61873726803923,862
9.545350021592386,863
10.715321100698018,864
12.767900644309393,865
14.617722876577025,866
16.470097992187586,867
18.19623643859283,868
19.286460384354836,869
20.3852347521433,870
21.5178154100675,871
22.6263321748291,872
23.16382881409206,873
23.77330166810978,874
23.847504172718082,875
23.487759772004786,876
23.161389694535725,877
23.124479154532892,878
23.02588212227646,879
22.904233927513953,880
22.80113213560598,881
22.690551130824154,882
22.287075127825197,883
21.34034407855616,884
20.108872624523546,885
18.17949680229176,886
15.54057124180785,887
13.01728071238635,888
10.526941710374137,889
8.379749856017396,890
6.416703350304762,891
4.97235462637683,892
4.141740503724842,893
3.583701951482421,894
3.3189141175738346,895
2.6172716127399815,896
2.5013435401599495,897
2.8146190436560783,898
3.9464297901779557,899
5.0113071490722225,900
6.114809440012245,901
7.189144541102814,902
7.892324300656684,903
8.093445189772238,904
8.358368094511114,905
8.239700558831263,906
7.967199604327132,907
7.856338778988279,908
7.198512472203744,909
6.296226628418383,910
5.559544880995467,911
4.915896508122272,912
4.49942764200136,913
3.948155401918749,914
3.6557005612376083,915
3.6674732785651103,916
4.088386642972105,917
4.889993007341425,918
6.037097779297032,919
6.999881013685269,920
8.070644004781899,921
9.21787897665155,922
10.1492783404223,923
10.890982377688717,924
11.455243716672175,925
11.84388969044057,926
12.00117200939377,927
12.030820697642156,928
12.04470653577534,929
11.712449214273207,930
11.162616542728507,931
10.394190791365748,932
9.587256285875004,933
8.752702407355097,934
7.916198210191877,935
7.098991087121847,936
6.22511605605718,937
5.14739103587225,938
4.369630875029428,939
3.5481325880302865,940
3.2662967250585764,941
3.1651162081502267,942
3.0528004717251447,943
2.6676406551435643,944
2.3420403130814877,945
1.8871980211235924,946
2.0313399918733883,947
2.1770540869020287,948
2.3146310518376323,949
2.3316992006684956,950
2.351185676168698,951
2.3832798363745207,952
2.8649987070505847,953
3.4285083065867674,954
4.24227848696209,955
5.279781481673128,956
6.332666248552098,957
7.621705467181649,958
8.770759543705815,959
9.909092947195234,960
10.9513463991431,961
12.302729194104819,962
13.688990037163808,963
13.753667754941173,964
15.605333516987784,965
17.641393764167553,966
19.317931193401918,967
19.418976428082647,968
18.41678278696655,969
16.490777978360878,970
15.058457243045556,971
14.084608310042023,972
13.724007525344094,973
13.442185521829146,974
14.21345788933244,975
16.108989705356276,976
19.171190083273935,977
23.242475952601648,978
27.905860750920095,979
33.0479294276708,980
38.71796947853272,981
41.821664490308606,982
48.56458840258747,983
55.37708351597291,984
60.199362812054765,985
62.107911141835736,986
61.342471369641494,987
58.410564912697545,988
54.40589279079304,989
50.36624402067738,990
46.82441525523742,991
46.818596622552185,992
49.735291312176635,993
58.492845881124914,994
64.40570529794012,995
71.18646585178817,996
76.4994819573442,997
88.06320700401507,998
104.59945164446368,999
121.858824967136,1000
137.51587436563273,1001
149.1991375012226,1002
155.22059393225896,1003
158.02051072281657,1004
157.58455563062773,1005
155.26769120104876,1006
147.90593051823612,1007
138.3513472051022,1008
129.93457029557933,1009
123.45346930005728,1010
120.81074936566577,1011
124.91423925135241,1012
130.2011155310634,1013
138.4412621735119,1014
148.2809293277106,1015
156.4586611361658,1016
168.3972220434323,1017
181.07581381720553,1018
190.46208190948056,1019
196.32539312527993,1020
196.4552825815774,1021
194.75050803160548,1022
188.74880019977192,1023
177.93323383412027,1024
160.04234190584654,1025
140.2197911000606,1026
121.85185980139823,1027
110.64104224975638,1028
98.53386993574459,1029
87.43432931757361,1030
73.4363285046965,1031
66.00656638804399,1032
63.280919040665125,1033
62.31121790670059,1034
63.218785532062775,1035
65.43937833928551,1036
67.05021371289331,1037
70.719975744492,1038
75.16227534145504,1039
81.98626218299424,1040
85.72373230371798,1041
87.61368721912055,1042
86.76670733757629,1043
82.77385591498587,1044
77.96407304788667,1045
74.7322960397016,1046
68.31138187929372,1047
61.30561415119124,1048
54.101734945309026,1049
47.886193455596306,1050
43.66256435590588,1051
42.29746181393453,1052
40.88202443987822,1053
39.27420804678473,1054
34.98182760241765,1055
32.82687389056892,1056
31.725304617990528,1057
32.26425097912491,1058
32.110428505019435,1059
31.620881920997405,1060
30.4944767963832,1061
28.857456601206753,1062
26.590834940859466,1063
23.92281205815905,1064
20.765799659124443,1065
18.182880352826256,1066
17.596242265244612,1067
16.289791330136236,1068
15.435641956146393,1069
14.752576064070734,1070
14.044323102431754,1071
13.01042782646997,1072
11.79984928117942,1073
10.996222656228497,1074
10.447122529616404,1075
10.546041711792764,1076
10.234950710479302,1077
9.595623873649997,1078
9.866371596862548,1079
10.072454866268156,1080
10.104065519703791,1081
9.997515957972801,1082
9.550612589646066,1083
8.839655927128398,1084
8.405132370635036,1085
8.002743268585524,1086
8.068914095508642,1087
8.341468984389339,1088
8.776107023049343,1089
9.529396372038805,1090
11.301521441590683,1091
13.55073822359319,1092
15.984742063780974,1093
18.49061445921759,1094
20.953141545410944,1095
23.02984911370298,1096
24.96763270334293,1097
26.454579567536385,1098
27.637410600650274,1099
28.00638641715975,1100
27.92118351028679,1101
28.010097776931012,1102
27.8325834189995,1103
27.58102974932583,1104
27.36917435829494,1105
27.66322166599968,1106
28.74694249242169,1107
30.132130327568376,1108
31.94134815293135,1109
33.71041914150475,1110
34.051816018825576,1111
34.752577383436666,1112
35.64214570792643,1113
35.87581354462194,1114
34.69882747544975,1115
32.5183844846028,1116
29.94429646898942,1117
26.72253093739429,1118
24.012595553597205,1119
23.239482055914163,1120
22.78827226493716,1121
23.296569597051047,1122
25.552297262833996,1123
28.891753125003035,1124
33.78981225412765,1125
39.65446565683315,1126
45.59473251794395,1127
51.14446112445721,1128
55.52986359077726,1129
58.12669762249816,1130
58.93700465207559,1131
57.948831658424204,1132
55.05925499478222,1133
50.23422135857841,1134
44.29779647609133,1135
38.28196173464637,1136
31.851809646413585,1137
25.732628235621938,1138
20.000762970856968,1139
15.626996290599713,1140
12.58205896936895,1141
10.873530021122917,1142
10.443335383321061,1143
10.475342665866934,1144
9.243547507509133,1145
9.13317871353914,1146
9.194969682637703,1147
9.490467112806463,1148
9.327630006602373,1149
8.881175852895623,1150
8.382855018619438,1151
7.371547723960159,1152
6.623755869737016,1153
7.177492903108481,1154
6.846819085458487,1155
6.545148782071283,1156
6.474919788323466,1157
6.170919868511353,1158
5.709821169704471,1159
5.503709824152902,1160
5.193944816679937,1161
4.52537749540003,1162
4.104910278415195,1163
3.7420302854494176,1164
3.1658938702176367,1165
3.1851008589227394,1166
3.095804390165592,1167
2.79744925174999,1168
2.5362956520063515,1169
2.4162123889796763,1170
2.2818631693195166,1171
2.6862804946440453,1172
3.3132946898546436,1173
3.6725307893841643,1174
4.970403431826757,1175
6.793535858007468,1176
8.659783867253093,1177
11.091584805906763,1178
13.426201857560493,1179
15.37115435484756,1180
17.66849557708153,1181
20.015658773252316,1182
22.403913330078538,1183
24.468428005191036,1184
26.43082564975373,1185
28.59524138976066,1186
30.85666708629802,1187
33.446169076971906,1188
36.66006528761127,1189
40.01752193357014,1190
43.663564438000826,1191
46.40164749846045,1192
51.00346202184615,1193
56.112937877288076,1194
59.89525384097015,1195
62.97118977437417,1196
65.0593180497074,1197
64.5691186877861,1198
63.912589183752935,1199
62.935862457938796,1200
62.439673027367114,1201
59.45303145382876,1202
56.39537187628533,1203
54.34727340553223,1204
54.70471161505584,1205
57.92720313445855,1206
63.225131456630066,1207
70.22860002873033,1208
79.36891814262334,1209
88.50974392400393,1210
98.62020139892005,1211
108.44922648426738,1212
116.71374517649869,1213
121.7427571732658,1214
124.41740337524249,1215
124.85065314427041,1216
123.55158651039828,1217
120.82244417466075,1218
117.81765830477683,1219
114.79900726048045,1220
112.56187866251541,1221
112.66027465330158,1222
113.98596946891844,1223
116.67454797233503,1224
121.12952685932183,1225
124.18136274238094,1226
129.16609026754108,1227
134.13118107936359,1228
138.62568926418098,1229
142.78863969976206,1230
145.71256450616562,1231
143.04531773368262,1232
138.95781007886967,1233
134.5041602006929,1234
131.015546723015,1235
125.98555603942484,1236
121.2478949800137,1237
115.88313165446047,1238
111.06822620830745,1239
107.36795202143314,1240
102.67585438816711,1241
98.15160077992455,1242
93.56454048914455,1243
87.82345284081715,1244
83.10376405608534,1245
78.73975413600007,1246
74.86186810746136,1247
70.57591654108084,1248
66.0019142593319,1249
60.7725943970386,1250
54.83731149649147,1251
48.44488293144373,1252
42.01296480084273,1253
35.243938812823586,1254
29.100435702505685,1255
24.21897898489985,1256
19.36381872351085,1257
15.313641583870446,1258
13.652480336711301,1259
12.000293712594777,1260
10.391081743338558,1261
8.022749703714878,1262
5.972564760376807,1263
4.7436994140791295,1264
5.230333579290876,1265
4.725134897705842,1266
4.442425884309861,1267
4.572022157115084,1268
4.335574328248979,1269
4.148968320996105,1270
4.383869225634877,1271
4.286368834382142,1272
4.599984372085383,1273
6.07758692703437,1274
6.82955657713144,1275
7.510241084895174,1276
8.173953422649255,1277
8.454932893912401,1278
8.3754159168782,1279
7.990911579646908,1280
7.319411742681731,1281
6.442908674218753,1282
5.54178358736878,1283
4.464503614847118,1284
3.3896528895337035,1285
2.533905127992594,1286
1.9787285867598483,1287
1.8761006783034981,1288
2.284753146851551,1289
2.729916959042641,1290
3.071527092739667,1291
2.819913348511365,1292
2.8858944462265774,1293
2.9685717367506004,1294
3.1322354778888486,1295
3.1928288116030368,1296
3.3123573276431433,1297
3.6637684904331502,1298
3.8586766695522905,1299
3.9696114711065666,1300
4.183602860842177,1301
4.330013329804624,1302
4.369735740609758,1303
4.351473404525851,1304
4.242239742022754,1305
4.093399874701282,1306
3.8782915957196438,1307
3.6303929337671854,1308
3.4940548235317523,1309
3.301539561118572,1310
3.185530816155369,1311
3.0943409396882227,1312
3.289446174084462,1313
3.7046787496980924,1314
4.186828055837195,1315
4.701612221379347,1316
5.1607875470627365,1317
5.3133471642620975,1318
5.577964547743987,1319
5.804672196674684,1320
5.8838853637684965,1321
5.764508933765841,1322
5.436397200605128,1323
4.990834313762854,1324
4.585825985787362,1325
4.27682493332594,1326
4.409119256946611,1327
4.343796153986019,1328
4.431973000556624,1329
4.6136459586760905,1330
5.663908055288538,1331
7.1821831049076605,1332
8.79355197829159,1333
10.236881577516037,1334
11.484971560746908,1335
12.128689550558738,1336
12.672210028618762,1337
12.904623877983505,1338
12.850485262456685,1339
12.222923636234343,1340
11.252610435611254,1341
10.19550831903832,1342
9.542487803376298,1343
9.130623720627735,1344
9.36395270782679,1345
9.281763788323131,1346
9.603434087916987,1347
10.392381992671249,1348
11.783519090803356,1349
13.625407442465058,1350
15.725582377976048,1351
17.231396413482006,1352
18.61523219144413,1353
19.650577342120016,1354
20.242130835619562,1355
20.273652798479297,1356
19.770751728207173,1357
18.68799191571856,1358
17.285189146922868,1359
15.685848154581775,1360
14.749135605250855,1361
13.574305429586591,1362
12.221241269552436,1363
10.40065225720194,1364
8.924988828335572,1365
7.519715199903131,1366
6.457416926019608,1367
5.674364561397674,1368
5.184354683687642,1369
4.192059798318065,1370
3.5835588346009764,1371
3.308591000770973,1372
3.6988133205208134,1373
4.252088385624201,1374
4.935165769301895,1375
5.524718868686783,1376
6.223454721616405,1377
6.898641827797234,1378
8.363110435067947,1379
9.361161275742647,1380
9.848115405748437,1381
9.996666799431484,1382
9.811844738357047,1383
9.191714286596252,1384
8.717226317073136,1385
7.94142408859225,1386
7.307170032742711,1387
6.370722671187058,1388
5.548642889763522,1389
5.01067478916721,1390
5.372461384986627,1391
6.35451890533682,1392
7.8358200177329875,1393
9.199209768038747,1394
10.873505517687422,1395
12.688642684440696,1396
14.366523820336976,1397
15.840779034470534,1398
17.049399987974475,1399
17.69118715719354,1400
18.101102913683686,1401
18.53888191519541,1402
18.770369460491466,1403
18.505001385102606,1404
18.083166978670658,1405
17.533917773278812,1406
17.09533619608566,1407
16.826323777443402,1408
16.576715823050026,1409
16.324711148048046,1410
15.975175905183075,1411
15.303659677052533,1412
14.759667774424468,1413
13.975896689533132,1414
12.957546780132587,1415
11.908822697914264,1416
10.536092375992347,1417
8.948511761817134,1418
7.5215046055734005,1419
5.9804618859244405,1420
5.496399342138437,1421
5.043176790721802,1422
4.535481606384384,1423
3.6968044546680368,1424
3.0111557379268237,1425
2.4458735642710097,1426
2.2552716304667273,1427
2.2242041821089913,1428
2.562535810713634,1429
3.2316147447818264,1430
4.115004816216537,1431
4.741985039795748,1432
6.645479128218244,1433
8.919429995306807,1434
11.307853547421772,1435
13.558189374067522,1436
15.12767325993588,1437
15.729043494165367,1438
16.835080633245894,1439
17.897380076008137,1440
18.628180129106966,1441
19.31565004195165,1442
19.77805366081555,1443
20.40116701745515,1444
20.783287252503282,1445
21.41024761605656,1446
22.102612288303362,1447
24.22245389825654,1448
27.403510441631415,1449
30.916489452171216,1450
34.92395655308694,1451
39.028047864627375,1452
42.45696015211637,1453
45.06788961228101,1454
47.49335546731524,1455
49.491450859923575,1456
50.74585005512776,1457
51.57374109816348,1458
51.4448429786469,1459
52.87760312564797,1460
55.04798292979938,1461
57.997779585137074,1462
60.135211486031544,1463
61.82702468021903,1464
61.58954376236825,1465
63.4856042787271,1466
67.13672612988769,1467
71.7234526455182,1468
74.60697272286028,1469
76.32745380125598,1470
74.38768098893874,1471
76.51575950675698,1472
80.67376576728628,1473
85.58734629818122,1474
87.41050336257219,1475
87.97015349525276,1476
87.94598111152571,1477
90.38914892813754,1478
94.40108210671096,1479
101.61524137689786,1480
106.36496599538582,1481
112.12917426870283,1482
119.60717088531052,1483
128.45989149382893,1484
139.14879515583985,1485
152.79353917679504,1486
163.12960072493416,1487
172.30915575417401,1488
178.81709120293027,1489
187.9503873424833,1490
195.93864579232607,1491
201.38460388947976,1492
199.40991488507615,1493
193.63671703438203,1494
184.75252426494362,1495
174.44211803468093,1496
162.01220521647932,1497
149.3956402876353,1498
132.519923893361,1499
118.90249958167817,1500
109.44057705364052,1501
105.07252185087596,1502
103.13145256367908,1503
102.14769739116026,1504
98.2245122021368,1505
98.80748639284734,1506
101.00098820758164,1507
104.7100739736423,1508
105.88131172971038,1509
104.67834358421975,1510
99.53322300920217,1511
92.83242427917993,1512
85.8244770055655,1513
79.61321249696604,1514
70.25628570328374,1515
59.919177125198026,1516
51.549428149727696,1517
45.076856128669625,1518
41.59329839491665,1519
43.49947354172954,1520
44.24743322715529,1521
43.80866470951215,1522
39.777554100339835,1523
37.525498998670926,1524
35.63795063057402,1525
35.15140151609653,1526
33.17787831406406,1527
30.71661162922534,1528
28.257487844285027,1529
26.200179715160292,1530
25.87888275735086,1531
27.796785181238644,1532
29.090106089253396,1533
31.43184093708166,1534
34.73812965648518,1535
38.234429151933114,1536
42.340433404811506,1537
45.188046144453445,1538
47.337081917179844,1539
48.82896462317038,1540
49.96778651347799,1541
50.171199295286954,1542
49.40566538300525,1543
48.46610282771418,1544
46.888170117711205,1545
45.015441821627036,1546
43.88348756339088,1547
41.76880785047485,1548
38.931714594641875,1549
34.37989219847162,1550
30.30592496907258,1551
26.139415432113687,1552
22.47502787187241,1553
19.718714136022026,1554
17.843360843938953,1555
16.27751535183275,1556
15.602279599070188,1557
15.069203859726217,1558
16.572780256740145,1559
18.817997933976553,1560
20.895532454868096,1561
22.619021758746133,1562
23.934723210726727,1563
23.648688017816948,1564
25.340962522006286,1565
26.453236318244013,1566
27.384741424727714,1567
26.551091572068366,1568
24.84857704356673,1569
23.02134488991746,1570
23.96293036513083,1571
25.900295117600187,1572
29.48749978503133,1573
33.45192580291934,1574
38.21989145594341,1575
44.2079893158931,1576
49.6196623021747,1577
55.42592870030542,1578
61.55110994290579,1579
67.29557175766308,1580
72.93669130387359,1581
78.10356871550447,1582
82.73373045184012,1583
86.12555669669707,1584
88.1204362796499,1585
88.35502166932095,1586
87.52194794671802,1587
86.5255291578258,1588
83.85616963359531,1589
80.14650962044458,1590
76.29542400445636,1591
71.24333334844495,1592
67.66807104268442,1593
65.384287824529,1594
63.54594622288726,1595
62.39021410635626,1596
60.969255354005284,1597
57.84742324007062,1598
56.175806300069276,1599
55.03722780440819,1600
54.7607960454051,1601
53.30634508232359,1602
50.65963105033109,1603
46.067852677103005,1604
41.20411934135271,1605
35.89174940509275,1606
30.765255775933248,1607
25.255993821685667,1608
20.42264825056528,1609
17.08943912172822,1610
14.063794484694686,1611
12.188746774353747,1612
11.234579680967464,1613
10.850551153242401,1614
10.69398517536569,1615
11.338553236130664,1616
12.204327702450371,1617
12.750674718974915,1618
12.802725015207855,1619
12.25568856469794,1620
11.546104678135823,1621
11.670955677498673,1622
10.758529405510199,1623
10.10899563810904,1624
9.368236252427437,1625
8.309090147418646,1626
7.268286107838961,1627
7.844915688527172,1628
8.849719451900345,1629
9.776851840772403,1630
11.299273948081277,1631
12.866056595880375,1632
13.881724470772117,1633
14.918157915877023,1634
15.512558278295469,1635
15.836971304192332,1636
15.243560481689986,1637
14.288448322320237,1638
12.087389087310452,1639
12.451278975131894,1640
13.849349205099525,1641
16.05356740746747,1642
17.426920956282693,1643
18.547806742307202,1644
18.968502495446366,1645
22.02394079165897,1646
26.027360902014067,1647
29.967711789014338,1648
33.51302335459466,1649
37.13783267033819,1650
38.634559019225925,1651
42.698076276143794,1652
47.24210765025622,1653
52.15744779593526,1654
54.53360346320555,1655
55.989538596409034,1656
55.14216538673325,1657
60.51646828756112,1658
68.08251833191264,1659
77.4140590594029,1660
83.43575269920906,1661
88.71556525109268,1662
89.41461627600702,1663
97.43545411159482,1664
108.54395469404045,1665
120.51982569038468,1666
128.58699472631343,1667
134.8617616741201,1668
138.39856629625166,1669
146.28579113197077,1670
155.50807637829394,1671
165.13365853587695,1672
171.7895053768294,1673
180.16458335475497,1674
191.9619748185012,1675
203.5371294078776,1676
215.7903427274951,1677
232.62633371029727,1678
245.4867015471783,1679
260.5144197904429,1680
280.10585362190824,1681
297.0920148935126,1682
313.41695340811907,1683
328.61961529059835,1684
338.33475930905826,1685
347.26611340737537,1686
354.1567574140177,1687
357.30659429785993,1688
353.3917594827402,1689
342.268755460391,1690
320.3176802940185,1691
297.037336614534,1692
272.1521234389952,1693
248.52088433924575,1694
222.48635329632324,1695
193.34022067854934,1696
158.71543747073346,1697
131.51900857209534,1698
109.23227287233213,1699
93.48182764065723,1700
80.69246442091669,1701
70.68697975494139,1702
59.77895051690778,1703
53.57316269430931,1704
50.238871073858796,1705
48.14199274475289,1706
45.89217961616901,1707
45.18616244635294,1708
46.465562785636024,1709
45.53916136240833,1710
45.86720618474232,1711
50.14521017765311,1712
51.095532198764666,1713
52.709533476658216,1714
57.37366215153149,1715
58.23218679989093,1716
57.679062280782254,1717
56.26438160585308,1718
52.45576685653706,1719
47.22581315516483,1720
42.10864296648214,1721
35.643809389944686,1722
29.071472483762363,1723
23.31876193248035,1724
17.69781585620841,1725
12.985718689013723,1726
9.175807861880408,1727
6.444638288692746,1728
4.484038863984189,1729
2.6045378556634433,1730
2.1172203405929855,1731
2.2923940466629986,1732
3.195450161327289,1733
4.223874743588374,1734
5.2080739908491935,1735
6.349926026271255,1736
6.924331142247792,1737
7.371482133163424,1738
8.30808092521236,1739
8.216742805017748,1740
8.099984066042616,1741
8.377079472485784,1742
7.980640054184237,1743
7.498657048639284,1744
7.583608719829564,1745
7.64234913862713,1746
7.837473676635172,1747
8.22446363938577,1748
8.65326349671901,1749
9.148052383807514,1750
9.698163356637659,1751
10.230080544148704,1752
10.668058212732058,1753
10.618259253287523,1754
10.597652344379874,1755
10.578621197170081,1756
10.411092582814073,1757
10.257029748184841,1758
10.295322825634447,1759
10.468578339937343,1760
10.704158124020603,1761
11.089857664026503,1762
11.599724615761675,1763
12.150118164151909,1764
12.603552323237253,1765
12.855115165936965,1766
12.993460848653337,1767
12.907847001896886,1768
12.332653557407497,1769
11.544686971080184,1770
10.593016910457445,1771
9.603480201141497,1772
8.634522343561704,1773
7.877819079422353,1774
7.344156921987685,1775
6.863334715850951,1776
6.46258775835341,1777
6.031710373600457,1778
5.870451164871403,1779
5.769208803583643,1780
5.789480597372249,1781
5.834171045321423,1782
5.817360132166843,1783
5.664561233062284,1784
5.398120351361401,1785
5.053765694742926,1786
4.716169954814722,1787
4.2561005390029125,1788
3.756142523245408,1789
3.5121706676531006,1790
3.29029930626891,1791
3.130516903303697,1792
3.2300349750580106,1793
3.3465743140660047,1794
3.4948240792190726,1795
3.6662497405070438,1796
3.8290307866756086,1797
3.987942589619399,1798
4.047276257525753,1799
4.130355683431853,1800
4.25338629879735,1801
4.5778585119435675,1802
4.89632763188472,1803
5.350518841311629,1804
5.634830793567504,1805
5.8884868857585815,1806
6.169595255235575,1807
6.6737237916485554,1808
7.201416815647061,1809
7.770904147907853,1810
8.184430415770066,1811
8.47592398463993,1812
8.616020575436545,1813
8.53211532894248,1814
8.36715978500784,1815
8.142622950724359,1816
7.802304110975722,1817
7.4115158634267315,1818
6.8688924598111125,1819
6.6636289876739765,1820
6.570329058089266,1821
6.454540122228152,1822
6.148539901102804,1823
5.822692701515966,1824
5.099251096403029,1825
4.823719764315903,1826
4.759476794908596,1827
4.89006412306689,1828
4.551572471322597,1829
4.077381243595392,1830
3.6895795098617996,1831
3.600445184969751,1832
3.7891241023656086,1833
4.46136642814267,1834
5.086182681933174,1835
5.954120747596314,1836
7.122946578696967,1837
8.783446355194375,1838
10.46435994917932,1839
12.03610034268882,1840
13.377185019585054,1841
14.440955555113172,1842
15.133661081642432,1843
15.357008324620164,1844
15.03697292290012,1845
14.270078667739343,1846
13.263846834451549,1847
12.090289132035622,1848
10.881526591351019,1849
9.799503821450868,1850
8.80682747234249,1851
7.82528344221289,1852
7.01872613872695,1853
6.773564022550237,1854
6.817728789524058,1855
7.2192022675112595,1856
7.707141194618312,1857
8.012472460792393,1858
7.631179090075231,1859
7.515672616994803,1860
7.439253966425543,1861
7.90271986754099,1862
8.193275751443153,1863
8.710720699268375,1864
8.765862129464038,1865
8.771998906608873,1866
9.010914417532469,1867
9.827423476775282,1868
10.689982379061938,1869
11.761662032390435,1870
12.647170158041895,1871
13.453869094000236,1872
14.092385965885498,1873
14.476074760957102,1874
14.66676891362845,1875
14.619743932638976,1876
14.386417286153712,1877
13.86239221667453,1878
13.038815723040448,1879
12.07466365182933,1880
11.059969524098406,1881
10.048162584243,1882
8.95536086160423,1883
7.90224583217957,1884
6.913167630015229,1885
5.942658496957927,1886
5.304244087911671,1887
4.909549104560209,1888
4.619498865596362,1889
4.596614767364525,1890
4.799556282504748,1891
5.117562775206175,1892
5.409008766426029,1893
5.3837346082398305,1894
5.4870789757090686,1895
5.695815348353079,1896
5.867895815953979,1897
6.327726527017909,1898
6.308127104330298,1899
5.595003356019178,1900
5.384067753099552,1901
5.258282215298694,1902
5.100296027565992,1903
4.81698968528442,1904
4.321737265091576,1905
2.889003426494143,1906
3.371959503230549,1907
4.610471791786987,1908
5.848107364622957,1909
7.134849689873626,1910
8.294071832138435,1911
9.044142027513052,1912
10.205789836617368,1913
11.78172463013024,1914
14.665483115550401,1915
16.488195470430544,1916
18.39243168919539,1917
20.392768485538653,1918
24.81257793215933,1919
30.660260339286165,1920
37.46542875620325,1921
43.79605576774554,1922
49.5346285522824,1923
53.71698695871182,1924
58.68941792676293,1925
63.04185244942819,1926
66.33237796337401,1927
67.03849671241667,1928
66.31557018074331,1929
63.568857033028685,1930
61.90305902294031,1931
60.630480654815905,1932
59.05920902026417,1933
57.381136107689336,1934
56.90916592792013,1935
56.32181042460595,1936
58.9911378752929,1937
63.10091625350531,1938
67.45178456172154,1939
69.89544958886157,1940
73.24483990536643,1941
76.55680244346286,1942
79.92428979360241,1943
83.66656733461909,1944
88.19072116533468,1945
91.70322208516325,1946
96.08166665335628,1947
103.45651593949901,1948
111.26346714244046,1949
118.29359354546247,1950
125.32853575253351,1951
132.04854545665418,1952
139.91284511240326,1953
148.2173645948722,1954
154.81100713560252,1955
158.73745569472055,1956
159.26259772310473,1957
156.7348328056534,1958
153.31228953169173,1959
148.85783759334504,1960
142.52785802902096,1961
134.22384594619285,1962
124.57374591655339,1963
113.72869776695045,1964
104.85533699954202,1965
98.53904648723926,1966
91.56887521373751,1967
85.87126682130952,1968
81.5438293051222,1969
77.03059831817332,1970
75.65090353520829,1971
76.31130592494851,1972
77.88176602285061,1973
79.3726795678993,1974
80.10529398552166,1975
79.98906131325654,1976
78.48339770200597,1977
75.51432164312122,1978
71.5689897079561,1979
65.50388410001513,1980
58.97193540114695,1981
54.225270702920895,1982
47.66220654664472,1983
40.79917288041726,1984
33.707662889638634,1985
27.588665527243275,1986
22.61116698161109,1987
20.589532887003386,1988
19.25491415679354,1989
18.657682474272953,1990
17.714205278478683,1991
17.819492795665123,1992
18.707354455509957,1993
20.65457274309596,1994
21.872632378956478,1995
22.83036107307221,1996
22.64474638698105,1997
22.312201634820156,1998
22.451741951810348,1999
24.96444839311956,2000
26.407515381330008,2001
28.077080662503466,2002
29.438494520447595,2003
30.3096504117013,2004
30.874746281409056,2005
32.102329660686465,2006
32.85130632861953,2007
33.151083807925176,2008
32.36739843887281,2009
31.263608789785884,2010
29.57331348983403,2011
28.311364384867773,2012
27.08238911593392,2013
26.089695733202454,2014
24.631183730176133,2015
23.419459882811704,2016
21.603538032750734,2017
22.144795264655166,2018
23.559579150121174,2019
25.007173897258177,2020
25.2165897498636,2021
25.223917328113803,2022
24.833717882518997,2023
24.677309149164625,2024
24.600079999904207,2025
25.076772130946125,2026
25.67190703865935,2027
26.713782444792027,2028
29.234387959223373,2029
31.867148451842084,2030
34.645380962074185,2031
37.34999401842393,2032
41.50451479267997,2033
46.50607259283558,2034
51.27858970781268,2035
56.15587078179922,2036
59.71464502206875,2037
61.42987599004692,2038
61.387773506437355,2039
60.16173978975575,2040
58.25602481144781,2041
54.80926147364013,2042
50.583391802268196,2043
46.20549255262146,2044
42.69333335707488,2045
41.10588420757188,2046
41.803905349048826,2047
43.87772724288746,2048
46.673076342279884,2049
50.038493689252874,2050
51.64079939708133,2051
54.48617367871428,2052
58.01893287603369,2053
60.7873574483145,2054
62.585396175155196,2055
63.28256535715287,2056
63.28055758347068,2057
62.52127068483376,2058
60.823572391737464,2059
58.586613144409085,2060
55.45802805665899,2061
51.97112386679354,2062
49.89653292151593,2063
47.15874262118544,2064
44.459982349114064,2065
39.626306572112966,2066
35.19445312703691,2067
30.708263974241977,2068
26.90909481711414,2069
24.313393052766973,2070
22.740037552414098,2071
21.13745988199882,2072
20.42074258401323,2073
20.796539081008618,2074
22.762564410098182,2075
24.61186242805815,2076
26.68484254709394,2077
27.444780016408803,2078
27.769049192730833,2079
27.74152632791567,2080
27.75140855868199,2081
26.79798932524657,2082
25.47199132069171,2083
24.246378287260825,2084
22.46685078385503,2085
20.789914382868716,2086
20.061931410135315,2087
18.813176574895028,2088
17.377365712320934,2089
15.499974134387019,2090
13.843236004816223,2091
11.613265289509153,2092
10.31134201401842,2093
9.193069845193616,2094
7.243575740542788,2095
5.201104490559792,2096
3.597133105341111,2097
1.9556746304486885,2098
2.005447357581196,2099
1.8141158917688949,2100
1.6507133807546748,2101
1.1751853267335755,2102
1.3456228578129725,2103
1.8137552838189666,2104
4.249164476503852,2105
7.297686269125302,2106
10.983598684700025,2107
14.805726358778456,2108
18.879215500725465,2109
22.701237746652104,2110
28.46821231182103,2111
34.22289537504414,2112
39.11901632737373,2113
44.31162657315362,2114
48.84710354114764,2115
52.298707121776395,2116
54.76211249490602,2117
56.36260246272681,2118
57.049667148416965,2119
58.079489165985684,2120
59.649195015887464,2121
62.532589503116405,2122
65.02885959102426,2123
68.05869048937791,2124
70.33339165874635,2125
75.42207816272588,2126
82.76124613546422,2127
89.96254242435283,2128
96.18766092042075,2129
101.82070177511395,2130
103.89468880225003,2131
107.4477372280127,2132
111.16838071836644,2133
115.61736595432598,2134
115.13603053019605,2135
112.5599786576386,2136
108.02464436563126,2137
107.5659919238314,2138
110.99546982509058,2139
116.52441856067188,2140
124.95733686116269,2141
134.73247652752488,2142
143.25935889834415,2143
153.24274828538813,2144
164.112767800784,2145
175.7497749040346,2146
180.94556004965986,2147
184.03888225271152,2148
187.52093249994334,2149
189.33046831141553,2150
191.69547444437526,2151
197.13987593068944,2152
201.3804864610212,2153
207.58552915825157,2154
216.36506204541942,2155
228.76436950089328,2156
241.30715014361877,2157
253.03413962511138,2158
258.89149057758004,2159
262.81049337262334,2160
262.6982319847425,2161
258.3302314970897,2162
249.45368999619967,2163
235.01657973483762,2164
213.27519285253106,2165
191.9430703679309,2166
171.93452957936717,2167
157.4301698820323,2168
143.45661545688884,2169
132.25252968173686,2170
120.22459304581531,2171
113.35638697871956,2172
111.55988014343917,2173
108.88236833106826,2174
107.77109147492676,2175
107.30775997692656,2176
104.77727468201472,2177
104.43627711587777,2178
105.53551836916333,2179
109.65477184298248,2180
110.2112994303809,2181
109.4318172434599,2182
108.22682968500766,2183
103.55637002117305,2184
97.55636235316355,2185
92.12299132638145,2186
82.97446010603237,2187
72.10224512358835,2188
59.45794412118088,2189
46.687728144308025,2190
34.770842258869855,2191
25.433157129576518,2192
17.11474313113054,2193
10.501098336977499,2194
5.949463636071734,2195
3.6478948851155586,2196
3.1805759362062758,2197
4.015305559348339,2198
5.237813507894754,2199
6.325157382517154,2200
6.662331030637382,2201
6.248363903757401,2202
5.103326533952983,2203
4.151095494004433,2204
2.095715889854969,2205
0.8426209937321798,2206
2.7140210518967987,2207
2.8820513850045213,2208
3.2368872890031706,2209
4.092888417064238,2210
4.765785428614199,2211
5.478988904293104,2212
6.265191298932565,2213
6.808741502427152,2214
7.265963034399637,2215
7.445152445441298,2216
7.36641557515043,2217
7.190906038538141,2218
6.99249190051563,2219
6.786489919247772,2220
6.777009129154441,2221
7.142193188032284,2222
7.485961434618106,2223
7.874356133864073,2224
8.1712079514747,2225
8.467053267501962,2226
8.470892402450442,2227
8.139712913752621,2228
7.865473840301827,2229
7.331152763348907,2230
7.06794898375724,2231
6.720585952287175,2232
6.223349647377236,2233
5.706359759130633,2234
5.171027591925928,2235
4.598366552858956,2236
4.110057696366255,2237
3.81554677801093,2238
3.8090808894138566,2239
3.901856498613226,2240
4.21730242840851,2241
5.065776895156564,2242
5.6742170953578634,2243
6.426461641135723,2244
7.425885906484099,2245
8.70476347339792,2246
10.162237994173935,2247
11.71895211862623,2248
13.2843102756773,2249
14.505174474793913,2250
15.315459786949488,2251
15.7374820168524,2252
15.631913037529985,2253
14.790783259603703,2254
13.870700714869674,2255
12.660496559375545,2256
11.081903299475778,2257
9.375547317186792,2258
7.613396988645607,2259
5.803395059478495,2260
4.247017114973505,2261
3.1281881372618026,2262
2.279739823712104,2263
1.719808571781921,2264
1.8432720669764162,2265
2.759831367104384,2266
3.4022075415041084,2267
4.269799607468496,2268
5.274002409697182,2269
6.811149475988815,2270
8.664508297141943,2271
10.62231748447437,2272
12.447665851473152,2273
13.887627973970275,2274
14.91248210194848,2275
16.3450887866453,2276
17.128168608039378,2277
17.616697348498704,2278
17.129902782331722,2279
16.07668704290158,2280
14.666774074221168,2281
13.461148464548483,2282
12.487353940247347,2283
12.008749158875299,2284
11.436745748963029,2285
11.106415197769996,2286
10.805917288509562,2287
10.873093302553363,2288
11.612121433197714,2289
12.657915657786251,2290
13.415808778009131,2291
14.033443211283252,2292
14.228550281626257,2293
14.037685299118685,2294
13.606296951662168,2295
12.988950148780734,2296
12.256484022778421,2297
11.487511286310596,2298
10.759746752818376,2299
10.141795417499427,2300
9.686030537902509,2301
9.423192153222224,2302
9.35933648139825,2303
9.475766633075711,2304
9.73257508155082,2305
10.076428327745873,2306
10.453224199347193,2307
10.826252223126364,2308
11.200487509606702,2309
11.653648589102417,2310


==> Data/Home-Timeline-Hybrid-Latency-AVG.csv <==
value,xtick
18.06,150
18.06,151
17.5,152
17.21,153
17.05,154
17.25,155
17.4,156
17.51,157
19.4,158
20.91,159
22.14,160
22.5,161
22.8,162
23.05,163
24.22,164
25.24,165
26.14,166
26.3,167
26.44,168
26.57,169
26.86,170
27.11,171
27.34,172
26.93,173
26.55,174
26.2,175
26.32,176
26.44,177
26.55,178
27.16,179
27.72,180
28.25,181
29.06,182
29.82,183
30.54,184
32.13,185
33.63,186
35.05,187
36.83,188
38.52,189
40.13,190
40.76,191
41.37,192
41.95,193
42.53,194
43.09,195
43.62,196
43.97,197
44.3,198
44.62,199
44.5,200
44.38,201
44.26,202
43.97,203
43.69,204
43.42,205
43.01,206
42.61,207
42.23,208
41.86,209
41.51,210
41.17,211
40.82,212
40.48,213
40.15,214
39.88,215
39.62,216
39.37,217
39.06,218
38.76,219
38.47,220
38.1,221
37.73,222
37.38,223
36.92,224
36.47,225
36.04,226
35.63,227
35.23,228
34.84,229
34.46,230
34.09,231
33.73,232
33.42,233
33.12,234
32.83,235
32.61,236
32.4,237
32.2,238
32.0,239
31.81,240
31.63,241
31.45,242
31.27,243
31.1,244
31.1,245
31.11,246
31.11,247
31.1,248
31.1,249
31.09,250
31.11,251
31.13,252
31.14,253
31.02,254
30.9,255
30.79,256
30.85,257
30.92,258
30.98,259
31.05,260
31.11,261
31.17,262
31.42,263
31.66,264
31.9,265
32.2,266
32.51,267
32.8,268
33.13,269
33.46,270
33.78,271
33.94,272
34.09,273
34.25,274
34.45,275
34.65,276
34.85,277
35.28,278
35.7,279
36.12,280
36.57,281
37.02,282
37.45,283
37.91,284
38.35,285
38.79,286
39.03,287
39.26,288
39.49,289
39.71,290
39.94,291
40.16,292
40.54,293
40.93,294
41.31,295
41.84,296
42.37,297
42.89,298
43.36,299
43.82,300
44.28,301
44.87,302
45.46,303
46.04,304
46.57,305
47.1,306
47.61,307
47.87,308
48.12,309
48.37,310
48.54,311
48.71,312
48.87,313
49.06,314
49.24,315
49.42,316
49.52,317
49.63,318
49.73,319
49.8,320
49.86,321
49.92,322
49.77,323
49.62,324
49.47,325
49.32,326
49.18,327
49.03,328
48.84,329
48.66,330
48.47,331
48.25,332
48.02,333
47.81,334
47.6,335
47.39,336
47.19,337
46.94,338
46.69,339
46.45,340
46.29,341
46.13,342
45.98,343
45.82,344
45.66,345
45.5,346
45.32,347
45.13,348
44.94,349
44.75,350
44.55,351
44.36,352
44.17,353
43.97,354
43.78,355
43.59,356
43.41,357
43.22,358
43.03,359
42.84,360
42.65,361
42.46,362
42.27,363
42.09,364
41.92,365
41.75,366
41.59,367
41.42,368
41.26,369
41.1,370
40.95,371
40.81,372
40.66,373
40.5,374
40.34,375
40.19,376
40.04,377
39.89,378
39.74,379
39.59,380
39.43,381
39.28,382
39.13,383
38.98,384
38.83,385
38.68,386
38.53,387
38.37,388
38.24,389
38.1,390
37.97,391
37.83,392
37.7,393
37.57,394
37.44,395
37.31,396
37.18,397
37.06,398
36.93,399
36.81,400
36.68,401
36.55,402
36.42,403
36.29,404
36.16,405
36.03,406
35.91,407
35.78,408
35.66,409
35.54,410
35.42,411
35.31,412
35.2,413
35.1,414
35.0,415
34.89,416
34.78,417
34.68,418
34.58,419
34.48,420
34.38,421
34.27,422
34.15,423
34.03,424
33.92,425
33.81,426
33.69,427
33.58,428
33.47,429
33.36,430
33.25,431
33.15,432
33.04,433
32.94,434
32.84,435
32.74,436
32.64,437
32.54,438
32.44,439
32.34,440
32.25,441
32.15,442
32.06,443
31.97,444
31.87,445
31.78,446
31.68,447
31.59,448
31.56,449
31.52,450
31.49,451
31.44,452
31.39,453
31.34,454
31.29,455
31.25,456
31.2,457
31.16,458
31.11,459
31.06,460
30.99,461
30.91,462
30.83,463
30.76,464
30.68,465
30.6,466
30.53,467
30.46,468
30.39,469
30.3,470
30.22,471
30.15,472
30.08,473
30.01,474
29.94,475
29.87,476
29.81,477
29.74,478
29.68,479
29.62,480
29.56,481
29.5,482
29.44,483
29.37,484
29.31,485
29.24,486
29.17,487
29.1,488
29.02,489
28.95,490
28.89,491
28.83,492
28.77,493
28.71,494
28.65,495
28.59,496
28.54,497
28.48,498
28.42,499
28.39,500
28.35,501
28.32,502
28.28,503
28.24,504
28.2,505
28.19,506
28.18,507
28.17,508
28.16,509
28.14,510
28.13,511
28.11,512
28.09,513
28.08,514
28.04,515
28.0,516
27.96,517
27.94,518
27.92,519
27.9,520
27.87,521
27.83,522
27.8,523
27.78,524
27.75,525
27.73,526
27.73,527
27.72,528
27.72,529
27.73,530
27.73,531
27.74,532
27.75,533
27.75,534
27.76,535
27.78,536
27.79,537
27.8,538
27.8,539
27.8,540
27.8,541
27.87,542
27.94,543
28.02,544
28.1,545
28.18,546
28.26,547
28.4,548
28.53,549
28.66,550
28.77,551
28.88,552
28.99,553
29.11,554
29.23,555
29.35,556
29.45,557
29.54,558
29.63,559
29.72,560
29.8,561
29.88,562
29.89,563
29.91,564
29.93,565
29.96,566
29.99,567
30.02,568
30.01,569
30.01,570
30.01,571
30.01,572
30.01,573
30.01,574
30.02,575
30.03,576
30.04,577
30.05,578
30.07,579
30.08,580
30.09,581
30.11,582
30.12,583
30.11,584
30.11,585
30.1,586
30.07,587
30.04,588
30.01,589
29.98,590
29.94,591
29.91,592
29.89,593
29.87,594
29.84,595
29.81,596
29.77,597
29.73,598
29.71,599
29.69,600
29.67,601
29.64,602
29.6,603
29.57,604
29.54,605
29.5,606
29.47,607
29.45,608
29.43,609
29.4,610
29.4,611
29.39,612
29.39,613
29.38,614
29.37,615
29.36,616
29.37,617
29.37,618
29.37,619
29.35,620
29.33,621
29.32,622
29.31,623
29.3,624
29.3,625
29.27,626
29.24,627
29.21,628
29.19,629
29.16,630
29.14,631
29.13,632
29.12,633
29.1,634
29.1,635
29.1,636
29.1,637
29.09,638
29.09,639
29.09,640
29.09,641
29.1,642
29.1,643
29.1,644
29.09,645
29.08,646
29.08,647
29.08,648
29.07,649
29.09,650
29.1,651
29.12,652
29.16,653
29.19,654
29.23,655
29.26,656
29.3,657
29.33,658
29.37,659
29.41,660
29.46,661
29.47,662
29.48,663
29.5,664
29.49,665
29.48,666
29.47,667
29.46,668
29.44,669
29.42,670
29.39,671
29.36,672
29.32,673
29.31,674
29.3,675
29.29,676
29.29,677
29.29,678
29.29,679
29.29,680
29.3,681
29.31,682
29.29,683
29.26,684
29.24,685
29.23,686
29.21,687
29.2,688
29.18,689
29.15,690
29.13,691
29.11,692
29.09,693
29.07,694
29.03,695
28.98,696
28.94,697
28.9,698
28.87,699
28.83,700
28.79,701
28.75,702
28.71,703
28.68,704
28.65,705
28.62,706
28.59,707
28.55,708
28.52,709
28.52,710
28.52,711
28.52,712
28.52,713
28.52,714
28.52,715
28.53,716
28.53,717
28.54,718
28.53,719
28.51,720
28.49,721
28.49,722
28.48,723
28.47,724
28.46,725
28.46,726
28.46,727
28.46,728
28.47,729
28.48,730
28.51,731
28.54,732
28.56,733
28.59,734
28.61,735
28.63,736
28.7,737
28.76,738
28.83,739
28.9,740
28.97,741
29.05,742
29.1,743
29.15,744
29.2,745
29.23,746
29.25,747
29.28,748
29.32,749
29.35,750
29.39,751
29.42,752
29.44,753
29.47,754
29.6,755
29.73,756
29.85,757
30.0,758
30.15,759
30.3,760
30.45,761
30.6,762
30.76,763
30.85,764
30.95,765
31.05,766
31.17,767
31.29,768
31.41,769
31.55,770
31.69,771
31.83,772
31.98,773
32.12,774
32.27,775
32.36,776
32.46,777
32.55,778
32.58,779
32.61,780
32.64,781
32.65,782
32.66,783
32.67,784
32.68,785
32.68,786
32.68,787
32.68,788
32.68,789
32.68,790
32.67,791
32.65,792
32.63,793
32.61,794
32.58,795
32.56,796
32.52,797
32.49,798
32.45,799
32.41,800
32.38,801
32.34,802
32.29,803
32.24,804
32.19,805
32.15,806
32.11,807
32.06,808
32.02,809
31.98,810
31.94,811
31.89,812
31.85,813
31.81,814
31.76,815
31.72,816
31.68,817
31.64,818
31.6,819
31.56,820
31.52,821
31.48,822
31.44,823
31.4,824
31.36,825
31.32,826
31.28,827
31.24,828
31.2,829
31.16,830
31.12,831
31.07,832
31.03,833
30.99,834
30.95,835
30.91,836
30.87,837
30.83,838
30.79,839
30.76,840
30.72,841
30.68,842
30.65,843
30.61,844
30.58,845
30.55,846
30.51,847
30.48,848
30.45,849
30.42,850
30.39,851
30.35,852
30.32,853
30.28,854
30.24,855
30.21,856
30.17,857
30.13,858
30.09,859
30.05,860
30.02,861
29.98,862
29.94,863
29.9,864
29.86,865
29.83,866
29.79,867
29.75,868
29.71,869
29.68,870
29.64,871
29.6,872
29.57,873
29.53,874
29.49,875
29.46,876
29.42,877
29.38,878
29.35,879
29.31,880
29.28,881
29.24,882
29.2,883
29.17,884
29.13,885
29.1,886
29.06,887
29.03,888
28.99,889
28.95,890
28.92,891
28.88,892
28.85,893
28.81,894
28.78,895
28.75,896
28.71,897
28.68,898
28.64,899
28.61,900
28.57,901
28.54,902
28.51,903
28.47,904
28.44,905
28.41,906
28.38,907
28.34,908
28.31,909
28.28,910
28.25,911
28.22,912
28.19,913
28.15,914
28.12,915
28.08,916
28.05,917
28.02,918
27.98,919
27.95,920
27.92,921
27.88,922
27.85,923
27.82,924
27.79,925
27.76,926
27.73,927
27.69,928
27.66,929
27.63,930
27.6,931
27.58,932
27.55,933
27.52,934
27.49,935
27.47,936
27.44,937
27.42,938
27.39,939
27.37,940
27.34,941
27.32,942
27.29,943
27.27,944
27.25,945
27.23,946
27.21,947
27.19,948
27.18,949
27.16,950
27.15,951
27.13,952
27.11,953
27.09,954
27.07,955
27.04,956
27.01,957
26.98,958
26.95,959
26.92,960
26.89,961
26.86,962
26.83,963
26.8,964
26.77,965
26.74,966
26.71,967
26.68,968
26.65,969
26.62,970
26.6,971
26.58,972
26.55,973
26.55,974
26.54,975
26.53,976
26.53,977
26.54,978
26.54,979
26.54,980
26.54,981
26.54,982
26.55,983
26.57,984
26.58,985
26.57,986
26.57,987
26.56,988
26.58,989
26.61,990
26.63,991
26.65,992
26.67,993
26.69,994
26.72,995
26.76,996
26.79,997
26.81,998
26.84,999
26.86,1000
26.89,1001
26.93,1002
26.96,1003
26.97,1004
26.98,1005
26.99,1006
27.06,1007
27.14,1008
27.21,1009
27.3,1010
27.38,1011
27.47,1012
27.57,1013
27.67,1014
27.78,1015
27.81,1016
27.84,1017
27.88,1018
27.93,1019
27.98,1020
28.03,1021
28.08,1022
28.13,1023
28.17,1024
28.26,1025
28.34,1026
28.42,1027
28.49,1028
28.55,1029
28.62,1030
28.64,1031
28.66,1032
28.68,1033
28.68,1034
28.69,1035
28.69,1036
28.71,1037
28.72,1038
28.74,1039
28.75,1040
28.77,1041
28.78,1042
28.8,1043
28.81,1044
28.82,1045
28.83,1046
28.84,1047
28.85,1048
28.85,1049
28.86,1050
28.86,1051
28.86,1052
28.87,1053
28.87,1054
28.87,1055
28.87,1056
28.86,1057
28.86,1058
28.86,1059
28.86,1060
28.85,1061
28.83,1062
28.81,1063
28.81,1064
28.8,1065
28.8,1066
28.79,1067
28.78,1068
28.77,1069
28.77,1070
28.77,1071
28.77,1072
28.77,1073
28.76,1074
28.76,1075
28.75,1076
28.75,1077
28.75,1078
28.75,1079
28.75,1080
28.76,1081
28.76,1082
28.76,1083
28.75,1084
28.75,1085
28.74,1086
28.74,1087
28.74,1088
28.74,1089
28.74,1090
28.73,1091
28.72,1092
28.71,1093
28.7,1094
28.7,1095
28.69,1096
28.68,1097
28.67,1098
28.65,1099
28.64,1100
28.63,1101
28.62,1102
28.61,1103
28.61,1104
28.61,1105
28.6,1106
28.59,1107
28.58,1108
28.57,1109
28.56,1110
28.55,1111
28.55,1112
28.55,1113
28.55,1114
28.56,1115
28.56,1116
28.57,1117
28.58,1118
28.58,1119
28.59,1120
28.6,1121
28.61,1122
28.61,1123
28.63,1124
28.66,1125
28.68,1126
28.7,1127
28.72,1128
28.74,1129
28.76,1130
28.77,1131
28.78,1132
28.78,1133
28.78,1134
28.78,1135
28.76,1136
28.75,1137
28.73,1138
28.72,1139
28.72,1140
28.71,1141
28.7,1142
28.69,1143
28.69,1144
28.69,1145
28.69,1146
28.68,1147
28.67,1148
28.65,1149
28.64,1150
28.62,1151
28.61,1152
28.6,1153
28.59,1154
28.57,1155
28.56,1156
28.54,1157
28.52,1158
28.5,1159
28.48,1160
28.46,1161
28.44,1162
28.42,1163
28.41,1164
28.39,1165
28.37,1166
28.35,1167
28.33,1168
28.31,1169
28.29,1170
28.27,1171
28.25,1172
28.23,1173
28.21,1174
28.18,1175
28.16,1176
28.13,1177
28.11,1178
28.09,1179
28.07,1180
28.07,1181
28.07,1182
28.07,1183
28.07,1184
28.07,1185
28.07,1186
28.08,1187
28.09,1188
28.1,1189
28.11,1190
28.12,1191
28.13,1192
28.15,1193
28.16,1194
28.18,1195
28.21,1196
28.24,1197
28.27,1198
28.31,1199
28.35,1200
28.39,1201
28.42,1202
28.45,1203
28.48,1204
28.5,1205
28.53,1206
28.56,1207
28.6,1208
28.63,1209
28.67,1210
28.71,1211
28.74,1212
28.78,1213
28.82,1214
28.86,1215
28.89,1216
28.92,1217
28.94,1218
28.96,1219
29.02,1220
29.07,1221
29.12,1222
29.21,1223
29.29,1224
29.38,1225
29.48,1226
29.58,1227
29.69,1228
29.75,1229
29.81,1230
29.88,1231
29.91,1232
29.94,1233
29.98,1234
29.98,1235
29.99,1236
30.0,1237
30.01,1238
30.02,1239
30.03,1240
30.04,1241
30.04,1242
30.04,1243
30.05,1244
30.06,1245
30.07,1246
30.09,1247
30.1,1248
30.12,1249
30.13,1250
30.14,1251
30.15,1252
30.15,1253
30.15,1254
30.16,1255
30.15,1256
30.14,1257
30.13,1258
30.13,1259
30.12,1260
30.12,1261
30.13,1262
30.13,1263
30.13,1264
30.14,1265
30.14,1266
30.15,1267
30.12,1268
30.09,1269
30.07,1270
30.05,1271
30.02,1272
30.0,1273
29.98,1274
29.96,1275
29.93,1276
29.91,1277
29.89,1278
29.86,1279
29.84,1280
29.81,1281
29.79,1282
29.77,1283
29.74,1284
29.72,1285
29.69,1286
29.67,1287
29.64,1288
29.62,1289
29.6,1290
29.57,1291
29.55,1292
29.53,1293
29.5,1294
29.48,1295
29.46,1296
29.44,1297
29.41,1298
29.39,1299
29.37,1300
29.35,1301
29.33,1302
29.3,1303
29.28,1304
29.26,1305
29.24,1306
29.22,1307
29.19,1308
29.17,1309
29.15,1310
29.12,1311
29.1,1312
29.08,1313
29.06,1314
29.04,1315
29.02,1316
29.0,1317
28.98,1318
28.96,1319
28.94,1320
28.92,1321
28.9,1322
28.87,1323
28.85,1324
28.83,1325
28.81,1326
28.79,1327
28.76,1328
28.74,1329
28.72,1330
28.7,1331
28.68,1332
28.65,1333
28.63,1334
28.61,1335
28.59,1336
28.57,1337
28.54,1338
28.52,1339
28.5,1340
28.48,1341
28.46,1342
28.43,1343
28.41,1344
28.39,1345
28.37,1346
28.35,1347
28.33,1348
28.3,1349
28.28,1350
28.26,1351
28.24,1352
28.22,1353
28.2,1354
28.18,1355
28.16,1356
28.14,1357
28.12,1358
28.1,1359
28.08,1360
28.06,1361
28.04,1362
28.02,1363
28.0,1364
27.98,1365
27.97,1366
27.94,1367
27.92,1368
27.9,1369
27.88,1370
27.86,1371
27.84,1372
27.83,1373
27.81,1374
27.79,1375
27.78,1376
27.76,1377
27.74,1378
27.72,1379
27.71,1380
27.69,1381
27.67,1382
27.65,1383
27.64,1384
27.61,1385
27.59,1386
27.57,1387
27.56,1388
27.54,1389
27.53,1390
27.51,1391
27.5,1392
27.49,1393
27.47,1394
27.46,1395
27.45,1396
27.43,1397
27.41,1398
27.4,1399
27.38,1400
27.37,1401
27.35,1402
27.33,1403
27.31,1404
27.29,1405
27.27,1406
27.26,1407
27.24,1408
27.22,1409
27.2,1410
27.18,1411
27.16,1412
27.14,1413
27.12,1414
27.11,1415
27.09,1416
27.07,1417
27.06,1418
27.04,1419
27.02,1420
27.01,1421
26.99,1422
26.98,1423
26.96,1424
26.94,1425
26.93,1426
26.91,1427
26.89,1428
26.87,1429
26.85,1430
26.84,1431
26.82,1432
26.8,1433
26.78,1434
26.76,1435
26.75,1436
26.74,1437
26.73,1438
26.72,1439
26.71,1440
26.7,1441
26.69,1442
26.68,1443
26.68,1444
26.67,1445
26.65,1446
26.64,1447
26.64,1448
26.64,1449
26.64,1450
26.64,1451
26.63,1452
26.63,1453
26.64,1454
26.64,1455
26.65,1456
26.65,1457
26.65,1458
26.64,1459
26.65,1460
26.66,1461
26.67,1462
26.67,1463
26.68,1464
26.68,1465
26.68,1466
26.69,1467
26.69,1468
26.69,1469
26.69,1470
26.7,1471
26.71,1472
26.71,1473
26.72,1474
26.76,1475
26.8,1476
26.83,1477
26.87,1478
26.92,1479
26.96,1480
26.98,1481
27.0,1482
27.03,1483
27.06,1484
27.09,1485
27.12,1486
27.15,1487
27.19,1488
27.22,1489
27.27,1490
27.32,1491
27.36,1492
27.4,1493
27.44,1494
27.48,1495
27.49,1496
27.5,1497
27.51,1498
27.52,1499
27.53,1500
27.54,1501
27.55,1502
27.55,1503
27.56,1504
27.58,1505
27.6,1506
27.63,1507
27.65,1508
27.67,1509
27.68,1510
27.71,1511
27.73,1512
27.75,1513
27.75,1514
27.75,1515
27.75,1516
27.75,1517
27.75,1518
27.75,1519
27.74,1520
27.73,1521
27.73,1522
27.72,1523
27.71,1524
27.7,1525
27.69,1526
27.69,1527
27.68,1528
27.67,1529
27.67,1530
27.66,1531
27.66,1532
27.65,1533
27.64,1534
27.64,1535
27.64,1536
27.64,1537
27.64,1538
27.64,1539
27.63,1540
27.63,1541
27.63,1542
27.62,1543
27.62,1544
27.61,1545
27.61,1546
27.6,1547
27.59,1548
27.58,1549
27.57,1550
27.56,1551
27.56,1552
27.55,1553
27.54,1554
27.53,1555
27.52,1556
27.51,1557
27.5,1558
27.49,1559
27.49,1560
27.48,1561
27.48,1562
27.48,1563
27.47,1564
27.48,1565
27.49,1566
27.5,1567
27.51,1568
27.53,1569
27.55,1570
27.56,1571
27.58,1572
27.59,1573
27.63,1574
27.67,1575
27.71,1576
27.74,1577
27.77,1578
27.8,1579
27.82,1580
27.83,1581
27.85,1582
27.86,1583
27.88,1584
27.89,1585
27.89,1586
27.89,1587
27.9,1588
27.91,1589
27.92,1590
27.93,1591
27.94,1592
27.95,1593
27.96,1594
27.95,1595
27.95,1596
27.95,1597
27.94,1598
27.93,1599
27.92,1600
27.91,1601
27.9,1602
27.89,1603
27.87,1604
27.86,1605
27.85,1606
27.83,1607
27.82,1608
27.81,1609
27.79,1610
27.77,1611
27.76,1612
27.74,1613
27.73,1614
27.71,1615
27.7,1616
27.68,1617
27.67,1618
27.65,1619
27.63,1620
27.62,1621
27.6,1622
27.59,1623
27.57,1624
27.56,1625
27.54,1626
27.53,1627
27.52,1628
27.5,1629
27.49,1630
27.48,1631
27.47,1632
27.46,1633
27.46,1634
27.45,1635
27.44,1636
27.43,1637
27.42,1638
27.41,1639
27.4,1640
27.39,1641
27.38,1642
27.38,1643
27.37,1644
27.37,1645
27.36,1646
27.36,1647
27.35,1648
27.35,1649
27.34,1650
27.33,1651
27.32,1652
27.31,1653
27.3,1654
27.29,1655
27.29,1656
27.29,1657
27.29,1658
27.3,1659
27.3,1660
27.34,1661
27.37,1662
27.41,1663
27.44,1664
27.47,1665
27.5,1666
27.55,1667
27.6,1668
27.65,1669
27.67,1670
27.7,1671
27.72,1672
27.78,1673
27.85,1674
27.91,1675
27.98,1676
28.05,1677
28.12,1678
28.19,1679
28.26,1680
28.34,1681
28.41,1682
28.49,1683
28.57,1684
28.64,1685
28.71,1686
28.79,1687
28.84,1688
28.9,1689
28.95,1690
29.02,1691
29.1,1692
29.17,1693
29.24,1694
29.32,1695
29.39,1696
29.47,1697
29.54,1698
29.61,1699
29.66,1700
29.71,1701
29.76,1702
29.83,1703
29.91,1704
29.98,1705
30.03,1706
30.07,1707
30.12,1708
30.15,1709
30.19,1710
30.22,1711
30.23,1712
30.23,1713
30.24,1714
30.24,1715
30.24,1716
30.24,1717
30.24,1718
30.23,1719
30.22,1720
30.22,1721
30.21,1722
30.2,1723
30.19,1724
30.18,1725
30.16,1726
30.15,1727
30.13,1728
30.12,1729
30.1,1730
30.08,1731
30.07,1732
30.05,1733
30.03,1734
30.01,1735
30.0,1736
29.98,1737
29.97,1738
29.95,1739
29.94,1740
29.92,1741
29.91,1742
29.89,1743
29.88,1744
29.86,1745
29.85,1746
29.83,1747
29.81,1748
29.8,1749
29.78,1750
29.77,1751
29.75,1752
29.74,1753
29.72,1754
29.71,1755
29.7,1756
29.68,1757
29.67,1758
29.65,1759
29.64,1760
29.62,1761
29.61,1762
29.59,1763
29.57,1764
29.56,1765
29.54,1766
29.52,1767
29.51,1768
29.49,1769
29.47,1770
29.46,1771
29.44,1772
29.42,1773
29.41,1774
29.39,1775
29.38,1776
29.36,1777
29.35,1778
29.33,1779
29.32,1780
29.3,1781
29.29,1782
29.27,1783
29.26,1784
29.24,1785
29.23,1786
29.22,1787
29.2,1788
29.19,1789
29.17,1790
29.16,1791
29.14,1792
29.13,1793
29.12,1794
29.11,1795
29.09,1796
29.08,1797
29.07,1798
29.05,1799
29.04,1800
29.02,1801
29.01,1802
28.99,1803
28.98,1804
28.96,1805
28.94,1806
28.93,1807
28.91,1808
28.9,1809
28.88,1810
28.87,1811
28.85,1812
28.84,1813
28.82,1814
28.8,1815
28.79,1816
28.77,1817
28.76,1818
28.74,1819
28.73,1820
28.71,1821
28.7,1822
28.68,1823
28.67,1824
28.65,1825
28.64,1826
28.63,1827
28.61,1828
28.6,1829
28.59,1830
28.58,1831
28.57,1832
28.56,1833
28.54,1834
28.53,1835
28.52,1836
28.51,1837
28.49,1838
28.48,1839
28.46,1840
28.45,1841
28.43,1842
28.42,1843
28.4,1844
28.38,1845
28.37,1846
28.35,1847
28.34,1848
28.32,1849
28.31,1850
28.29,1851
28.28,1852
28.26,1853
28.25,1854
28.24,1855
28.23,1856
28.21,1857
28.2,1858
28.19,1859
28.18,1860
28.16,1861
28.15,1862
28.14,1863
28.12,1864
28.11,1865
28.1,1866
28.08,1867
28.07,1868
28.06,1869
28.04,1870
28.03,1871
28.02,1872
28.01,1873
28.0,1874
28.0,1875
27.99,1876
27.98,1877
27.97,1878
27.95,1879
27.94,1880
27.93,1881
27.91,1882
27.9,1883
27.89,1884
27.87,1885
27.86,1886
27.85,1887
27.84,1888
27.83,1889
27.82,1890
27.8,1891
27.79,1892
27.78,1893
27.76,1894
27.75,1895
27.74,1896
27.73,1897
27.71,1898
27.7,1899
27.69,1900
27.68,1901
27.67,1902
27.66,1903
27.65,1904
27.63,1905
27.62,1906
27.61,1907
27.61,1908
27.6,1909
27.59,1910
27.58,1911
27.57,1912
27.56,1913
27.56,1914
27.55,1915
27.54,1916
27.54,1917
27.53,1918
27.53,1919
27.53,1920
27.54,1921
27.54,1922
27.54,1923
27.54,1924
27.55,1925
27.55,1926
27.56,1927
27.56,1928
27.56,1929
27.56,1930
27.58,1931
27.6,1932
27.62,1933
27.64,1934
27.66,1935
27.68,1936
27.72,1937
27.76,1938
27.8,1939
27.83,1940
27.86,1941
27.89,1942
27.96,1943
28.02,1944
28.08,1945
28.13,1946
28.17,1947
28.22,1948
28.28,1949
28.33,1950
28.38,1951
28.42,1952
28.45,1953
28.49,1954
28.52,1955
28.56,1956
28.59,1957
28.6,1958
28.61,1959
28.63,1960
28.63,1961
28.64,1962
28.65,1963
28.66,1964
28.66,1965
28.67,1966
28.68,1967
28.69,1968
28.69,1969
28.71,1970
28.72,1971
28.73,1972
28.74,1973
28.75,1974
28.75,1975
28.76,1976
28.76,1977
28.77,1978
28.76,1979
28.75,1980
28.75,1981
28.74,1982
28.73,1983
28.72,1984
28.71,1985
28.71,1986
28.7,1987
28.7,1988
28.69,1989
28.69,1990
28.69,1991
28.68,1992
28.68,1993
28.69,1994
28.69,1995
28.7,1996
28.7,1997
28.71,1998
28.71,1999
28.73,2000
28.74,2001
28.75,2002
28.77,2003
28.78,2004
28.79,2005
28.81,2006
28.82,2007
28.84,2008
28.85,2009
28.86,2010
28.87,2011
28.86,2012
28.86,2013
28.86,2014
28.86,2015
28.86,2016
28.86,2017
28.85,2018
28.85,2019
28.85,2020
28.84,2021
28.84,2022
28.84,2023
28.83,2024
28.83,2025
28.82,2026
28.82,2027
28.82,2028
28.81,2029
28.81,2030
28.8,2031
28.8,2032
28.8,2033
28.79,2034
28.79,2035
28.78,2036
28.77,2037
28.76,2038
28.76,2039
28.76,2040
28.75,2041
28.75,2042
28.75,2043
28.75,2044
28.76,2045
28.76,2046
28.77,2047
28.77,2048
28.77,2049
28.77,2050
28.79,2051
28.8,2052
28.81,2053
28.82,2054
28.84,2055
28.85,2056
28.86,2057
28.87,2058
28.88,2059
28.87,2060
28.86,2061
28.85,2062
28.85,2063
28.85,2064
28.84,2065
28.84,2066
28.84,2067
28.84,2068
28.85,2069
28.85,2070
28.86,2071
28.86,2072
28.86,2073
28.85,2074
28.85,2075
28.85,2076
28.84,2077
28.83,2078
28.82,2079
28.81,2080
28.8,2081
28.78,2082
28.77,2083
28.76,2084
28.75,2085
28.73,2086
28.72,2087
28.71,2088
28.7,2089
28.68,2090
28.67,2091
28.66,2092
28.65,2093
28.64,2094
28.63,2095
28.62,2096
28.61,2097
28.6,2098
28.59,2099
28.58,2100
28.57,2101
28.56,2102
28.55,2103
28.54,2104
28.55,2105
28.55,2106
28.56,2107
28.56,2108
28.57,2109
28.58,2110
28.6,2111
28.62,2112
28.64,2113
28.65,2114
28.67,2115
28.68,2116
28.69,2117
28.7,2118
28.72,2119
28.72,2120
28.71,2121
28.71,2122
28.73,2123
28.74,2124
28.75,2125
28.77,2126
28.79,2127
28.81,2128
28.84,2129
28.87,2130
28.9,2131
28.93,2132
28.96,2133
28.99,2134
29.01,2135
29.04,2136
29.06,2137
29.09,2138
29.13,2139
29.16,2140
29.2,2141
29.24,2142
29.28,2143
29.31,2144
29.34,2145
29.37,2146
29.38,2147
29.39,2148
29.41,2149
29.44,2150
29.47,2151
29.5,2152
29.54,2153
29.59,2154
29.63,2155
29.68,2156
29.74,2157
29.79,2158
29.84,2159
29.89,2160
29.95,2161
30.0,2162
30.06,2163
30.11,2164
30.16,2165
30.2,2166
30.25,2167
30.28,2168
30.32,2169
30.35,2170
30.37,2171
30.4,2172
30.42,2173
30.43,2174
30.43,2175
30.44,2176
30.44,2177
30.43,2178
30.43,2179
30.43,2180
30.43,2181
30.43,2182
30.42,2183
30.42,2184
30.42,2185
30.41,2186
30.41,2187
30.4,2188
30.4,2189
30.4,2190
30.4,2191
30.39,2192
30.39,2193
30.39,2194
30.39,2195
30.39,2196
30.38,2197
30.37,2198
30.35,2199
30.34,2200
30.33,2201
30.32,2202
30.31,2203
30.3,2204
30.29,2205
30.28,2206
30.27,2207
30.26,2208
30.25,2209
30.24,2210
30.23,2211
30.22,2212
30.2,2213
30.19,2214
30.18,2215
30.16,2216
30.15,2217
30.14,2218
30.12,2219
30.11,2220
30.1,2221
30.08,2222
30.07,2223
30.06,2224
30.04,2225
30.03,2226
30.02,2227
30.0,2228
29.99,2229
29.98,2230
29.96,2231
29.95,2232
29.94,2233
29.92,2234
29.91,2235
29.9,2236
29.89,2237
29.87,2238
29.86,2239
29.85,2240
29.83,2241
29.82,2242
29.81,2243
29.79,2244
29.78,2245
29.77,2246
29.75,2247
29.74,2248
29.73,2249
29.72,2250
29.71,2251
29.69,2252
29.68,2253
29.67,2254
29.66,2255
29.64,2256
29.63,2257
29.62,2258
29.61,2259
29.6,2260
29.59,2261
29.58,2262
29.57,2263
29.55,2264
29.54,2265
29.53,2266
29.52,2267
29.51,2268
29.49,2269
29.48,2270
29.47,2271
29.46,2272
29.44,2273
29.43,2274
29.42,2275
29.4,2276
29.39,2277
29.38,2278
29.37,2279
29.35,2280
29.34,2281
29.33,2282
29.32,2283
29.3,2284
29.29,2285
29.28,2286
29.27,2287
29.26,2288
29.24,2289
29.23,2290
29.22,2291
29.21,2292
29.2,2293
29.19,2294
29.18,2295
29.16,2296
29.15,2297
29.14,2298
29.13,2299
29.12,2300
29.1,2301
29.09,2302
29.08,2303
29.07,2304
29.06,2305
29.04,2306
29.03,2307
29.02,2308
29.01,2309
29.0,2310


==> Data/Home-Timeline-Hybrid-Latency-CPU.csv <==
value,xtick
18.058487179487187,150
18.058487179487187,151
16.371492307692314,152
16.371492307692314,153
16.371492307692314,154
18.294493670886077,155
18.294493670886077,156
18.294493670886077,157
34.49260526315788,158
34.49260526315788,159
34.49260526315788,160
26.37718279569893,161
26.37718279569893,162
26.37718279569893,163
40.54157608695654,164
40.54157608695654,165
40.54157608695654,166
29.047230000000003,167
29.047230000000003,168
29.047230000000003,169
32.472922222222216,170
32.472922222222216,171
32.472922222222216,172
17.405039999999996,173
17.405039999999996,174
17.405039999999996,175
29.634087912087914,176
29.634087912087914,177
29.634087912087914,178
44.62643877551019,179
44.62643877551019,180
44.62643877551019,181
55.04708510638297,182
55.04708510638297,183
55.04708510638297,184
87.62022999999999,185
87.62022999999999,186
87.62022999999999,187
104.44259999999998,188
104.44259999999998,189
104.44259999999998,190
66.87657000000004,191
66.87657000000004,192
66.87657000000004,193
68.13581000000005,194
68.13581000000005,195
68.13581000000005,196
60.27667676767679,197
60.27667676767679,198
60.27667676767679,199
38.28485542168673,200
38.28485542168673,201
38.28485542168673,202
28.469818181818184,203
28.469818181818184,204
28.469818181818184,205
20.024547619047617,206
20.024547619047617,207
20.024547619047617,208
20.43611688311688,209
20.43611688311688,210
20.43611688311688,211
18.98172151898735,212
18.98172151898735,213
18.98172151898735,214
22.487368421052633,215
22.487368421052633,216
22.487368421052633,217
18.078328125,218
18.078328125,219
18.078328125,220
11.615409836065565,221
11.615409836065565,222
11.615409836065565,223
2.829730158730159,224
2.829730158730159,225
2.829730158730159,226
4.152775510204082,227
4.152775510204082,228
4.152775510204082,229
4.157363636363637,230
4.157363636363637,231
4.157363636363637,232
7.9322340425531905,233
7.9322340425531905,234
7.9322340425531905,235
14.04303571428571,236
14.04303571428571,237
14.04303571428571,238
14.763622641509428,239
14.763622641509428,240
14.763622641509428,241
14.769679245283017,242
14.769679245283017,243
14.769679245283017,244
31.535420000000002,245
31.535420000000002,246
31.535420000000002,247
30.496933333333335,248
30.496933333333335,249
30.496933333333335,250
32.839641025641015,251
32.839641025641015,252
32.839641025641015,253
18.509310000000006,254
18.509310000000006,255
18.509310000000006,256
37.85105999999999,257
37.85105999999999,258
37.85105999999999,259
38.29225999999998,260
38.29225999999998,261
38.29225999999998,262
59.098789999999966,263
59.098789999999966,264
59.098789999999966,265
67.81360999999998,266
67.81360999999998,267
67.81360999999998,268
72.52823404255321,269
72.52823404255321,270
72.52823404255321,271
53.18285999999999,272
53.18285999999999,273
53.18285999999999,274
60.01300000000003,275
60.01300000000003,276
60.01300000000003,277
90.33685000000003,278
90.33685000000003,279
90.33685000000003,280
95.69706250000002,281
95.69706250000002,282
95.69706250000002,283
98.49963829787234,284
98.49963829787234,285
98.49963829787234,286
71.342,287
71.342,288
71.342,289
71.30469999999997,290
71.30469999999997,291
71.30469999999997,292
96.11379,293
96.11379,294
96.11379,295
120.12804040404038,296
120.12804040404038,297
120.12804040404038,298
113.06001000000003,299
113.06001000000003,300
113.06001000000003,301
135.57733720930233,302
135.57733720930233,303
135.57733720930233,304
128.58161,305
128.58161,306
128.58161,307
88.15484946236558,308
88.15484946236558,309
88.15484946236558,310
76.14424000000002,311
76.14424000000002,312
76.14424000000002,313
79.08813,314
79.08813,315
79.08813,316
67.31084999999999,317
67.31084999999999,318
67.31084999999999,319
60.44906999999999,320
60.44906999999999,321
60.44906999999999,322
23.421349999999972,323
23.421349999999972,324
23.421349999999972,325
23.558301204819276,326
23.558301204819276,327
23.558301204819276,328
14.868159090909092,329
14.868159090909092,330
14.868159090909092,331
7.458733333333335,332
7.458733333333335,333
7.458733333333335,334
9.069160000000005,335
9.069160000000005,336
9.069160000000005,337
0.0,338
0.0,339
0.0,340
16.08738888888889,341
16.08738888888889,342
16.08738888888889,343
14.978636363636362,344
14.978636363636362,345
14.978636363636362,346
8.073551020408164,347
8.073551020408164,348
8.073551020408164,349
5.605595744680851,350
5.605595744680851,351
5.605595744680851,352
4.667886792452831,353
4.667886792452831,354
4.667886792452831,355
4.664735849056604,356
4.664735849056604,357
4.664735849056604,358
2.573615384615385,359
2.573615384615385,360
2.573615384615385,361
2.6325116279069776,362
2.6325116279069776,363
2.6325116279069776,364
5.507777777777776,365
5.507777777777776,366
5.507777777777776,367
5.955799999999997,368
5.955799999999997,369
5.955799999999997,370
8.267,371
8.267,372
8.267,373
4.688102564102564,374
4.688102564102564,375
4.688102564102564,376
6.102025,377
6.102025,378
6.102025,379
3.7617999999999996,380
3.7617999999999996,381
3.7617999999999996,382
4.09,383
4.09,384
4.09,385
2.4965312500000003,386
2.4965312500000003,387
2.4965312500000003,388
5.675358974358975,389
5.675358974358975,390
5.675358974358975,391
5.140088888888888,392
5.140088888888888,393
5.140088888888888,394
5.793749999999998,395
5.793749999999998,396
5.793749999999998,397
5.667224489795918,398
5.667224489795918,399
5.667224489795918,400
3.8196511627906973,401
3.8196511627906973,402
3.8196511627906973,403
3.613511627906976,404
3.613511627906976,405
3.613511627906976,406
3.3563249999999996,407
3.3563249999999996,408
3.3563249999999996,409
5.227905660377356,410
5.227905660377356,411
5.227905660377356,412
7.4640681818181775,413
7.4640681818181775,414
7.4640681818181775,415
6.7327551020408185,416
6.7327551020408185,417
6.7327551020408185,418
7.682666666666667,419
7.682666666666667,420
7.682666666666667,421
2.3400392156862746,422
2.3400392156862746,423
2.3400392156862746,424
2.4215555555555555,425
2.4215555555555555,426
2.4215555555555555,427
2.5410847457627117,428
2.5410847457627117,429
2.5410847457627117,430
3.573254901960785,431
3.573254901960785,432
3.573254901960785,433
3.782565217391306,434
3.782565217391306,435
3.782565217391306,436
3.975838709677419,437
3.975838709677419,438
3.975838709677419,439
3.9929393939393947,440
3.9929393939393947,441
3.9929393939393947,442
4.936625,443
4.936625,444
4.936625,445
3.575595238095239,446
3.575595238095239,447
3.575595238095239,448
21.484358974358972,449
21.484358974358972,450
21.484358974358972,451
16.086245614035086,452
16.086245614035086,453
16.086245614035086,454
17.498346938775512,455
17.498346938775512,456
17.498346938775512,457
16.768018181818178,458
16.768018181818178,459
16.768018181818178,460
6.69302380952381,461
6.69302380952381,462
6.69302380952381,463
6.871866666666667,464
6.871866666666667,465
6.871866666666667,466
7.19828947368421,467
7.19828947368421,468
7.19828947368421,469
4.504418604651164,470
4.504418604651164,471
4.504418604651164,472
7.4703513513513515,473
7.4703513513513515,474
7.4703513513513515,475
8.598755102040817,476
8.598755102040817,477
8.598755102040817,478
9.955650000000002,479
9.955650000000002,480
9.955650000000002,481
8.456017241379312,482
8.456017241379312,483
8.456017241379312,484
6.778372093023257,485
6.778372093023257,486
6.778372093023257,487
3.7739574468085113,488
3.7739574468085113,489
3.7739574468085113,490
8.250414634146342,491
8.250414634146342,492
8.250414634146342,493
8.366410256410255,494
8.366410256410255,495
8.366410256410255,496
8.803729729729731,497
8.803729729729731,498
8.803729729729731,499
15.905395833333337,500
15.905395833333337,501
15.905395833333337,502
14.709545454545458,503
14.709545454545458,504
14.709545454545458,505
24.08525,506
24.08525,507
24.08525,508
23.60327906976745,509
23.60327906976745,510
23.60327906976745,511
21.637329268292678,512
21.637329268292678,513
21.637329268292678,514
13.460260273972603,515
13.460260273972603,516
13.460260273972603,517
20.50980681818181,518
20.50980681818181,519
20.50980681818181,520
15.924296296296296,521
15.924296296296296,522
15.924296296296296,523
18.73229999999999,524
18.73229999999999,525
18.73229999999999,526
26.38087951807228,527
26.38087951807228,528
26.38087951807228,529
30.376103448275863,530
30.376103448275863,531
30.376103448275863,532
30.700309999999998,533
30.700309999999998,534
30.700309999999998,535
32.80140217391304,536
32.80140217391304,537
32.80140217391304,538
27.116499999999995,539
27.116499999999995,540
27.116499999999995,541
56.732839506172844,542
56.732839506172844,543
56.732839506172844,544
60.69020833333334,545
60.69020833333334,546
60.69020833333334,547
81.79310714285712,548
81.79310714285712,549
81.79310714285712,550
72.31687,551
72.31687,552
72.31687,553
78.93851685393261,554
78.93851685393261,555
78.93851685393261,556
67.44847000000001,557
67.44847000000001,558
67.44847000000001,559
63.323150000000005,560
63.323150000000005,561
63.323150000000005,562
36.59258999999998,563
36.59258999999998,564
36.59258999999998,565
42.30692,566
42.30692,567
42.30692,568
29.43999,569
29.43999,570
29.43999,571
29.399989130434772,572
29.399989130434772,573
29.399989130434772,574
34.69314583333334,575
34.69314583333334,576
34.69314583333334,577
35.922098901098906,578
35.922098901098906,579
35.922098901098906,580
35.35083673469388,581
35.35083673469388,582
35.35083673469388,583
27.73742424242423,584
27.73742424242423,585
27.73742424242423,586
16.687542168674693,587
16.687542168674693,588
16.687542168674693,589
14.88443037974684,590
14.88443037974684,591
14.88443037974684,592
20.65995081967213,593
20.65995081967213,594
20.65995081967213,595
12.237826086956519,596
12.237826086956519,597
12.237826086956519,598
21.156591549295772,599
21.156591549295772,600
21.156591549295772,601
14.620275000000001,602
14.620275000000001,603
14.620275000000001,604
14.322695652173914,605
14.322695652173914,606
14.322695652173914,607
18.902106666666665,608
18.902106666666665,609
18.902106666666665,610
27.284573529411766,611
27.284573529411766,612
27.284573529411766,613
25.28315294117648,614
25.28315294117648,615
25.28315294117648,616
30.72317808219178,617
30.72317808219178,618
30.72317808219178,619
20.843111111111114,620
20.843111111111114,621
20.843111111111114,622
26.08755555555556,623
26.08755555555556,624
26.08755555555556,625
15.545573170731709,626
15.545573170731709,627
15.545573170731709,628
17.501943661971826,629
17.501943661971826,630
17.501943661971826,631
23.759885057471266,632
23.759885057471266,633
23.759885057471266,634
27.978878787878784,635
27.978878787878784,636
27.978878787878784,637
27.87105000000001,638
27.87105000000001,639
27.87105000000001,640
31.32375862068965,641
31.32375862068965,642
31.32375862068965,643
25.90605,644
25.90605,645
25.90605,646
27.215905882352956,647
27.215905882352956,648
27.215905882352956,649
36.74288000000001,650
36.74288000000001,651
36.74288000000001,652
47.668511111111115,653
47.668511111111115,654
47.668511111111115,655
46.22122,656
46.22122,657
46.22122,658
51.16753684210524,659
51.16753684210524,660
51.16753684210524,661
36.50177000000001,662
36.50177000000001,663
36.50177000000001,664
25.419922222222223,665
25.419922222222223,666
25.419922222222223,667
20.26954761904762,668
20.26954761904762,669
20.26954761904762,670
12.365740740740737,671
12.365740740740737,672
12.365740740740737,673
22.563799999999993,674
22.563799999999993,675
22.563799999999993,676
29.275492307692318,677
29.275492307692318,678
29.275492307692318,679
34.26135000000001,680
34.26135000000001,681
34.26135000000001,682
16.29632786885246,683
16.29632786885246,684
16.29632786885246,685
21.507618181818184,686
21.507618181818184,687
21.507618181818184,688
17.360268656716418,689
17.360268656716418,690
17.360268656716418,691
17.68813636363637,692
17.68813636363637,693
17.68813636363637,694
5.743545454545454,695
5.743545454545454,696
5.743545454545454,697
8.08278,698
8.08278,699
8.08278,700
7.4677592592592585,701
7.4677592592592585,702
7.4677592592592585,703
11.060736842105262,704
11.060736842105262,705
11.060736842105262,706
11.103552631578946,707
11.103552631578946,708
11.103552631578946,709
27.268294117647052,710
27.268294117647052,711
27.268294117647052,712
29.315967741935484,713
29.315967741935484,714
29.315967741935484,715
32.58526582278481,716
32.58526582278481,717
32.58526582278481,718
19.571569999999998,719
19.571569999999998,720
19.571569999999998,721
23.5559175257732,722
23.5559175257732,723
23.5559175257732,724
25.80505999999999,725
25.80505999999999,726
25.80505999999999,727
33.50454545454546,728
33.50454545454546,729
33.50454545454546,730
44.284179999999985,731
44.284179999999985,732
44.284179999999985,733
42.37067777777778,734
42.37067777777778,735
42.37067777777778,736
66.4455,737
66.4455,738
66.4455,739
72.668,740
72.668,741
72.668,742
59.65897999999999,743
59.65897999999999,744
59.65897999999999,745
45.06839999999998,746
45.06839999999998,747
45.06839999999998,748
50.80994565217391,749
50.80994565217391,750
50.80994565217391,751
46.0244329896907,752
46.0244329896907,753
46.0244329896907,754
106.97892222222225,755
106.97892222222225,756
106.97892222222225,757
120.84491,758
120.84491,759
120.84491,760
123.67203,761
123.67203,762
123.67203,763
90.32191000000003,764
90.32191000000003,765
90.32191000000003,766
106.55330851063829,767
106.55330851063829,768
106.55330851063829,769
118.53327999999998,770
118.53327999999998,771
118.53327999999998,772
122.74239285714285,773
122.74239285714285,774
122.74239285714285,775
92.67287,776
92.67287,777
92.67287,778
50.117945054945054,779
50.117945054945054,780
50.117945054945054,781
39.95822448979592,782
39.95822448979592,783
39.95822448979592,784
35.206706521739136,785
35.206706521739136,786
35.206706521739136,787
32.426399999999994,788
32.426399999999994,789
32.426399999999994,790
21.829611111111113,791
21.829611111111113,792
21.829611111111113,793
16.20052173913043,794
16.20052173913043,795
16.20052173913043,796
10.033773584905662,797
10.033773584905662,798
10.033773584905662,799
8.077779999999999,800
8.077779999999999,801
8.077779999999999,802
0.0,803
0.0,804
0.0,805
4.0633684210526315,806
4.0633684210526315,807
4.0633684210526315,808
3.5982692307692306,809
3.5982692307692306,810
3.5982692307692306,811
3.1889777777777795,812
3.1889777777777795,813
3.1889777777777795,814
4.103658536585366,815
4.103658536585366,816
4.103658536585366,817
4.1220930232558155,818
4.1220930232558155,819
4.1220930232558155,820
4.518771428571431,821
4.518771428571431,822
4.518771428571431,823
5.0055000000000005,824
5.0055000000000005,825
5.0055000000000005,826
3.5443666666666673,827
3.5443666666666673,828
3.5443666666666673,829
3.0835238095238098,830
3.0835238095238098,831
3.0835238095238098,832
3.1889782608695656,833
3.1889782608695656,834
3.1889782608695656,835
2.3619183673469393,836
2.3619183673469393,837
2.3619183673469393,838
5.8658863636363625,839
5.8658863636363625,840
5.8658863636363625,841
6.438560975609756,842
6.438560975609756,843
6.438560975609756,844
6.504358974358973,845
6.504358974358973,846
6.504358974358973,847
9.869500000000002,848
9.869500000000002,849
9.869500000000002,850
5.133105263157897,851
5.133105263157897,852
5.133105263157897,853
5.3922,854
5.3922,855
5.3922,856
2.622783783783784,857
2.622783783783784,858
2.622783783783784,859
2.4095428571428568,860
2.4095428571428568,861
2.4095428571428568,862
2.9366341463414636,863
2.9366341463414636,864
2.9366341463414636,865
2.9933333333333336,866
2.9933333333333336,867
2.9933333333333336,868
3.0721555555555558,869
3.0721555555555558,870
3.0721555555555558,871
2.7810714285714284,872
2.7810714285714284,873
2.7810714285714284,874
2.9353170731707316,875
2.9353170731707316,876
2.9353170731707316,877
3.0719999999999996,878
3.0719999999999996,879
3.0719999999999996,880
3.004888888888889,881
3.004888888888889,882
3.004888888888889,883
2.7598,884
2.7598,885
2.7598,886
3.012411764705883,887
3.012411764705883,888
3.012411764705883,889
2.665288888888889,890
2.665288888888889,891
2.665288888888889,892
3.1193400000000016,893
3.1193400000000016,894
3.1193400000000016,895
2.8290465116279075,896
2.8290465116279075,897
2.8290465116279075,898
2.643809523809523,899
2.643809523809523,900
2.643809523809523,901
3.6677173913043477,902
3.6677173913043477,903
3.6677173913043477,904
3.6996153846153845,905
3.6996153846153845,906
3.6996153846153845,907
4.4372647058823524,908
4.4372647058823524,909
4.4372647058823524,910
3.940533333333334,911
3.940533333333334,912
3.940533333333334,913
2.221972222222223,914
2.221972222222223,915
2.221972222222223,916
2.4069499999999993,917
2.4069499999999993,918
2.4069499999999993,919
2.3409117647058824,920
2.3409117647058824,921
2.3409117647058824,922
2.3895714285714287,923
2.3895714285714287,924
2.3895714285714287,925
4.134111111111112,926
4.134111111111112,927
4.134111111111112,928
4.159224999999998,929
4.159224999999998,930
4.159224999999998,931
4.50440625,932
4.50440625,933
4.50440625,934
8.460999999999999,935
8.460999999999999,936
8.460999999999999,937
7.87129411764706,938
7.87129411764706,939
7.87129411764706,940
7.620447368421051,941
7.620447368421051,942
7.620447368421051,943
10.318413793103447,944
10.318413793103447,945
10.318413793103447,946
12.613783783783783,947
12.613783783783783,948
12.613783783783783,949
15.167241379310346,950
15.167241379310346,951
15.167241379310346,952
10.822444444444447,953
10.822444444444447,954
10.822444444444447,955
2.28171052631579,956
2.28171052631579,957
2.28171052631579,958
2.7170000000000005,959
2.7170000000000005,960
2.7170000000000005,961
3.106461538461538,962
3.106461538461538,963
3.106461538461538,964
2.71625,965
2.71625,966
2.71625,967
2.207324324324324,968
2.207324324324324,969
2.207324324324324,970
7.563966101694916,971
7.563966101694916,972
7.563966101694916,973
20.11430158730158,974
20.11430158730158,975
20.11430158730158,976
29.14734939759035,977
29.14734939759035,978
29.14734939759035,979
26.3440975609756,980
26.3440975609756,981
26.3440975609756,982
37.73164285714286,983
37.73164285714286,984
37.73164285714286,985
20.815878048780487,986
20.815878048780487,987
20.815878048780487,988
47.67214606741572,989
47.67214606741572,990
47.67214606741572,991
41.37441758241758,992
41.37441758241758,993
41.37441758241758,994
57.10921428571427,995
57.10921428571427,996
57.10921428571427,997
44.19672727272729,998
44.19672727272729,999
44.19672727272729,1000
56.47836363636362,1001
56.47836363636362,1002
56.47836363636362,1003
35.77618999999999,1004
35.77618999999999,1005
35.77618999999999,1006
90.3849550561798,1007
90.3849550561798,1008
90.3849550561798,1009
100.99579,1010
100.99579,1011
100.99579,1012
116.25747058823525,1013
116.25747058823525,1014
116.25747058823525,1015
57.13197,1016
57.13197,1017
57.13197,1018
72.4311237113402,1019
72.4311237113402,1020
72.4311237113402,1021
69.9519797979798,1022
69.9519797979798,1023
69.9519797979798,1024
101.11992307692307,1025
101.11992307692307,1026
101.11992307692307,1027
85.50578723404259,1028
85.50578723404259,1029
85.50578723404259,1030
46.976263736263725,1031
46.976263736263725,1032
46.976263736263725,1033
32.81192,1034
32.81192,1035
32.81192,1036
41.56224999999999,1037
41.56224999999999,1038
41.56224999999999,1039
41.75142857142856,1040
41.75142857142856,1041
41.75142857142856,1042
41.09382474226805,1043
41.09382474226805,1044
41.09382474226805,1045
36.211641975308645,1046
36.211641975308645,1047
36.211641975308645,1048
32.671303370786525,1049
32.671303370786525,1050
32.671303370786525,1051
31.922638888888894,1052
31.922638888888894,1053
31.922638888888894,1054
26.959988636363644,1055
26.959988636363644,1056
26.959988636363644,1057
28.421250000000022,1058
28.421250000000022,1059
28.421250000000022,1060
13.313302083333335,1061
13.313302083333335,1062
13.313302083333335,1063
24.329911392405062,1064
24.329911392405062,1065
24.329911392405062,1066
20.242030000000003,1067
20.242030000000003,1068
20.242030000000003,1069
30.306379999999987,1070
30.306379999999987,1071
30.306379999999987,1072
23.264760000000003,1073
23.264760000000003,1074
23.264760000000003,1075
26.181789473684212,1076
26.181789473684212,1077
26.181789473684212,1078
31.151417582417576,1079
31.151417582417576,1080
31.151417582417576,1081
28.644733333333342,1082
28.644733333333342,1083
28.644733333333342,1084
24.09655555555555,1085
24.09655555555555,1086
24.09655555555555,1087
28.380609375,1088
28.380609375,1089
28.380609375,1090
20.175091954022996,1091
20.175091954022996,1092
20.175091954022996,1093
21.28256164383562,1094
21.28256164383562,1095
21.28256164383562,1096
18.015081632653065,1097
18.015081632653065,1098
18.015081632653065,1099
17.54829411764706,1100
17.54829411764706,1101
17.54829411764706,1102
24.110639999999993,1103
24.110639999999993,1104
24.110639999999993,1105
21.591890000000003,1106
21.591890000000003,1107
21.591890000000003,1108
18.747280000000003,1109
18.747280000000003,1110
18.747280000000003,1111
28.22187912087912,1112
28.22187912087912,1113
28.22187912087912,1114
34.415752688172034,1115
34.415752688172034,1116
34.415752688172034,1117
35.27892631578948,1118
35.27892631578948,1119
35.27892631578948,1120
36.13436000000001,1121
36.13436000000001,1122
36.13436000000001,1123
49.082429999999995,1124
49.082429999999995,1125
49.082429999999995,1126
50.119102040816344,1127
50.119102040816344,1128
50.119102040816344,1129
41.421551020408174,1130
41.421551020408174,1131
41.421551020408174,1132
29.209582278481022,1133
29.209582278481022,1134
29.209582278481022,1135
11.162256410256413,1136
11.162256410256413,1137
11.162256410256413,1138
23.164390625,1139
23.164390625,1140
23.164390625,1141
19.974676923076927,1142
19.974676923076927,1143
19.974676923076927,1144
28.36792156862746,1145
28.36792156862746,1146
28.36792156862746,1147
12.853607142857133,1148
12.853607142857133,1149
12.853607142857133,1150
16.216098039215687,1151
16.216098039215687,1152
16.216098039215687,1153
14.013272727272723,1154
14.013272727272723,1155
14.013272727272723,1156
10.638982142857142,1157
10.638982142857142,1158
10.638982142857142,1159
7.616564516129035,1160
7.616564516129035,1161
7.616564516129035,1162
9.931464285714284,1163
9.931464285714284,1164
9.931464285714284,1165
8.381416666666667,1166
8.381416666666667,1167
8.381416666666667,1168
7.882803278688527,1169
7.882803278688527,1170
7.882803278688527,1171
7.283441176470588,1172
7.283441176470588,1173
7.283441176470588,1174
2.6107647058823535,1175
2.6107647058823535,1176
2.6107647058823535,1177
7.277538461538462,1178
7.277538461538462,1179
7.277538461538462,1180
26.1168125,1181
26.1168125,1182
26.1168125,1183
27.880569999999985,1184
27.880569999999985,1185
27.880569999999985,1186
41.283760416666645,1187
41.283760416666645,1188
41.283760416666645,1189
38.049359999999986,1190
38.049359999999986,1191
38.049359999999986,1192
43.69794845360825,1193
43.69794845360825,1194
43.69794845360825,1195
60.08604,1196
60.08604,1197
60.08604,1198
71.78447126436781,1199
71.78447126436781,1200
71.78447126436781,1201
57.824870000000004,1202
57.824870000000004,1203
57.824870000000004,1204
57.04365116279071,1205
57.04365116279071,1206
57.04365116279071,1207
69.6429591836735,1208
69.6429591836735,1209
69.6429591836735,1210
66.79133,1211
66.79133,1212
66.79133,1213
68.79387000000003,1214
68.79387000000003,1215
68.79387000000003,1216
54.48718999999999,1217
54.48718999999999,1218
54.48718999999999,1219
84.37541666666667,1220
84.37541666666667,1221
84.37541666666667,1222
121.83636082474227,1223
121.83636082474227,1224
121.83636082474227,1225
140.67930864197533,1226
140.67930864197533,1227
140.67930864197533,1228
97.77997,1229
97.77997,1230
97.77997,1231
66.8112626262626,1232
66.8112626262626,1233
66.8112626262626,1234
36.13327000000001,1235
36.13327000000001,1236
36.13327000000001,1237
43.384862068965504,1238
43.384862068965504,1239
43.384862068965504,1240
34.20067,1241
34.20067,1242
34.20067,1243
41.29303658536586,1244
41.29303658536586,1245
41.29303658536586,1246
46.284663265306094,1247
46.284663265306094,1248
46.284663265306094,1249
40.132520408163266,1250
40.132520408163266,1251
40.132520408163266,1252
34.93419587628865,1253
34.93419587628865,1254
34.93419587628865,1255
18.349312499999996,1256
18.349312499999996,1257
18.349312499999996,1258
29.137224719101127,1259
29.137224719101127,1260
29.137224719101127,1261
31.722298850574713,1262
31.722298850574713,1263
31.722298850574713,1264
37.753728571428574,1265
37.753728571428574,1266
37.753728571428574,1267
0.0,1268
0.0,1269
0.0,1270
5.154111111111111,1271
5.154111111111111,1272
5.154111111111111,1273
3.98937037037037,1274
3.98937037037037,1275
3.98937037037037,1276
3.2596078431372564,1277
3.2596078431372564,1278
3.2596078431372564,1279
2.8924406779661003,1280
2.8924406779661003,1281
2.8924406779661003,1282
2.296085106382979,1283
2.296085106382979,1284
2.296085106382979,1285
2.1588510638297875,1286
2.1588510638297875,1287
2.1588510638297875,1288
2.9445625,1289
2.9445625,1290
2.9445625,1291
2.9310833333333335,1292
2.9310833333333335,1293
2.9310833333333335,1294
2.9511891891891886,1295
2.9511891891891886,1296
2.9511891891891886,1297
4.088121951219512,1298
4.088121951219512,1299
4.088121951219512,1300
4.329500000000001,1301
4.329500000000001,1302
4.329500000000001,1303
4.05229268292683,1304
4.05229268292683,1305
4.05229268292683,1306
2.5037027027027023,1307
2.5037027027027023,1308
2.5037027027027023,1309
2.9839499999999997,1310
2.9839499999999997,1311
2.9839499999999997,1312
5.662676470588235,1313
5.662676470588235,1314
5.662676470588235,1315
5.065325,1316
5.065325,1317
5.065325,1318
4.251355555555556,1319
4.251355555555556,1320
4.251355555555556,1321
4.149092592592593,1322
4.149092592592593,1323
4.149092592592593,1324
2.3845384615384617,1325
2.3845384615384617,1326
2.3845384615384617,1327
2.6034727272727274,1328
2.6034727272727274,1329
2.6034727272727274,1330
2.6708421052631586,1331
2.6708421052631586,1332
2.6708421052631586,1333
2.4579375000000003,1334
2.4579375000000003,1335
2.4579375000000003,1336
2.3991794871794867,1337
2.3991794871794867,1338
2.3991794871794867,1339
2.49947619047619,1340
2.49947619047619,1341
2.49947619047619,1342
2.336387096774193,1343
2.336387096774193,1344
2.336387096774193,1345
2.6205121951219517,1346
2.6205121951219517,1347
2.6205121951219517,1348
2.3931860465116284,1349
2.3931860465116284,1350
2.3931860465116284,1351
2.609282608695653,1352
2.609282608695653,1353
2.609282608695653,1354
4.623142857142857,1355
4.623142857142857,1356
4.623142857142857,1357
4.358326923076922,1358
4.358326923076922,1359
4.358326923076922,1360
4.832040000000001,1361
4.832040000000001,1362
4.832040000000001,1363
4.644375000000002,1364
4.644375000000002,1365
4.644375000000002,1366
3.05260975609756,1367
3.05260975609756,1368
3.05260975609756,1369
2.8558444444444437,1370
2.8558444444444437,1371
2.8558444444444437,1372
7.611517241379311,1373
7.611517241379311,1374
7.611517241379311,1375
7.026125,1376
7.026125,1377
7.026125,1378
6.005150000000001,1379
6.005150000000001,1380
6.005150000000001,1381
5.385313725490198,1382
5.385313725490198,1383
5.385313725490198,1384
2.37176,1385
2.37176,1386
2.37176,1387
7.727955882352942,1388
7.727955882352942,1389
7.727955882352942,1390
10.754499999999993,1391
10.754499999999993,1392
10.754499999999993,1393
11.190279411764699,1394
11.190279411764699,1395
11.190279411764699,1396
7.008277777777778,1397
7.008277777777778,1398
7.008277777777778,1399
8.116936170212764,1400
8.116936170212764,1401
8.116936170212764,1402
3.1753023255813955,1403
3.1753023255813955,1404
3.1753023255813955,1405
3.2246046511627906,1406
3.2246046511627906,1407
3.2246046511627906,1408
3.179043478260869,1409
3.179043478260869,1410
3.179043478260869,1411
4.444744680851064,1412
4.444744680851064,1413
4.444744680851064,1414
4.830794871794871,1415
4.830794871794871,1416
4.830794871794871,1417
6.927843749999998,1418
6.927843749999998,1419
6.927843749999998,1420
6.520225806451611,1421
6.520225806451611,1422
6.520225806451611,1423
5.744105263157894,1424
5.744105263157894,1425
5.744105263157894,1426
3.9231162790697685,1427
3.9231162790697685,1428
3.9231162790697685,1429
3.6641555555555563,1430
3.6641555555555563,1431
3.6641555555555563,1432
2.455975,1433
2.455975,1434
2.455975,1435
12.525500000000001,1436
12.525500000000001,1437
12.525500000000001,1438
13.97846428571429,1439
13.97846428571429,1440
13.97846428571429,1441
16.80078481012658,1442
16.80078481012658,1443
16.80078481012658,1444
12.8344125,1445
12.8344125,1446
12.8344125,1447
25.688400000000012,1448
25.688400000000012,1449
25.688400000000012,1450
20.54445833333334,1451
20.54445833333334,1452
20.54445833333334,1453
37.06102298850576,1454
37.06102298850576,1455
37.06102298850576,1456
23.34913,1457
23.34913,1458
23.34913,1459
38.42795604395603,1460
38.42795604395603,1461
38.42795604395603,1462
29.968850000000007,1463
29.968850000000007,1464
29.968850000000007,1465
31.61774489795919,1466
31.61774489795919,1467
31.61774489795919,1468
30.072279999999992,1469
30.072279999999992,1470
30.072279999999992,1471
37.22383529411765,1472
37.22383529411765,1473
37.22383529411765,1474
76.40106000000002,1475
76.40106000000002,1476
76.40106000000002,1477
81.9966818181818,1478
81.9966818181818,1479
81.9966818181818,1480
57.10101,1481
57.10101,1482
57.10101,1483
67.8434946236559,1484
67.8434946236559,1485
67.8434946236559,1486
74.96503,1487
74.96503,1488
74.96503,1489
88.24568000000001,1490
88.24568000000001,1491
88.24568000000001,1492
79.93648000000002,1493
79.93648000000002,1494
79.93648000000002,1495
43.28178999999997,1496
43.28178999999997,1497
43.28178999999997,1498
40.3117,1499
40.3117,1500
40.3117,1501
33.81617000000001,1502
33.81617000000001,1503
33.81617000000001,1504
60.8353367346939,1505
60.8353367346939,1506
60.8353367346939,1507
53.09878999999997,1508
53.09878999999997,1509
53.09878999999997,1510
57.469919999999995,1511
57.469919999999995,1512
57.469919999999995,1513
27.123670000000008,1514
27.123670000000008,1515
27.123670000000008,1516
27.52230612244898,1517
27.52230612244898,1518
27.52230612244898,1519
17.39029,1520
17.39029,1521
17.39029,1522
16.239099999999993,1523
16.239099999999993,1524
16.239099999999993,1525
17.907292682926826,1526
17.907292682926826,1527
17.907292682926826,1528
19.954094594594583,1529
19.954094594594583,1530
19.954094594594583,1531
17.930454545454538,1532
17.930454545454538,1533
17.930454545454538,1534
28.522098765432087,1535
28.522098765432087,1536
28.522098765432087,1537
22.3914375,1538
22.3914375,1539
22.3914375,1540
24.122000000000003,1541
24.122000000000003,1542
24.122000000000003,1543
19.40710588235294,1544
19.40710588235294,1545
19.40710588235294,1546
13.409740259740262,1547
13.409740259740262,1548
13.409740259740262,1549
17.704098591549297,1550
17.704098591549297,1551
17.704098591549297,1552
14.205537313432835,1553
14.205537313432835,1554
14.205537313432835,1555
15.106885714285713,1556
15.106885714285713,1557
15.106885714285713,1558
19.441581081081086,1559
19.441581081081086,1560
19.441581081081086,1561
23.39143181818182,1562
23.39143181818182,1563
23.39143181818182,1564
38.00579518072289,1565
38.00579518072289,1566
38.00579518072289,1567
52.07034020618556,1568
52.07034020618556,1569
52.07034020618556,1570
48.235149425287354,1571
48.235149425287354,1572
48.235149425287354,1573
81.86338709677419,1574
81.86338709677419,1575
81.86338709677419,1576
71.92378823529411,1577
71.92378823529411,1578
71.92378823529411,1579
52.55696000000001,1580
52.55696000000001,1581
52.55696000000001,1582
45.167999999999985,1583
45.167999999999985,1584
45.167999999999985,1585
33.408619999999985,1586
33.408619999999985,1587
33.408619999999985,1588
44.016399999999976,1589
44.016399999999976,1590
44.016399999999976,1591
39.66260999999999,1592
39.66260999999999,1593
39.66260999999999,1594
23.283829999999995,1595
23.283829999999995,1596
23.283829999999995,1597
16.863950000000003,1598
16.863950000000003,1599
16.863950000000003,1600
9.514510000000001,1601
9.514510000000001,1602
9.514510000000001,1603
10.006395604395605,1604
10.006395604395605,1605
10.006395604395605,1606
6.793221052631577,1607
6.793221052631577,1608
6.793221052631577,1609
4.495796875,1610
4.495796875,1611
4.495796875,1612
5.58382608695652,1613
5.58382608695652,1614
5.58382608695652,1615
4.744744186046512,1616
4.744744186046512,1617
4.744744186046512,1618
4.636425531914893,1619
4.636425531914893,1620
4.636425531914893,1621
4.488767441860465,1622
4.488767441860465,1623
4.488767441860465,1624
6.297764705882351,1625
6.297764705882351,1626
6.297764705882351,1627
9.299568181818184,1628
9.299568181818184,1629
9.299568181818184,1630
13.400872727272725,1631
13.400872727272725,1632
13.400872727272725,1633
18.11888372093023,1634
18.11888372093023,1635
18.11888372093023,1636
10.909617021276592,1637
10.909617021276592,1638
10.909617021276592,1639
13.641875000000002,1640
13.641875000000002,1641
13.641875000000002,1642
18.93384507042254,1643
18.93384507042254,1644
18.93384507042254,1645
20.70970967741935,1646
20.70970967741935,1647
20.70970967741935,1648
16.17930927835052,1649
16.17930927835052,1650
16.17930927835052,1651
10.106629629629623,1652
10.106629629629623,1653
10.106629629629623,1654
21.742370000000005,1655
21.742370000000005,1656
21.742370000000005,1657
36.07538,1658
36.07538,1659
36.07538,1660
79.02877000000001,1661
79.02877000000001,1662
79.02877000000001,1663
76.71419191919192,1664
76.71419191919192,1665
76.71419191919192,1666
102.44143000000003,1667
102.44143000000003,1668
102.44143000000003,1669
61.241820000000004,1670
61.241820000000004,1671
61.241820000000004,1672
125.34396,1673
125.34396,1674
125.34396,1675
136.67173000000003,1676
136.67173000000003,1677
136.67173000000003,1678
136.6208699999999,1679
136.6208699999999,1680
143.6208699999999,1681
143.78743999999995,1682
143.78743999999995,1683
143.78743999999995,1684
143.74177083333328,1685
143.74177083333328,1686
143.74177083333328,1687
110.71958999999997,1688
110.71958999999997,1689
110.71958999999997,1690
142.43187368421053,1691
142.43187368421053,1692
142.43187368421053,1693
143.95521000000005,1694
143.95521000000005,1695
143.95521000000005,1696
144.34128,1697
144.34128,1698
144.34128,1699
103.76840999999999,1700
103.76840999999999,1701
103.76840999999999,1702
144.92120000000003,1703
144.92120000000003,1704
144.92120000000003,1705
100.52176000000003,1706
100.52176000000003,1707
100.52176000000003,1708
86.42096842105259,1709
86.42096842105259,1710
86.42096842105259,1711
36.64975999999997,1712
36.64975999999997,1713
36.64975999999997,1714
33.28357575757575,1715
33.28357575757575,1716
33.28357575757575,1717
21.09677894736843,1718
21.09677894736843,1719
21.09677894736843,1720
18.766323529411768,1721
18.766323529411768,1722
18.766323529411768,1723
8.755449275362324,1724
8.755449275362324,1725
8.755449275362324,1726
5.77432786885246,1727
5.77432786885246,1728
5.77432786885246,1729
4.947399999999999,1730
4.947399999999999,1731
4.947399999999999,1732
0.0,1733
0.0,1734
0.0,1735
7.728526315789474,1736
7.728526315789474,1737
7.728526315789474,1738
6.461137931034482,1739
6.461137931034482,1740
6.461137931034482,1741
5.317681818181819,1742
5.317681818181819,1743
5.317681818181819,1744
3.289976190476191,1745
3.289976190476191,1746
3.289976190476191,1747
5.203243243243244,1748
5.203243243243244,1749
5.203243243243244,1750
6.633916666666666,1751
6.633916666666666,1752
6.633916666666666,1753
6.931562499999999,1754
6.931562499999999,1755
6.931562499999999,1756
7.300999999999999,1757
7.300999999999999,1758
7.300999999999999,1759
2.940272727272727,1760
2.940272727272727,1761
2.940272727272727,1762
2.850022727272728,1763
2.850022727272728,1764
2.850022727272728,1765
2.8515777777777775,1766
2.8515777777777775,1767
2.8515777777777775,1768
2.807372549019608,1769
2.807372549019608,1770
2.807372549019608,1771
3.062121951219512,1772
3.062121951219512,1773
3.062121951219512,1774
3.8674897959183685,1775
3.8674897959183685,1776
3.8674897959183685,1777
5.442738095238095,1778
5.442738095238095,1779
5.442738095238095,1780
4.973803921568627,1781
4.973803921568627,1782
4.973803921568627,1783
6.96457142857143,1784
6.96457142857143,1785
6.96457142857143,1786
5.271339999999998,1787
5.271339999999998,1788
5.271339999999998,1789
5.853868421052631,1790
5.853868421052631,1791
5.853868421052631,1792
8.36040425531915,1793
8.36040425531915,1794
8.36040425531915,1795
6.73725641025641,1796
6.73725641025641,1797
6.73725641025641,1798
6.315023809523811,1799
6.315023809523811,1800
6.315023809523811,1801
2.3371463414634146,1802
2.3371463414634146,1803
2.3371463414634146,1804
2.609567567567568,1805
2.609567567567568,1806
2.609567567567568,1807
2.6187619047619055,1808
2.6187619047619055,1809
2.6187619047619055,1810
3.209185185185185,1811
3.209185185185185,1812
3.209185185185185,1813
3.3289761904761908,1814
3.3289761904761908,1815
3.3289761904761908,1816
3.2043469387755104,1817
3.2043469387755104,1818
3.2043469387755104,1819
2.410342857142857,1820
2.410342857142857,1821
2.410342857142857,1822
3.0202424242424244,1823
3.0202424242424244,1824
3.0202424242424244,1825
8.98245454545455,1826
8.98245454545455,1827
8.98245454545455,1828
8.089722222222223,1829
8.089722222222223,1830
8.089722222222223,1831
9.146177777777778,1832
9.146177777777778,1833
9.146177777777778,1834
7.620379310344829,1835
7.620379310344829,1836
7.620379310344829,1837
2.567048780487805,1838
2.567048780487805,1839
2.567048780487805,1840
2.8036458333333325,1841
2.8036458333333325,1842
2.8036458333333325,1843
2.592627906976744,1844
2.592627906976744,1845
2.592627906976744,1846
2.4060208333333333,1847
2.4060208333333333,1848
2.4060208333333333,1849
2.2582702702702706,1850
2.2582702702702706,1851
2.2582702702702706,1852
6.34163829787234,1853
6.34163829787234,1854
6.34163829787234,1855
6.785547619047619,1856
6.785547619047619,1857
6.785547619047619,1858
6.641019607843138,1859
6.641019607843138,1860
6.641019607843138,1861
4.710355555555554,1862
4.710355555555554,1863
4.710355555555554,1864
5.6867096774193575,1865
5.6867096774193575,1866
5.6867096774193575,1867
5.427650793650798,1868
5.427650793650798,1869
5.427650793650798,1870
10.472800000000005,1871
10.472800000000005,1872
10.472800000000005,1873
12.490050000000002,1874
12.490050000000002,1875
12.490050000000002,1876
9.655,1877
9.655,1878
9.655,1879
2.707911764705882,1880
2.707911764705882,1881
2.707911764705882,1882
7.044720930232557,1883
7.044720930232557,1884
7.044720930232557,1885
7.401025,1886
7.401025,1887
7.401025,1888
7.067458333333334,1889
7.067458333333334,1890
7.067458333333334,1891
3.0998958333333335,1892
3.0998958333333335,1893
3.0998958333333335,1894
7.528574468085106,1895
7.528574468085106,1896
7.528574468085106,1897
6.023571428571428,1898
6.023571428571428,1899
6.023571428571428,1900
9.86555737704918,1901
9.86555737704918,1902
9.86555737704918,1903
6.268920634920635,1904
6.268920634920635,1905
6.268920634920635,1906
12.759527777777777,1907
12.759527777777777,1908
12.759527777777777,1909
10.221576923076919,1910
10.221576923076919,1911
10.221576923076919,1912
18.141714285714286,1913
18.141714285714286,1914
18.141714285714286,1915
13.489045454545455,1916
13.489045454545455,1917
13.489045454545455,1918
33.15856000000001,1919
33.15856000000001,1920
33.15856000000001,1921
29.108619999999995,1922
29.108619999999995,1923
29.108619999999995,1924
38.59959183673469,1925
38.59959183673469,1926
38.59959183673469,1927
28.08532999999999,1928
28.08532999999999,1929
28.08532999999999,1930
64.8221111111111,1931
64.8221111111111,1932
64.8221111111111,1933
62.821169999999995,1934
62.821169999999995,1935
62.821169999999995,1936
99.44237999999997,1937
99.44237999999997,1938
99.44237999999997,1939
83.5009,1940
83.5009,1941
83.5009,1942
138.89856,1943
138.89856,1944
138.89856,1945
113.21355,1946
113.21355,1947
113.21355,1948
125.30423,1949
125.30423,1950
125.30423,1951
92.71392,1952
92.71392,1953
92.71392,1954
87.24649000000001,1955
87.24649000000001,1956
87.24649000000001,1957
50.92955999999998,1958
50.92955999999998,1959
50.92955999999998,1960
43.71052000000002,1961
43.71052000000002,1962
43.71052000000002,1963
42.022119999999994,1964
42.022119999999994,1965
42.022119999999994,1966
42.02833,1967
42.02833,1968
42.02833,1969
51.18630999999999,1970
51.18630999999999,1971
51.18630999999999,1972
41.7279,1973
41.7279,1974
41.7279,1975
36.54648888888889,1976
36.54648888888889,1977
36.54648888888889,1978
17.41273863636364,1979
17.41273863636364,1980
17.41273863636364,1981
14.534535714285715,1982
14.534535714285715,1983
14.534535714285715,1984
12.96734375,1985
12.96734375,1986
12.96734375,1987
25.66955681818182,1988
25.66955681818182,1989
25.66955681818182,1990
20.53035,1991
20.53035,1992
20.53035,1993
41.618797979797975,1994
41.618797979797975,1995
41.618797979797975,1996
36.09198999999998,1997
36.09198999999998,1998
36.09198999999998,1999
54.444804347826114,2000
54.444804347826114,2001
54.444804347826114,2002
51.455679999999994,2003
51.455679999999994,2004
51.455679999999994,2005
59.16331707317072,2006
59.16331707317072,2007
59.16331707317072,2008
45.126169999999995,2009
45.126169999999995,2010
45.126169999999995,2011
26.133701298701297,2012
26.133701298701297,2013
26.133701298701297,2014
25.502752577319594,2015
25.502752577319594,2016
25.502752577319594,2017
24.11929545454545,2018
24.11929545454545,2019
24.11929545454545,2020
20.51959782608696,2021
20.51959782608696,2022
20.51959782608696,2023
21.712602739726027,2024
21.712602739726027,2025
21.712602739726027,2026
21.766142857142864,2027
21.766142857142864,2028
21.766142857142864,2029
21.182986301369862,2030
21.182986301369862,2031
21.182986301369862,2032
19.663009999999993,2033
19.663009999999993,2034
19.663009999999993,2035
15.2378,2036
15.2378,2037
15.2378,2038
22.57316,2039
22.57316,2040
22.57316,2041
27.693300000000004,2042
27.693300000000004,2043
27.693300000000004,2044
36.421530000000004,2045
36.421530000000004,2046
36.421530000000004,2047
34.75463,2048
34.75463,2049
34.75463,2050
52.559330000000024,2051
52.559330000000024,2052
52.559330000000024,2053
51.64697000000004,2054
51.64697000000004,2055
51.64697000000004,2056
47.935500000000026,2057
47.935500000000026,2058
47.935500000000026,2059
12.842451612903226,2060
12.842451612903226,2061
12.842451612903226,2062
23.606635294117652,2063
23.606635294117652,2064
23.606635294117652,2065
25.230091954022996,2066
25.230091954022996,2067
25.230091954022996,2068
41.97664864864866,2069
41.97664864864866,2070
41.97664864864866,2071
25.810168539325836,2072
25.810168539325836,2073
25.810168539325836,2074
22.134013333333325,2075
22.134013333333325,2076
22.134013333333325,2077
5.592438356164384,2078
5.592438356164384,2079
5.592438356164384,2080
5.100018518518518,2081
5.100018518518518,2082
5.100018518518518,2083
5.121859649122807,2084
5.121859649122807,2085
5.121859649122807,2086
3.4929361702127673,2087
3.4929361702127673,2088
3.4929361702127673,2089
3.236339285714286,2090
3.236339285714286,2091
3.236339285714286,2092
11.097363636363637,2093
11.097363636363637,2094
11.097363636363637,2095
8.67655,2096
8.67655,2097
8.67655,2098
10.826022222222223,2099
10.826022222222223,2100
10.826022222222223,2101
9.26275925925926,2102
9.26275925925926,2103
9.26275925925926,2104
37.62158928571428,2105
37.62158928571428,2106
37.62158928571428,2107
43.69182857142857,2108
43.69182857142857,2109
43.69182857142857,2110
69.68463157894737,2111
69.68463157894737,2112
69.68463157894737,2113
54.042240000000014,2114
54.042240000000014,2115
54.042240000000014,2116
51.644670000000026,2117
51.644670000000026,2118
51.644670000000026,2119
28.506269999999994,2120
28.506269999999994,2121
28.506269999999994,2122
48.76187234042554,2123
48.76187234042554,2124
48.76187234042554,2125
70.66260999999999,2126
70.66260999999999,2127
70.66260999999999,2128
89.76763636363634,2129
89.76763636363634,2130
89.76763636363634,2131
87.25649,2132
87.25649,2133
87.25649,2134
76.02759999999999,2135
76.02759999999999,2136
76.02759999999999,2137
95.45997,2138
95.45997,2139
95.45997,2140
107.69181111111108,2141
107.69181111111108,2142
107.69181111111108,2143
91.81463829787234,2144
91.81463829787234,2145
91.81463829787234,2146
51.19585869565217,2147
51.19585869565217,2148
51.19585869565217,2149
93.94819101123592,2150
93.94819101123592,2151
93.94819101123592,2152
113.35161000000004,2153
113.35161000000004,2154
113.35161000000004,2155
139.5247368421053,2156
139.5247368421053,2157
139.5247368421053,2158
133.34425000000005,2159
133.34425000000005,2160
133.34425000000005,2161
140.23662068965518,2162
140.23662068965518,2163
140.23662068965518,2164
123.2730714285714,2165
123.2730714285714,2166
123.2730714285714,2167
98.26748192771082,2168
98.26748192771082,2169
98.26748192771082,2170
78.64192999999999,2171
78.64192999999999,2172
78.64192999999999,2173
42.321266666666666,2174
42.321266666666666,2175
42.321266666666666,2176
25.710830000000005,2177
25.710830000000005,2178
25.710830000000005,2179
28.12294252873563,2180
28.12294252873563,2181
28.12294252873563,2182
21.656709999999993,2183
21.656709999999993,2184
21.656709999999993,2185
20.86562790697674,2186
20.86562790697674,2187
20.86562790697674,2188
26.804927710843376,2189
26.804927710843376,2190
26.804927710843376,2191
27.032000000000004,2192
27.032000000000004,2193
27.032000000000004,2194
25.63284285714287,2195
25.63284285714287,2196
25.63284285714287,2197
0.0,2198
0.0,2199
0.0,2200
8.74178947368421,2201
8.74178947368421,2202
8.74178947368421,2203
12.04730434782609,2204
12.04730434782609,2205
12.04730434782609,2206
9.317984615384615,2207
9.317984615384615,2208
9.317984615384615,2209
6.45261403508772,2210
6.45261403508772,2211
6.45261403508772,2212
2.370659999999999,2213
2.370659999999999,2214
2.370659999999999,2215
2.5782499999999993,2216
2.5782499999999993,2217
2.5782499999999993,2218
2.7143148148148146,2219
2.7143148148148146,2220
2.7143148148148146,2221
2.561,2222
2.561,2223
2.561,2224
2.6060909090909083,2225
2.6060909090909083,2226
2.6060909090909083,2227
2.2862432432432427,2228
2.2862432432432427,2229
2.2862432432432427,2230
2.982233333333333,2231
2.982233333333333,2232
2.982233333333333,2233
2.7645937499999995,2234
2.7645937499999995,2235
2.7645937499999995,2236
2.3295789473684216,2237
2.3295789473684216,2238
2.3295789473684216,2239
2.359767441860466,2240
2.359767441860466,2241
2.359767441860466,2242
2.343707317073171,2243
2.343707317073171,2244
2.343707317073171,2245
2.6338510638297876,2246
2.6338510638297876,2247
2.6338510638297876,2248
4.1663571428571435,2249
4.1663571428571435,2250
4.1663571428571435,2251
3.9523541666666655,2252
3.9523541666666655,2253
3.9523541666666655,2254
3.927649999999999,2255
3.927649999999999,2256
3.927649999999999,2257
6.476127659574469,2258
6.476127659574469,2259
6.476127659574469,2260
5.78808108108108,2261
5.78808108108108,2262
5.78808108108108,2263
5.644604651162788,2264
5.644604651162788,2265
5.644604651162788,2266
2.550051282051282,2267
2.550051282051282,2268
2.550051282051282,2269
2.626673076923077,2270
2.626673076923077,2271
2.626673076923077,2272
2.4147826086956523,2273
2.4147826086956523,2274
2.4147826086956523,2275
2.3700943396226424,2276
2.3700943396226424,2277
2.3700943396226424,2278
2.6276666666666673,2279
2.6276666666666673,2280
2.6276666666666673,2281
2.4153255813953485,2282
2.4153255813953485,2283
2.4153255813953485,2284
4.032729729729729,2285
4.032729729729729,2286
4.032729729729729,2287
4.318340909090909,2288
4.318340909090909,2289
4.318340909090909,2290
4.595999999999998,2291
4.595999999999998,2292
4.595999999999998,2293
4.099534883720931,2294
4.099534883720931,2295
4.099534883720931,2296
3.534194444444444,2297
3.534194444444444,2298
3.534194444444444,2299
3.4491351351351343,2300
3.4491351351351343,2301
3.4491351351351343,2302
3.399052631578947,2303
3.399052631578947,2304
3.399052631578947,2305
3.685125,2306
3.685125,2307
3.685125,2308
2.203027027027027,2309
2.203027027027027,2310


==> Data/Home-Timeline-Proactive-Latency-AVG.csv <==
value,xtick
6.27,150
6.27,151
5.44,152
5.02,153
4.77,154
4.73,155
4.71,156
4.68,157
4.47,158
4.29,159
4.15,160
4.05,161
3.96,162
3.88,163
3.83,164
3.78,165
3.73,166
3.69,167
3.65,168
3.62,169
4.18,170
4.69,171
5.15,172
5.46,173
5.75,174
6.02,175
7.84,176
9.53,177
11.11,178
12.67,179
14.14,180
15.51,181
17.3,182
18.98,183
20.57,184
22.16,185
23.67,186
25.1,187
26.2,188
27.24,189
28.23,190
29.31,191
30.34,192
31.32,193
32.06,194
32.76,195
33.44,196
34.14,197
34.81,198
35.45,199
36.45,200
37.4,201
38.33,202
40.01,203
41.63,204
43.19,205
45.42,206
47.58,207
49.66,208
51.83,209
53.93,210
55.96,211
56.98,212
57.97,213
58.93,214
59.71,215
60.47,216
61.21,217
61.94,218
62.65,219
63.34,220
64.08,221
64.81,222
65.51,223
65.74,224
65.96,225
66.18,226
66.12,227
66.05,228
65.98,229
65.85,230
65.73,231
65.6,232
65.77,233
65.93,234
66.09,235
66.01,236
65.92,237
65.84,238
65.89,239
65.94,240
65.99,241
65.52,242
65.06,243
64.61,244
64.26,245
63.91,246
63.58,247
63.19,248
62.8,249
62.43,250
62.24,251
62.06,252
61.88,253
61.56,254
61.26,255
60.95,256
60.68,257
60.4,258
60.13,259
59.7,260
59.28,261
58.86,262
58.44,263
58.04,264
57.64,265
57.21,266
56.79,267
56.38,268
55.99,269
55.62,270
55.24,271
54.82,272
54.41,273
54.0,274
53.89,275
53.78,276
53.67,277
53.57,278
53.47,279
53.37,280
53.43,281
53.48,282
53.53,283
53.26,284
53.0,285
52.74,286
52.5,287
52.27,288
52.05,289
51.9,290
51.75,291
51.6,292
51.39,293
51.19,294
50.99,295
50.8,296
50.6,297
50.41,298
50.33,299
50.24,300
50.16,301
50.11,302
50.05,303
50.01,304
50.06,305
50.11,306
50.16,307
50.22,308
50.28,309
50.34,310
50.25,311
50.17,312
50.09,313
50.01,314
49.94,315
49.86,316
49.72,317
49.57,318
49.43,319
49.24,320
49.04,321
48.85,322
48.65,323
48.44,324
48.24,325
48.04,326
47.85,327
47.65,328
47.43,329
47.22,330
47.0,331
46.78,332
46.56,333
46.34,334
46.15,335
45.96,336
45.77,337
45.56,338
45.35,339
45.15,340
44.95,341
44.75,342
44.55,343
44.36,344
44.17,345
43.98,346
43.77,347
43.57,348
43.37,349
43.18,350
42.98,351
42.78,352
42.61,353
42.44,354
42.27,355
42.1,356
41.92,357
41.76,358
41.6,359
41.44,360
41.28,361
41.26,362
41.23,363
41.21,364
41.21,365
41.21,366
41.2,367
41.17,368
41.14,369
41.1,370
40.98,371
40.85,372
40.73,373
40.8,374
40.87,375
40.94,376
41.04,377
41.14,378
41.24,379
41.39,380
41.53,381
41.67,382
41.86,383
42.03,384
42.21,385
42.58,386
42.94,387
43.29,388
43.66,389
44.02,390
44.38,391
44.69,392
44.99,393
45.29,394
45.61,395
45.92,396
46.23,397
46.55,398
46.87,399
47.19,400
47.5,401
47.81,402
48.11,403
48.58,404
49.05,405
49.51,406
49.98,407
50.44,408
50.89,409
51.35,410
51.81,411
52.27,412
52.77,413
53.27,414
53.76,415
54.05,416
54.34,417
54.63,418
54.93,419
55.23,420
55.52,421
55.68,422
55.83,423
55.99,424
56.07,425
56.16,426
56.24,427
56.27,428
56.3,429
56.33,430
56.35,431
56.38,432
56.41,433
56.43,434
56.46,435
56.49,436
56.48,437
56.47,438
56.46,439
56.45,440
56.44,441
56.42,442
56.32,443
56.21,444
56.11,445
55.99,446
55.88,447
55.76,448
55.67,449
55.57,450
55.48,451
55.34,452
55.2,453
55.07,454
54.9,455
54.73,456
54.57,457
54.4,458
54.23,459
54.07,460
53.92,461
53.78,462
53.64,463
53.5,464
53.37,465
53.23,466
53.09,467
52.95,468
52.81,469
52.66,470
52.5,471
52.35,472
52.22,473
52.09,474
51.96,475
51.83,476
51.7,477
51.57,478
51.45,479
51.33,480
51.21,481
51.07,482
50.94,483
50.8,484
50.66,485
50.53,486
50.39,487
50.25,488
50.12,489
49.98,490
49.86,491
49.74,492
49.61,493
49.49,494
49.37,495
49.24,496
49.12,497
49.01,498
48.89,499
48.76,500
48.64,501
48.52,502
48.39,503
48.26,504
48.14,505
48.01,506
47.89,507
47.77,508
47.66,509
47.54,510
47.42,511
47.3,512
47.19,513
47.07,514
46.97,515
46.87,516
46.77,517
46.66,518
46.56,519
46.46,520
46.41,521
46.37,522
46.32,523
46.26,524
46.2,525
46.13,526
46.06,527
45.99,528
45.92,529
45.84,530
45.76,531
45.68,532
45.58,533
45.48,534
45.38,535
45.27,536
45.17,537
45.07,538
44.98,539
44.89,540
44.8,541
44.71,542
44.61,543
44.52,544
44.42,545
44.33,546
44.24,547
44.14,548
44.05,549
43.96,550
43.9,551
43.85,552
43.8,553
43.74,554
43.67,555
43.61,556
43.59,557
43.57,558
43.55,559
43.48,560
43.41,561
43.34,562
43.29,563
43.24,564
43.18,565
43.12,566
43.06,567
43.0,568
42.92,569
42.83,570
42.75,571
42.66,572
42.57,573
42.49,574
42.4,575
42.31,576
42.21,577
42.12,578
42.03,579
41.94,580
41.85,581
41.76,582
41.68,583
41.59,584
41.5,585
41.41,586
41.34,587
41.27,588
41.2,589
41.12,590
41.05,591
40.98,592
40.91,593
40.84,594
40.78,595
40.71,596
40.64,597
40.57,598
40.49,599
40.4,600
40.32,601
40.24,602
40.16,603
40.08,604
40.0,605
39.91,606
39.83,607
39.76,608
39.68,609
39.6,610
39.53,611
39.45,612
39.38,613
39.3,614
39.23,615
39.15,616
39.08,617
39.01,618
38.94,619
38.87,620
38.8,621
38.72,622
38.65,623
38.58,624
38.51,625
38.44,626
38.37,627
38.3,628
38.25,629
38.19,630
38.14,631
38.08,632
38.01,633
37.95,634
37.95,635
37.95,636
37.95,637
37.97,638
38.0,639
38.03,640
38.12,641
38.21,642
38.3,643
38.38,644
38.46,645
38.54,646
38.66,647
38.78,648
38.9,649
39.01,650
39.13,651
39.24,652
39.34,653
39.44,654
39.54,655
39.68,656
39.82,657
39.96,658
40.1,659
40.25,660
40.4,661
40.54,662
40.68,663
40.82,664
40.98,665
41.14,666
41.3,667
41.38,668
41.45,669
41.52,670
41.67,671
41.81,672
41.96,673
42.09,674
42.22,675
42.35,676
42.45,677
42.55,678
42.64,679
42.69,680
42.73,681
42.78,682
42.82,683
42.87,684
42.91,685
42.97,686
43.02,687
43.07,688
43.12,689
43.17,690
43.22,691
43.24,692
43.26,693
43.29,694
43.28,695
43.28,696
43.28,697
43.25,698
43.22,699
43.19,700
43.14,701
43.09,702
43.05,703
42.99,704
42.94,705
42.88,706
42.82,707
42.76,708
42.7,709
42.64,710
42.57,711
42.51,712
42.45,713
42.39,714
42.32,715
42.26,716
42.19,717
42.12,718
42.05,719
41.99,720
41.92,721
41.86,722
41.8,723
41.73,724
41.67,725
41.6,726
41.54,727
41.48,728
41.42,729
41.36,730
41.3,731
41.24,732
41.18,733
41.12,734
41.06,735
41.0,736
40.94,737
40.88,738
40.82,739
40.76,740
40.7,741
40.63,742
40.57,743
40.51,744
40.44,745
40.38,746
40.32,747
40.25,748
40.2,749
40.14,750
40.09,751
40.06,752
40.04,753
40.02,754
40.0,755
39.99,756
39.97,757
39.96,758
39.95,759
39.94,760
39.95,761
39.95,762
39.96,763
39.96,764
39.95,765
39.95,766
39.95,767
39.95,768
39.95,769
39.94,770
39.93,771
39.92,772
39.9,773
39.87,774
39.85,775
39.82,776
39.79,777
39.76,778
39.72,779
39.69,780
39.66,781
39.63,782
39.6,783
39.56,784
39.53,785
39.5,786
39.47,787
39.42,788
39.38,789
39.33,790
39.29,791
39.25,792
39.21,793
39.16,794
39.11,795
39.06,796
39.01,797
38.97,798
38.92,799
38.87,800
38.82,801
38.77,802
38.72,803
38.68,804
38.64,805
38.6,806
38.56,807
38.51,808
38.48,809
38.44,810
38.4,811
38.36,812
38.31,813
38.27,814
38.23,815
38.2,816
38.16,817
38.11,818
38.06,819
38.01,820
37.96,821
37.9,822
37.85,823
37.8,824
37.75,825
37.7,826
37.69,827
37.67,828
37.65,829
37.63,830
37.61,831
37.59,832
37.6,833
37.62,834
37.63,835
37.64,836
37.65,837
37.66,838
37.73,839
37.81,840
37.89,841
37.96,842
38.03,843
38.1,844
38.24,845
38.37,846
38.5,847
38.58,848
38.65,849
38.72,850
38.83,851
38.94,852
39.04,853
39.13,854
39.21,855
39.29,856
39.45,857
39.62,858
39.78,859
39.95,860
40.13,861
40.3,862
40.52,863
40.74,864
40.95,865
41.1,866
41.24,867
41.39,868
41.62,869
41.86,870
42.09,871
42.27,872
42.44,873
42.62,874
42.8,875
42.97,876
43.15,877
43.23,878
43.31,879
43.4,880
43.49,881
43.57,882
43.66,883
43.68,884
43.7,885
43.72,886
43.74,887
43.76,888
43.79,889
43.82,890
43.84,891
43.87,892
43.88,893
43.88,894
43.89,895
43.9,896
43.91,897
43.92,898
43.91,899
43.89,900
43.88,901
43.86,902
43.83,903
43.81,904
43.76,905
43.71,906
43.66,907
43.62,908
43.57,909
43.53,910
43.48,911
43.44,912
43.4,913
43.34,914
43.29,915
43.24,916
43.18,917
43.13,918
43.08,919
43.03,920
42.98,921
42.92,922
42.87,923
42.82,924
42.77,925
42.73,926
42.68,927
42.63,928
42.59,929
42.54,930
42.5,931
42.45,932
42.41,933
42.36,934
42.31,935
42.27,936
42.22,937
42.18,938
42.13,939
42.09,940
42.04,941
42.0,942
41.95,943
41.91,944
41.87,945
41.82,946
41.78,947
41.73,948
41.69,949
41.64,950
41.6,951
41.55,952
41.51,953
41.46,954
41.42,955
41.38,956
41.33,957
41.29,958
41.24,959
41.2,960
41.16,961
41.12,962
41.07,963
41.03,964
40.98,965
40.94,966
40.89,967
40.85,968
40.8,969
40.76,970
40.72,971
40.67,972
40.63,973
40.59,974
40.55,975
40.51,976
40.47,977
40.43,978
40.39,979
40.35,980
40.31,981
40.26,982
40.22,983
40.18,984
40.14,985
40.1,986
40.06,987
40.01,988
39.97,989
39.93,990
39.89,991
39.85,992
39.81,993
39.77,994
39.73,995
39.69,996
39.65,997
39.61,998
39.58,999
39.54,1000
39.5,1001
39.46,1002
39.42,1003
39.38,1004
39.34,1005
39.3,1006
39.27,1007
39.23,1008
39.19,1009
39.15,1010
39.11,1011
39.08,1012
39.04,1013
39.0,1014
38.97,1015
38.95,1016
38.93,1017
38.91,1018
38.88,1019
38.86,1020
38.83,1021
38.81,1022
38.79,1023
38.78,1024
38.76,1025
38.74,1026
38.72,1027
38.69,1028
38.67,1029
38.64,1030
38.62,1031
38.6,1032
38.58,1033
38.55,1034
38.51,1035
38.48,1036
38.45,1037
38.42,1038
38.38,1039
38.35,1040
38.31,1041
38.27,1042
38.23,1043
38.19,1044
38.16,1045
38.12,1046
38.08,1047
38.05,1048
38.01,1049
37.98,1050
37.94,1051
37.91,1052
37.87,1053
37.83,1054
37.8,1055
37.77,1056
37.73,1057
37.7,1058
37.67,1059
37.65,1060
37.62,1061
37.59,1062
37.57,1063
37.54,1064
37.52,1065
37.49,1066
37.47,1067
37.44,1068
37.41,1069
37.38,1070
37.35,1071
37.31,1072
37.28,1073
37.25,1074
37.21,1075
37.2,1076
37.18,1077
37.17,1078
37.16,1079
37.14,1080
37.13,1081
37.12,1082
37.1,1083
37.09,1084
37.07,1085
37.06,1086
37.04,1087
37.01,1088
36.99,1089
36.96,1090
36.93,1091
36.9,1092
36.87,1093
36.85,1094
36.83,1095
36.81,1096
36.82,1097
36.83,1098
36.85,1099
36.87,1100
36.89,1101
36.91,1102
36.92,1103
36.93,1104
36.95,1105
36.94,1106
36.94,1107
36.94,1108
36.97,1109
37.01,1110
37.04,1111
37.08,1112
37.12,1113
37.16,1114
37.23,1115
37.29,1116
37.35,1117
37.39,1118
37.42,1119
37.45,1120
37.49,1121
37.53,1122
37.57,1123
37.6,1124
37.63,1125
37.65,1126
37.71,1127
37.76,1128
37.82,1129
37.86,1130
37.9,1131
37.94,1132
38.0,1133
38.06,1134
38.12,1135
38.17,1136
38.23,1137
38.28,1138
38.33,1139
38.38,1140
38.43,1141
38.49,1142
38.55,1143
38.61,1144
38.64,1145
38.67,1146
38.7,1147
38.72,1148
38.73,1149
38.74,1150
38.75,1151
38.75,1152
38.76,1153
38.77,1154
38.78,1155
38.79,1156
38.81,1157
38.84,1158
38.86,1159
38.87,1160
38.89,1161
38.91,1162
38.9,1163
38.89,1164
38.89,1165
38.87,1166
38.84,1167
38.82,1168
38.81,1169
38.79,1170
38.78,1171
38.76,1172
38.74,1173
38.72,1174
38.71,1175
38.71,1176
38.7,1177
38.7,1178
38.71,1179
38.71,1180
38.71,1181
38.71,1182
38.71,1183
38.73,1184
38.74,1185
38.75,1186
38.76,1187
38.76,1188
38.76,1189
38.75,1190
38.74,1191
38.74,1192
38.72,1193
38.71,1194
38.7,1195
38.68,1196
38.66,1197
38.63,1198
38.61,1199
38.59,1200
38.57,1201
38.55,1202
38.53,1203
38.51,1204
38.49,1205
38.47,1206
38.45,1207
38.46,1208
38.48,1209
38.49,1210
38.51,1211
38.53,1212
38.55,1213
38.57,1214
38.59,1215
38.61,1216
38.61,1217
38.6,1218
38.59,1219
38.6,1220
38.61,1221
38.62,1222
38.62,1223
38.61,1224
38.61,1225
38.62,1226
38.63,1227
38.64,1228
38.64,1229
38.64,1230
38.63,1231
38.63,1232
38.63,1233
38.63,1234
38.61,1235
38.6,1236
38.59,1237
38.57,1238
38.54,1239
38.52,1240
38.5,1241
38.47,1242
38.44,1243
38.41,1244
38.38,1245
38.35,1246
38.32,1247
38.28,1248
38.25,1249
38.23,1250
38.2,1251
38.17,1252
38.14,1253
38.12,1254
38.09,1255
38.07,1256
38.04,1257
38.02,1258
37.99,1259
37.96,1260
37.93,1261
37.9,1262
37.87,1263
37.84,1264
37.81,1265
37.77,1266
37.74,1267
37.71,1268
37.68,1269
37.65,1270
37.62,1271
37.59,1272
37.56,1273
37.53,1274
37.5,1275
37.47,1276
37.44,1277
37.41,1278
37.38,1279
37.36,1280
37.34,1281
37.31,1282
37.29,1283
37.27,1284
37.25,1285
37.24,1286
37.23,1287
37.22,1288
37.21,1289
37.19,1290
37.18,1291
37.19,1292
37.21,1293
37.22,1294
37.24,1295
37.26,1296
37.29,1297
37.33,1298
37.37,1299
37.41,1300
37.43,1301
37.45,1302
37.47,1303
37.5,1304
37.53,1305
37.56,1306
37.58,1307
37.61,1308
37.64,1309
37.67,1310
37.71,1311
37.74,1312
37.78,1313
37.81,1314
37.85,1315
37.91,1316
37.96,1317
38.02,1318
38.11,1319
38.2,1320
38.29,1321
38.38,1322
38.48,1323
38.57,1324
38.67,1325
38.77,1326
38.87,1327
38.96,1328
39.06,1329
39.16,1330
39.26,1331
39.35,1332
39.45,1333
39.54,1334
39.63,1335
39.73,1336
39.82,1337
39.91,1338
40.0,1339
40.03,1340
40.06,1341
40.1,1342
40.15,1343
40.21,1344
40.26,1345
40.31,1346
40.35,1347
40.39,1348
40.43,1349
40.47,1350
40.51,1351
40.52,1352
40.53,1353
40.53,1354
40.51,1355
40.49,1356
40.46,1357
40.44,1358
40.41,1359
40.39,1360
40.36,1361
40.33,1362
40.31,1363
40.28,1364
40.25,1365
40.23,1366
40.19,1367
40.16,1368
40.13,1369
40.1,1370
40.07,1371
40.04,1372
40.01,1373
39.98,1374
39.95,1375
39.92,1376
39.89,1377
39.86,1378
39.83,1379
39.8,1380
39.77,1381
39.74,1382
39.71,1383
39.68,1384
39.65,1385
39.62,1386
39.59,1387
39.56,1388
39.53,1389
39.5,1390
39.47,1391
39.45,1392
39.42,1393
39.39,1394
39.36,1395
39.33,1396
39.31,1397
39.28,1398
39.25,1399
39.22,1400
39.19,1401
39.16,1402
39.14,1403
39.11,1404
39.09,1405
39.06,1406
39.04,1407
39.01,1408
38.99,1409
38.96,1410
38.94,1411
38.91,1412
38.88,1413
38.85,1414
38.82,1415
38.79,1416
38.77,1417
38.74,1418
38.71,1419
38.68,1420
38.65,1421
38.62,1422
38.59,1423
38.56,1424
38.54,1425
38.51,1426
38.48,1427
38.45,1428
38.42,1429
38.39,1430
38.36,1431
38.34,1432
38.31,1433
38.29,1434
38.27,1435
38.24,1436
38.22,1437
38.2,1438
38.18,1439
38.15,1440
38.13,1441
38.11,1442
38.09,1443
38.07,1444
38.05,1445
38.03,1446
38.01,1447
37.99,1448
37.97,1449
37.95,1450
37.93,1451
37.91,1452
37.89,1453
37.87,1454
37.86,1455
37.84,1456
37.81,1457
37.78,1458
37.75,1459
37.73,1460
37.7,1461
37.67,1462
37.65,1463
37.63,1464
37.6,1465
37.58,1466
37.55,1467
37.53,1468
37.51,1469
37.48,1470
37.46,1471
37.43,1472
37.41,1473
37.39,1474
37.36,1475
37.33,1476
37.31,1477
37.28,1478
37.25,1479
37.23,1480
37.2,1481
37.17,1482
37.15,1483
37.12,1484
37.1,1485
37.07,1486
37.05,1487
37.03,1488
37.0,1489
36.98,1490
36.96,1491
36.94,1492
36.91,1493
36.89,1494
36.87,1495
36.85,1496
36.82,1497
36.8,1498
36.78,1499
36.75,1500
36.73,1501
36.7,1502
36.68,1503
36.65,1504
36.64,1505
36.62,1506
36.61,1507
36.6,1508
36.58,1509
36.57,1510
36.56,1511
36.55,1512
36.54,1513
36.52,1514
36.51,1515
36.5,1516
36.48,1517
36.46,1518
36.43,1519
36.41,1520
36.39,1521
36.37,1522
36.34,1523
36.32,1524
36.3,1525
36.28,1526
36.25,1527
36.23,1528
36.21,1529
36.18,1530
36.16,1531
36.13,1532
36.11,1533
36.08,1534
36.06,1535
36.04,1536
36.01,1537
35.99,1538
35.96,1539
35.94,1540
35.92,1541
35.9,1542
35.88,1543
35.86,1544
35.84,1545
35.82,1546
35.8,1547
35.79,1548
35.77,1549
35.76,1550
35.74,1551
35.72,1552
35.71,1553
35.69,1554
35.68,1555
35.68,1556
35.67,1557
35.67,1558
35.67,1559
35.68,1560
35.68,1561
35.7,1562
35.72,1563
35.74,1564
35.76,1565
35.78,1566
35.81,1567
35.83,1568
35.85,1569
35.87,1570
35.89,1571
35.9,1572
35.92,1573
35.93,1574
35.94,1575
35.95,1576
35.98,1577
36.01,1578
36.04,1579
36.1,1580
36.15,1581
36.21,1582
36.26,1583
36.32,1584
36.37,1585
36.45,1586
36.52,1587
36.6,1588
36.66,1589
36.72,1590
36.78,1591
36.84,1592
36.9,1593
36.96,1594
37.01,1595
37.06,1596
37.11,1597
37.15,1598
37.19,1599
37.23,1600
37.24,1601
37.26,1602
37.27,1603
37.27,1604
37.28,1605
37.28,1606
37.28,1607
37.28,1608
37.28,1609
37.3,1610
37.32,1611
37.34,1612
37.35,1613
37.36,1614
37.37,1615
37.39,1616
37.41,1617
37.42,1618
37.43,1619
37.43,1620
37.43,1621
37.42,1622
37.4,1623
37.39,1624
37.37,1625
37.36,1626
37.34,1627
37.32,1628
37.31,1629
37.29,1630
37.28,1631
37.26,1632
37.24,1633
37.23,1634
37.21,1635
37.2,1636
37.18,1637
37.16,1638
37.15,1639
37.12,1640
37.1,1641
37.08,1642
37.06,1643
37.04,1644
37.01,1645
36.99,1646
36.97,1647
36.95,1648
36.94,1649
36.92,1650
36.91,1651
36.89,1652
36.88,1653
36.87,1654
36.85,1655
36.83,1656
36.82,1657
36.8,1658
36.77,1659
36.75,1660
36.73,1661
36.72,1662
36.7,1663
36.68,1664
36.66,1665
36.64,1666
36.63,1667
36.62,1668
36.61,1669
36.6,1670
36.59,1671
36.57,1672
36.56,1673
36.54,1674
36.53,1675
36.5,1676
36.48,1677
36.46,1678
36.44,1679
36.42,1680
36.41,1681
36.39,1682
36.37,1683
36.35,1684
36.33,1685
36.31,1686
36.29,1687
36.28,1688
36.26,1689
36.24,1690
36.22,1691
36.2,1692
36.18,1693
36.16,1694
36.13,1695
36.11,1696
36.09,1697
36.07,1698
36.05,1699
36.03,1700
36.01,1701
35.99,1702
35.97,1703
35.96,1704
35.94,1705
35.92,1706
35.9,1707
35.88,1708
35.86,1709
35.84,1710
35.82,1711
35.8,1712
35.78,1713
35.76,1714
35.74,1715
35.72,1716
35.7,1717
35.68,1718
35.66,1719
35.63,1720
35.61,1721
35.59,1722
35.57,1723
35.55,1724
35.53,1725
35.51,1726
35.49,1727
35.47,1728
35.45,1729
35.43,1730
35.41,1731
35.39,1732
35.37,1733
35.35,1734
35.33,1735
35.31,1736
35.29,1737
35.27,1738
35.25,1739
35.23,1740
35.21,1741
35.2,1742
35.18,1743
35.17,1744
35.16,1745
35.15,1746
35.14,1747
35.13,1748
35.12,1749
35.11,1750
35.11,1751
35.11,1752
35.11,1753
35.11,1754
35.11,1755
35.11,1756
35.15,1757
35.2,1758
35.24,1759
35.29,1760
35.33,1761
35.38,1762
35.45,1763
35.52,1764
35.59,1765
35.67,1766
35.74,1767
35.81,1768
35.85,1769
35.89,1770
35.94,1771
35.98,1772
36.02,1773
36.07,1774
36.12,1775
36.17,1776
36.22,1777
36.23,1778
36.25,1779
36.26,1780
36.28,1781
36.29,1782
36.31,1783
36.3,1784
36.29,1785
36.29,1786
36.27,1787
36.26,1788
36.25,1789
36.23,1790
36.22,1791
36.21,1792
36.19,1793
36.18,1794
36.16,1795
36.15,1796
36.14,1797
36.13,1798
36.11,1799
36.1,1800
36.08,1801
36.07,1802
36.05,1803
36.03,1804
36.02,1805
36.0,1806
35.99,1807
35.97,1808
35.95,1809
35.94,1810
35.92,1811
35.9,1812
35.89,1813
35.87,1814
35.85,1815
35.84,1816
35.82,1817
35.8,1818
35.79,1819
35.77,1820
35.75,1821
35.73,1822
35.72,1823
35.7,1824
35.68,1825
35.66,1826
35.64,1827
35.62,1828
35.6,1829
35.58,1830
35.56,1831
35.54,1832
35.52,1833
35.5,1834
35.48,1835
35.47,1836
35.45,1837
35.43,1838
35.41,1839
35.39,1840
35.37,1841
35.35,1842
35.34,1843
35.32,1844
35.3,1845
35.28,1846
35.26,1847
35.25,1848
35.23,1849
35.21,1850
35.2,1851
35.18,1852
35.17,1853
35.15,1854
35.13,1855
35.11,1856
35.1,1857
35.08,1858
35.06,1859
35.04,1860
35.03,1861
35.01,1862
34.99,1863
34.97,1864
34.95,1865
34.93,1866
34.92,1867
34.9,1868
34.88,1869
34.86,1870
34.84,1871
34.82,1872
34.81,1873
34.79,1874
34.77,1875
34.75,1876
34.73,1877
34.71,1878
34.7,1879
34.68,1880
34.66,1881
34.64,1882
34.62,1883
34.61,1884
34.59,1885
34.58,1886
34.56,1887
34.55,1888
34.53,1889
34.51,1890
34.5,1891
34.48,1892
34.46,1893
34.44,1894
34.42,1895
34.41,1896
34.39,1897
34.37,1898
34.35,1899
34.33,1900
34.32,1901
34.3,1902
34.28,1903
34.26,1904
34.24,1905
34.23,1906
34.21,1907
34.19,1908
34.17,1909
34.16,1910
34.14,1911
34.12,1912
34.1,1913
34.09,1914
34.07,1915
34.06,1916
34.04,1917
34.02,1918
34.01,1919
33.99,1920
33.97,1921
33.96,1922
33.94,1923
33.92,1924
33.91,1925
33.89,1926
33.87,1927
33.85,1928
33.84,1929
33.82,1930
33.8,1931
33.79,1932
33.77,1933
33.75,1934
33.73,1935
33.72,1936
33.7,1937
33.68,1938
33.67,1939
33.65,1940
33.63,1941
33.61,1942
33.6,1943
33.58,1944
33.56,1945
33.55,1946
33.53,1947
33.51,1948
33.49,1949
33.48,1950
33.46,1951
33.44,1952
33.43,1953
33.41,1954
33.39,1955
33.38,1956
33.36,1957
33.34,1958
33.32,1959
33.31,1960
33.29,1961
33.28,1962
33.26,1963
33.25,1964
33.23,1965
33.21,1966
33.2,1967
33.18,1968
33.17,1969
33.15,1970
33.14,1971
33.12,1972
33.1,1973
33.09,1974
33.07,1975
33.05,1976
33.04,1977
33.02,1978
33.01,1979
33.0,1980
32.99,1981
32.98,1982
32.97,1983
32.96,1984
32.95,1985
32.94,1986
32.93,1987
32.91,1988
32.9,1989
32.88,1990
32.87,1991
32.85,1992
32.84,1993
32.82,1994
32.81,1995
32.8,1996
32.78,1997
32.77,1998
32.75,1999
32.73,2000
32.72,2001
32.7,2002
32.69,2003
32.67,2004
32.66,2005
32.65,2006
32.63,2007
32.62,2008
32.61,2009
32.6,2010
32.59,2011
32.57,2012
32.56,2013
32.55,2014
32.55,2015
32.55,2016
32.55,2017
32.55,2018
32.56,2019
32.57,2020
32.58,2021
32.59,2022
32.61,2023
32.61,2024
32.62,2025
32.63,2026
32.63,2027
32.63,2028
32.63,2029
32.63,2030
32.63,2031
32.63,2032
32.64,2033
32.65,2034
32.66,2035
32.67,2036
32.69,2037
32.71,2038
32.74,2039
32.77,2040
32.8,2041
32.84,2042
32.88,2043
32.92,2044
32.97,2045
33.02,2046
33.07,2047
33.12,2048
33.17,2049
33.22,2050
33.28,2051
33.34,2052
33.4,2053
33.45,2054
33.49,2055
33.54,2056
33.58,2057
33.61,2058
33.65,2059
33.68,2060
33.71,2061
33.74,2062
33.75,2063
33.76,2064
33.77,2065
33.77,2066
33.78,2067
33.78,2068
33.8,2069
33.82,2070
33.83,2071
33.85,2072
33.88,2073
33.9,2074
33.92,2075
33.94,2076
33.96,2077
33.97,2078
33.98,2079
33.99,2080
33.98,2081
33.98,2082
33.97,2083
33.95,2084
33.94,2085
33.92,2086
33.91,2087
33.89,2088
33.88,2089
33.86,2090
33.85,2091
33.83,2092
33.81,2093
33.8,2094
33.78,2095
33.77,2096
33.75,2097
33.74,2098
33.72,2099
33.71,2100
33.69,2101
33.67,2102
33.66,2103
33.64,2104
33.63,2105
33.61,2106
33.6,2107
33.58,2108
33.57,2109
33.55,2110
33.53,2111
33.52,2112
33.5,2113
33.49,2114
33.48,2115
33.47,2116
33.45,2117
33.44,2118
33.43,2119
33.41,2120
33.4,2121
33.39,2122
33.37,2123
33.36,2124
33.34,2125
33.33,2126
33.32,2127
33.3,2128
33.29,2129
33.27,2130
33.26,2131
33.25,2132
33.24,2133
33.22,2134
33.21,2135
33.2,2136
33.19,2137
33.18,2138
33.17,2139
33.17,2140
33.16,2141
33.15,2142
33.14,2143
33.13,2144
33.13,2145
33.12,2146
33.12,2147
33.11,2148
33.1,2149
33.1,2150
33.09,2151
33.08,2152
33.07,2153
33.07,2154
33.06,2155
33.05,2156
33.04,2157
33.03,2158
33.02,2159
33.01,2160
33.0,2161
32.99,2162
32.98,2163
32.97,2164
32.96,2165
32.95,2166
32.94,2167
32.93,2168
32.91,2169
32.9,2170
32.88,2171
32.87,2172
32.85,2173
32.84,2174
32.82,2175
32.81,2176
32.79,2177
32.78,2178
32.77,2179
32.75,2180
32.74,2181
32.72,2182
32.71,2183
32.69,2184
32.68,2185
32.66,2186
32.65,2187
32.63,2188
32.62,2189
32.6,2190
32.59,2191
32.57,2192
32.56,2193
32.55,2194
32.53,2195
32.52,2196
32.5,2197
32.49,2198
32.48,2199
32.46,2200
32.45,2201
32.44,2202
32.42,2203
32.41,2204
32.39,2205
32.38,2206
32.37,2207
32.36,2208
32.35,2209
32.34,2210
32.33,2211
32.33,2212
32.32,2213
32.31,2214
32.31,2215
32.3,2216
32.29,2217
32.28,2218
32.27,2219
32.27,2220
32.26,2221
32.26,2222
32.25,2223
32.25,2224
32.26,2225
32.26,2226
32.27,2227
32.28,2228
32.28,2229
32.29,2230
32.3,2231
32.3,2232
32.31,2233
32.32,2234
32.32,2235
32.33,2236
32.34,2237
32.35,2238
32.36,2239
32.38,2240
32.39,2241
32.4,2242
32.41,2243
32.43,2244
32.44,2245
32.45,2246
32.45,2247
32.46,2248
32.47,2249
32.49,2250
32.5,2251
32.5,2252
32.51,2253
32.51,2254
32.51,2255
32.52,2256
32.52,2257
32.53,2258
32.53,2259
32.54,2260
32.54,2261
32.54,2262
32.54,2263
32.54,2264
32.54,2265
32.54,2266
32.54,2267
32.54,2268
32.53,2269
32.54,2270
32.54,2271
32.54,2272
32.54,2273
32.55,2274
32.55,2275
32.54,2276
32.54,2277
32.54,2278
32.53,2279
32.53,2280
32.52,2281
32.51,2282
32.49,2283
32.48,2284
32.47,2285
32.46,2286
32.44,2287
32.43,2288
32.42,2289
32.41,2290
32.4,2291
32.39,2292
32.38,2293
32.37,2294
32.36,2295
32.35,2296
32.34,2297
32.32,2298
32.31,2299
32.3,2300
32.28,2301
32.27,2302
32.26,2303
32.24,2304
32.23,2305
32.22,2306
32.2,2307
32.19,2308
32.18,2309


==> Data/Home-Timeline-Proactive-Latency-CPU.csv <==
value,xtick
6.265750000000001,150
6.265750000000001,151
3.7747142857142855,152
3.7747142857142855,153
3.7747142857142855,154
4.539714285714287,155
4.539714285714287,156
4.539714285714287,157
2.719416666666666,158
2.719416666666666,159
2.719416666666666,160
2.9071666666666665,161
2.9071666666666665,162
2.9071666666666665,163
3.0262499999999997,164
3.0262499999999997,165
3.0262499999999997,166
3.0052,167
3.0052,168
3.0052,169
15.311666666666666,170
15.311666666666666,171
15.311666666666666,172
12.737666666666668,173
12.737666666666668,174
12.737666666666668,175
55.18978688524589,176
55.18978688524589,177
55.18978688524589,178
58.031874999999985,179
58.031874999999985,180
58.031874999999985,181
74.51205633802817,182
74.51205633802817,183
74.51205633802817,184
77.9816233766234,185
77.9816233766234,186
77.9816233766234,187
67.91199999999999,188
67.91199999999999,189
67.91199999999999,190
73.55934831460674,191
73.55934831460674,192
73.55934831460674,193
64.49985869565215,194
64.49985869565215,195
64.49985869565215,196
66.94100999999998,197
66.94100999999998,198
66.94100999999998,199
86.27071764705883,200
86.27071764705883,201
86.27071764705883,202
129.12863917525775,203
129.12863917525775,204
129.12863917525775,205
170.38895402298851,206
170.38895402298851,207
170.38895402298851,208
179.92478000000006,209
179.92478000000006,210
179.92478000000006,211
120.28513999999996,212
120.28513999999996,213
120.28513999999996,214
110.49402999999997,215
110.49402999999997,216
110.49402999999997,217
111.81177000000001,218
111.81177000000001,219
111.81177000000001,220
116.69808139534885,221
116.69808139534885,222
116.69808139534885,223
82.88559756097561,224
82.88559756097561,225
82.88559756097561,226
60.86511267605635,227
60.86511267605635,228
60.86511267605635,229
55.44551351351351,230
55.44551351351351,231
55.44551351351351,232
79.60309459459462,233
79.60309459459462,234
79.60309459459462,235
58.72061538461536,236
58.72061538461536,237
58.72061538461536,238
70.32976470588234,239
70.32976470588234,240
70.32976470588234,241
22.256069444444446,242
22.256069444444446,243
22.256069444444446,244
30.923023809523812,245
30.923023809523812,246
30.923023809523812,247
24.846179487179487,248
24.846179487179487,249
24.846179487179487,250
43.3275925925926,251
43.3275925925926,252
43.3275925925926,253
29.020576923076923,254
29.020576923076923,255
29.020576923076923,256
30.86903703703704,257
30.86903703703704,258
30.86903703703704,259
12.049538461538459,260
12.049538461538459,261
12.049538461538459,262
11.596970588235292,263
11.596970588235292,264
11.596970588235292,265
7.7160851063829785,266
7.7160851063829785,267
7.7160851063829785,268
10.3079375,269
10.3079375,270
10.3079375,271
3.359909090909092,272
3.359909090909092,273
3.359909090909092,274
40.1728,275
40.1728,276
40.1728,277
40.46596551724137,278
40.46596551724137,279
40.46596551724137,280
60.53077777777779,281
60.53077777777779,282
60.53077777777779,283
17.213735294117654,284
17.213735294117654,285
17.213735294117654,286
20.56478125,287
20.56478125,288
20.56478125,289
30.651173913043472,290
30.651173913043472,291
30.651173913043472,292
22.144333333333336,293
22.144333333333336,294
22.144333333333336,295
22.0763125,296
22.0763125,297
22.0763125,298
37.467461538461535,299
37.467461538461535,300
37.467461538461535,301
42.3577972972973,302
42.3577972972973,303
42.3577972972973,304
58.09292307692308,305
58.09292307692308,306
58.09292307692308,307
59.87327397260274,308
59.87327397260274,309
59.87327397260274,310
36.44387719298246,311
36.44387719298246,312
36.44387719298246,313
37.70390566037736,314
37.70390566037736,315
37.70390566037736,316
25.45831707317073,317
25.45831707317073,318
25.45831707317073,319
16.0586875,320
16.0586875,321
16.0586875,322
13.02343902439025,323
13.02343902439025,324
13.02343902439025,325
12.829482142857147,326
12.829482142857147,327
12.829482142857147,328
8.470199999999998,329
8.470199999999998,330
8.470199999999998,331
6.255844444444444,332
6.255844444444444,333
6.255844444444444,334
10.734562500000001,335
10.734562500000001,336
10.734562500000001,337
5.858605263157895,338
5.858605263157895,339
5.858605263157895,340
6.388433333333333,341
6.388433333333333,342
6.388433333333333,343
7.109615384615386,344
7.109615384615386,345
7.109615384615386,346
3.7404705882352935,347
3.7404705882352935,348
3.7404705882352935,349
3.2798000000000003,350
3.2798000000000003,351
3.2798000000000003,352
7.484291666666668,353
7.484291666666668,354
7.484291666666668,355
6.593361111111114,356
6.593361111111114,357
6.593361111111114,358
8.066851851851855,359
8.066851851851855,360
8.066851851851855,361
36.49540476190476,362
36.49540476190476,363
36.49540476190476,364
40.587714285714306,365
40.587714285714306,366
40.587714285714306,367
33.78506000000001,368
33.78506000000001,369
33.78506000000001,370
12.908475,371
12.908475,372
12.908475,373
56.63892753623189,374
56.63892753623189,375
56.63892753623189,376
64.47612121212121,377
64.47612121212121,378
64.47612121212121,379
74.73986000000002,380
74.73986000000002,381
74.73986000000002,382
84.04363043478257,383
84.04363043478257,384
84.04363043478257,385
128.20176,386
128.20176,387
128.20176,388
130.93024000000003,389
130.93024000000003,390
130.93024000000003,391
119.11580000000004,392
119.11580000000004,393
119.11580000000004,394
122.37028000000008,395
122.37028000000008,396
122.37028000000008,397
126.90771,398
126.90771,399
126.90771,400
125.33810000000003,401
125.33810000000003,402
125.33810000000003,403
168.15289,404
168.15289,405
168.15289,406
168.90555999999992,407
168.90555999999992,408
168.90555999999992,409
171.40819587628866,410
171.40819587628866,411
171.40819587628866,412
184.71292708333326,413
184.71292708333326,414
184.71292708333326,415
131.74364130434785,416
131.74364130434785,417
131.74364130434785,418
135.35583000000008,419
135.35583000000008,420
135.35583000000008,421
98.52214285714288,422
98.52214285714288,423
98.52214285714288,424
79.05183000000001,425
79.05183000000001,426
79.05183000000001,427
64.48522999999999,428
64.48522999999999,429
64.48522999999999,430
63.96727,431
63.96727,432
63.96727,433
64.05632291666667,434
64.05632291666667,435
64.05632291666667,436
54.03584931506849,437
54.03584931506849,438
54.03584931506849,439
52.775063492063495,440
52.775063492063495,441
52.775063492063495,442
25.504428571428566,443
25.504428571428566,444
25.504428571428566,445
21.468357142857137,446
21.468357142857137,447
21.468357142857137,448
26.757424242424236,449
26.757424242424236,450
26.757424242424236,451
14.32825,452
14.32825,453
14.32825,454
3.404590909090909,455
3.404590909090909,456
3.404590909090909,457
2.6109047619047616,458
2.6109047619047616,459
2.6109047619047616,460
9.58730434782609,461
9.58730434782609,462
9.58730434782609,463
10.030391304347825,464
10.030391304347825,465
10.030391304347825,466
8.691821428571428,467
8.691821428571428,468
8.691821428571428,469
3.2988064516129034,470
3.2988064516129034,471
3.2988064516129034,472
9.776319999999998,473
9.776319999999998,474
9.776319999999998,475
9.45816129032258,476
9.45816129032258,477
9.45816129032258,478
11.73958333333333,479
11.73958333333333,480
11.73958333333333,481
5.364913043478261,482
5.364913043478261,483
5.364913043478261,484
4.6856,485
4.6856,486
4.6856,487
3.720653846153845,488
3.720653846153845,489
3.720653846153845,490
7.887571428571428,491
7.887571428571428,492
7.887571428571428,493
6.630227272727276,494
6.630227272727276,495
6.630227272727276,496
8.113647058823531,497
8.113647058823531,498
8.113647058823531,499
4.865105263157895,500
4.865105263157895,501
4.865105263157895,502
3.446000000000001,503
3.446000000000001,504
3.446000000000001,505
4.7010000000000005,506
4.7010000000000005,507
4.7010000000000005,508
5.30042105263158,509
5.30042105263158,510
5.30042105263158,511
5.123619047619049,512
5.123619047619049,513
5.123619047619049,514
9.611066666666668,515
9.611066666666668,516
9.611066666666668,517
8.73611111111111,518
8.73611111111111,519
8.73611111111111,520
29.081849999999996,521
29.081849999999996,522
29.081849999999996,523
22.792692307692313,524
22.792692307692313,525
22.792692307692313,526
19.25103703703704,527
19.25103703703704,528
19.25103703703704,529
15.453892857142858,530
15.453892857142858,531
15.453892857142858,532
6.2291904761904755,533
6.2291904761904755,534
6.2291904761904755,535
5.081904761904761,536
5.081904761904761,537
5.081904761904761,538
10.824866666666667,539
10.824866666666667,540
10.824866666666667,541
6.993823529411763,542
6.993823529411763,543
6.993823529411763,544
7.184812499999998,545
7.184812499999998,546
7.184812499999998,547
6.92970588235294,548
6.92970588235294,549
6.92970588235294,550
22.6643125,551
22.6643125,552
22.6643125,553
18.62855,554
18.62855,555
18.62855,556
34.58505,557
34.58505,558
34.58505,559
15.809346153846153,560
15.809346153846153,561
15.809346153846153,562
20.738727272727274,563
20.738727272727274,564
20.738727272727274,565
18.221538461538458,566
18.221538461538458,567
18.221538461538458,568
6.747454545454546,569
6.747454545454546,570
6.747454545454546,571
6.234107142857143,572
6.234107142857143,573
6.234107142857143,574
3.5614545454545454,575
3.5614545454545454,576
3.5614545454545454,577
3.2453750000000006,578
3.2453750000000006,579
3.2453750000000006,580
3.2206666666666663,581
3.2206666666666663,582
3.2206666666666663,583
3.042263157894737,584
3.042263157894737,585
3.042263157894737,586
9.894956521739129,587
9.894956521739129,588
9.894956521739129,589
9.819833333333333,590
9.819833333333333,591
9.819833333333333,592
10.229608695652175,593
10.229608695652175,594
10.229608695652175,595
9.808041666666666,596
9.808041666666666,597
9.808041666666666,598
3.226461538461538,599
3.226461538461538,600
3.226461538461538,601
3.1333157894736843,602
3.1333157894736843,603
3.1333157894736843,604
3.0097500000000004,605
3.0097500000000004,606
3.0097500000000004,607
4.410263157894737,608
4.410263157894737,609
4.410263157894737,610
4.88823076923077,611
4.88823076923077,612
4.88823076923077,613
4.181090909090909,614
4.181090909090909,615
4.181090909090909,616
5.920368421052633,617
5.920368421052633,618
5.920368421052633,619
4.8342857142857145,620
4.8342857142857145,621
4.8342857142857145,622
5.267826086956523,623
5.267826086956523,624
5.267826086956523,625
4.93675,626
4.93675,627
4.93675,628
11.822199999999997,629
11.822199999999997,630
11.822199999999997,631
8.173375,632
8.173375,633
8.173375,634
36.73570270270271,635
36.73570270270271,636
36.73570270270271,637
52.32151562499999,638
52.32151562499999,639
52.32151562499999,640
81.58169811320752,641
81.58169811320752,642
81.58169811320752,643
78.90099999999998,644
78.90099999999998,645
78.90099999999998,646
98.44781967213112,647
98.44781967213112,648
98.44781967213112,649
94.87488095238099,650
94.87488095238099,651
94.87488095238099,652
90.87779166666668,653
90.87779166666668,654
90.87779166666668,655
109.75512999999997,656
109.75512999999997,657
109.75512999999997,658
115.53954444444446,659
115.53954444444446,660
115.53954444444446,661
113.44079999999997,662
113.44079999999997,663
113.44079999999997,664
123.54176999999994,665
123.54176999999994,666
123.54176999999994,667
79.14908999999997,668
79.14908999999997,669
79.14908999999997,670
117.51826999999994,671
117.51826999999994,672
117.51826999999994,673
111.81857000000004,674
111.81857000000004,675
111.81857000000004,676
93.05097959183672,677
93.05097959183672,678
93.05097959183672,679
66.77083116883117,680
66.77083116883117,681
66.77083116883117,682
66.624225,683
66.624225,684
66.624225,685
72.29565333333332,686
72.29565333333332,687
72.29565333333332,688
68.90570238095239,689
68.90570238095239,690
68.90570238095239,691
55.733738095238095,692
55.733738095238095,693
55.733738095238095,694
41.89763218390806,695
41.89763218390806,696
41.89763218390806,697
26.552911764705886,698
26.552911764705886,699
26.552911764705886,700
17.48343333333333,701
17.48343333333333,702
17.48343333333333,703
11.687452380952383,704
11.687452380952383,705
11.687452380952383,706
9.366581395348838,707
9.366581395348838,708
9.366581395348838,709
7.63178048780488,710
7.63178048780488,711
7.63178048780488,712
7.049333333333333,713
7.049333333333333,714
7.049333333333333,715
3.288558823529411,716
3.288558823529411,717
3.288558823529411,718
4.867878787878788,719
4.867878787878788,720
4.867878787878788,721
5.0937,722
5.0937,723
5.0937,724
4.792685714285715,725
4.792685714285715,726
4.792685714285715,727
6.694578947368421,728
6.694578947368421,729
6.694578947368421,730
6.030285714285717,731
6.030285714285717,732
6.030285714285717,733
5.911914285714288,734
5.911914285714288,735
5.911914285714288,736
6.483945945945945,737
6.483945945945945,738
6.483945945945945,739
3.1636875,740
3.1636875,741
3.1636875,742
3.3721666666666668,743
3.3721666666666668,744
3.3721666666666668,745
2.5234545454545447,746
2.5234545454545447,747
2.5234545454545447,748
6.7179534883720935,749
6.7179534883720935,750
6.7179534883720935,751
26.58096,752
26.58096,753
26.58096,754
30.19579032258064,755
30.19579032258064,756
30.19579032258064,757
33.818385714285725,758
33.818385714285725,759
33.818385714285725,760
43.440051948051945,761
43.440051948051945,762
43.440051948051945,763
37.9126835443038,764
37.9126835443038,765
37.9126835443038,766
40.90133783783783,767
40.90133783783783,768
40.90133783783783,769
33.36367647058823,770
33.36367647058823,771
33.36367647058823,772
24.347148148148147,773
24.347148148148147,774
24.347148148148147,775
20.765869565217386,776
20.765869565217386,777
20.765869565217386,778
20.151766666666663,779
20.151766666666663,780
20.151766666666663,781
18.166733333333333,782
18.166733333333333,783
18.166733333333333,784
20.185444444444446,785
20.185444444444446,786
20.185444444444446,787
10.504361111111109,788
10.504361111111109,789
10.504361111111109,790
11.489650000000001,791
11.489650000000001,792
11.489650000000001,793
8.347571428571428,794
8.347571428571428,795
8.347571428571428,796
8.346916666666667,797
8.346916666666667,798
8.346916666666667,799
5.556066666666667,800
5.556066666666667,801
5.556066666666667,802
11.000457142857144,803
11.000457142857144,804
11.000457142857144,805
10.850861111111108,806
10.850861111111108,807
10.850861111111108,808
14.278807692307696,809
14.278807692307696,810
14.278807692307696,811
8.294518518518519,812
8.294518518518519,813
8.294518518518519,814
14.598846153846154,815
14.598846153846154,816
14.598846153846154,817
3.9817272727272726,818
3.9817272727272726,819
3.9817272727272726,820
2.67665,821
2.67665,822
2.67665,823
4.521764705882353,824
4.521764705882353,825
4.521764705882353,826
26.099511111111106,827
26.099511111111106,828
26.099511111111106,829
22.67258490566038,830
22.67258490566038,831
22.67258490566038,832
48.423444444444435,833
48.423444444444435,834
48.423444444444435,835
43.26579104477613,836
43.26579104477613,837
43.26579104477613,838
90.16718918918913,839
90.16718918918913,840
90.16718918918913,841
87.64632608695649,842
87.64632608695649,843
87.64632608695649,844
131.58028735632183,845
131.58028735632183,846
131.58028735632183,847
89.64469,848
89.64469,849
89.64469,850
114.09696249999993,851
114.09696249999993,852
114.09696249999993,853
97.41568000000007,854
97.41568000000007,855
97.41568000000007,856
154.54831578947363,857
154.54831578947363,858
154.54831578947363,859
164.1237500000001,860
164.1237500000001,861
164.1237500000001,862
195.7258673469388,863
195.7258673469388,864
195.7258673469388,865
145.33512,866
145.33512,867
145.33512,868
210.51037894736842,869
210.51037894736842,870
210.51037894736842,871
169.20586999999995,872
169.20586999999995,873
169.20586999999995,874
172.44361,875
172.44361,876
172.44361,877
102.84696999999998,878
102.84696999999998,879
102.84696999999998,880
108.59681,881
108.59681,882
108.59681,883
57.74390999999997,884
57.74390999999997,885
57.74390999999997,886
59.84978888888887,887
59.84978888888887,888
59.84978888888887,889
65.8642891566265,890
65.8642891566265,891
65.8642891566265,892
46.6066857142857,893
46.6066857142857,894
46.6066857142857,895
53.114648148148135,896
53.114648148148135,897
53.114648148148135,898
33.20488888888888,899
33.20488888888888,900
33.20488888888888,901
25.75605555555555,902
25.75605555555555,903
25.75605555555555,904
7.71858064516129,905
7.71858064516129,906
7.71858064516129,907
8.859115384615384,908
8.859115384615384,909
8.859115384615384,910
9.730739130434783,911
9.730739130434783,912
9.730739130434783,913
2.49,914
2.49,915
2.49,916
3.1613181818181815,917
3.1613181818181815,918
3.1613181818181815,919
3.3746785714285714,920
3.3746785714285714,921
3.3746785714285714,922
3.7024074074074074,923
3.7024074074074074,924
3.7024074074074074,925
6.74373076923077,926
6.74373076923077,927
6.74373076923077,928
6.6415185185185175,929
6.6415185185185175,930
6.6415185185185175,931
6.991785714285713,932
6.991785714285713,933
6.991785714285713,934
6.187875000000001,935
6.187875000000001,936
6.187875000000001,937
7.184772727272729,938
7.184772727272729,939
7.184772727272729,940
6.324222222222221,941
6.324222222222221,942
6.324222222222221,943
7.26126923076923,944
7.26126923076923,945
7.26126923076923,946
4.924517241379311,947
4.924517241379311,948
4.924517241379311,949
5.460678571428572,950
5.460678571428572,951
5.460678571428572,952
6.413217391304348,953
6.413217391304348,954
6.413217391304348,955
5.848190476190477,956
5.848190476190477,957
5.848190476190477,958
6.446722222222223,959
6.446722222222223,960
6.446722222222223,961
5.4660625000000005,962
5.4660625000000005,963
5.4660625000000005,964
3.2063333333333337,965
3.2063333333333337,966
3.2063333333333337,967
5.884076923076924,968
5.884076923076924,969
5.884076923076924,970
5.117176470588235,971
5.117176470588235,972
5.117176470588235,973
7.393799999999999,974
7.393799999999999,975
7.393799999999999,976
7.405125,977
7.405125,978
7.405125,979
4.746882352941176,980
4.746882352941176,981
4.746882352941176,982
5.439066666666667,983
5.439066666666667,984
5.439066666666667,985
5.731347826086957,986
5.731347826086957,987
5.731347826086957,988
6.001166666666667,989
6.001166666666667,990
6.001166666666667,991
5.8035000000000005,992
5.8035000000000005,993
5.8035000000000005,994
5.634,995
5.634,996
5.634,997
7.0318999999999985,998
7.0318999999999985,999
7.0318999999999985,1000
6.963000000000001,1001
6.963000000000001,1002
6.963000000000001,1003
5.46508,1004
5.46508,1005
5.46508,1006
6.48548,1007
6.48548,1008
6.48548,1009
6.78888888888889,1010
6.78888888888889,1011
6.78888888888889,1012
7.772814814814812,1013
7.772814814814812,1014
7.772814814814812,1015
21.333642857142856,1016
21.333642857142856,1017
21.333642857142856,1018
17.282888888888884,1019
17.282888888888884,1020
17.282888888888884,1021
22.088093749999995,1022
22.088093749999995,1023
22.088093749999995,1024
22.79158064516129,1025
22.79158064516129,1026
22.79158064516129,1027
15.074480000000001,1028
15.074480000000001,1029
15.074480000000001,1030
21.201411764705888,1031
21.201411764705888,1032
21.201411764705888,1033
9.242050000000003,1034
9.242050000000003,1035
9.242050000000003,1036
9.510105263157895,1037
9.510105263157895,1038
9.510105263157895,1039
4.071150000000001,1040
4.071150000000001,1041
4.071150000000001,1042
4.5886818181818185,1043
4.5886818181818185,1044
4.5886818181818185,1045
5.9467058823529415,1046
5.9467058823529415,1047
5.9467058823529415,1048
5.668950000000001,1049
5.668950000000001,1050
5.668950000000001,1051
5.90275,1052
5.90275,1053
5.90275,1054
6.374421052631578,1055
6.374421052631578,1056
6.374421052631578,1057
11.863083333333334,1058
11.863083333333334,1059
11.863083333333334,1060
13.27557142857143,1061
13.27557142857143,1062
13.27557142857143,1063
15.276560000000002,1064
15.276560000000002,1065
15.276560000000002,1066
13.57003448275862,1067
13.57003448275862,1068
13.57003448275862,1069
5.852357142857142,1070
5.852357142857142,1071
5.852357142857142,1072
7.102,1073
7.102,1074
7.102,1075
23.427500000000002,1076
23.427500000000002,1077
23.427500000000002,1078
25.218633333333337,1079
25.218633333333337,1080
25.218633333333337,1081
23.835588235294118,1082
23.835588235294118,1083
23.835588235294118,1084
22.216699999999996,1085
22.216699999999996,1086
22.216699999999996,1087
10.88719047619048,1088
10.88719047619048,1089
10.88719047619048,1090
10.88719047619048,1091
10.88719047619048,1092
10.88719047619048,1093
16.4044,1094
16.4044,1095
16.4044,1096
48.57439393939393,1097
48.57439393939393,1098
48.57439393939393,1099
57.04174,1100
57.04174,1101
57.04174,1102
48.08420547945206,1103
48.08420547945206,1104
48.08420547945206,1105
35.84155421686746,1106
35.84155421686746,1107
35.84155421686746,1108
67.51093150684932,1109
67.51093150684932,1110
67.51093150684932,1111
77.86325581395344,1112
77.86325581395344,1113
77.86325581395344,1114
98.39789610389609,1115
98.39789610389609,1116
98.39789610389609,1117
69.12892771084336,1118
69.12892771084336,1119
69.12892771084336,1120
75.13373972602739,1121
75.13373972602739,1122
75.13373972602739,1123
65.64421276595743,1124
65.64421276595743,1125
65.64421276595743,1126
91.16356521739127,1127
91.16356521739127,1128
91.16356521739127,1129
78.90005000000002,1130
78.90005000000002,1131
78.90005000000002,1132
97.09328124999998,1133
97.09328124999998,1134
97.09328124999998,1135
88.52851000000003,1136
88.52851000000003,1137
88.52851000000003,1138
90.3073670886076,1139
90.3073670886076,1140
90.3073670886076,1141
95.98036585365857,1142
95.98036585365857,1143
95.98036585365857,1144
70.53901515151513,1145
70.53901515151513,1146
70.53901515151513,1147
51.16203947368423,1148
51.16203947368423,1149
51.16203947368423,1150
43.590016129032264,1151
43.590016129032264,1152
43.590016129032264,1153
50.77176923076924,1154
50.77176923076924,1155
50.77176923076924,1156
61.089909090909096,1157
61.089909090909096,1158
61.089909090909096,1159
55.778625000000005,1160
55.778625000000005,1161
55.778625000000005,1162
32.104119047619044,1163
32.104119047619044,1164
32.104119047619044,1165
16.567391304347826,1166
16.567391304347826,1167
16.567391304347826,1168
23.386307692307685,1169
23.386307692307685,1170
23.386307692307685,1171
18.160324999999997,1172
18.160324999999997,1173
18.160324999999997,1174
34.059939393939395,1175
34.059939393939395,1176
34.059939393939395,1177
40.64759999999999,1178
40.64759999999999,1179
40.64759999999999,1180
40.80555319148936,1181
40.80555319148936,1182
40.80555319148936,1183
51.84969565217392,1184
51.84969565217392,1185
51.84969565217392,1186
41.97126315789474,1187
41.97126315789474,1188
41.97126315789474,1189
29.784029411764703,1190
29.784029411764703,1191
29.784029411764703,1192
25.789214285714287,1193
25.789214285714287,1194
25.789214285714287,1195
16.32627659574468,1196
16.32627659574468,1197
16.32627659574468,1198
14.826500000000001,1199
14.826500000000001,1200
14.826500000000001,1201
19.53665454545455,1202
19.53665454545455,1203
19.53665454545455,1204
16.924800000000005,1205
16.924800000000005,1206
16.924800000000005,1207
51.085726027397264,1208
51.085726027397264,1209
51.085726027397264,1210
59.16533333333333,1211
59.16533333333333,1212
59.16533333333333,1213
62.71345205479452,1214
62.71345205479452,1215
62.71345205479452,1216
30.250847457627117,1217
30.250847457627117,1218
30.250847457627117,1219
48.640692307692305,1220
48.640692307692305,1221
48.640692307692305,1222
36.17598214285716,1223
36.17598214285716,1224
36.17598214285716,1225
50.0892295081967,1226
50.0892295081967,1227
50.0892295081967,1228
34.92447368421053,1229
34.92447368421053,1230
34.92447368421053,1231
36.310176470588246,1232
36.310176470588246,1233
36.310176470588246,1234
24.73613207547171,1235
24.73613207547171,1236
24.73613207547171,1237
14.838666666666663,1238
14.838666666666663,1239
14.838666666666663,1240
9.270432432432433,1241
9.270432432432433,1242
9.270432432432433,1243
4.095035714285715,1244
4.095035714285715,1245
4.095035714285715,1246
3.117291666666667,1247
3.117291666666667,1248
3.117291666666667,1249
8.107285714285712,1250
8.107285714285712,1251
8.107285714285712,1252
9.260583333333333,1253
9.260583333333333,1254
9.260583333333333,1255
9.940619047619046,1256
9.940619047619046,1257
9.940619047619046,1258
7.049599999999998,1259
7.049599999999998,1260
7.049599999999998,1261
2.3084,1262
2.3084,1263
2.3084,1264
3.0669,1265
3.0669,1266
3.0669,1267
2.9437142857142855,1268
2.9437142857142855,1269
2.9437142857142855,1270
3.4577619047619046,1271
3.4577619047619046,1272
3.4577619047619046,1273
3.1948499999999997,1274
3.1948499999999997,1275
3.1948499999999997,1276
3.4487826086956517,1277
3.4487826086956517,1278
3.4487826086956517,1279
13.7965652173913,1280
13.7965652173913,1281
13.7965652173913,1282
13.103559999999998,1283
13.103559999999998,1284
13.103559999999998,1285
24.32561111111111,1286
24.32561111111111,1287
24.32561111111111,1288
24.266568181818183,1289
24.266568181818183,1290
24.266568181818183,1291
50.09008955223883,1292
50.09008955223883,1293
50.09008955223883,1294
63.771358974358975,1295
63.771358974358975,1296
63.771358974358975,1297
83.42151162790697,1298
83.42151162790697,1299
83.42151162790697,1300
63.38401999999997,1301
63.38401999999997,1302
63.38401999999997,1303
68.86452,1304
68.86452,1305
68.86452,1306
69.03855000000003,1307
69.03855000000003,1308
69.03855000000003,1309
77.51358000000003,1310
77.51358000000003,1311
77.51358000000003,1312
80.9169,1313
80.9169,1314
80.9169,1315
104.46668,1316
104.46668,1317
104.46668,1318
144.01170999999997,1319
144.01170999999997,1320
144.01170999999997,1321
145.90025999999997,1322
145.90025999999997,1323
145.90025999999997,1324
155.5287299999999,1325
155.5287299999999,1326
155.5287299999999,1327
155.12535999999997,1328
155.12535999999997,1329
155.12535999999997,1330
153.15221999999994,1331
153.15221999999994,1332
153.15221999999994,1333
148.5256699999999,1334
148.5256699999999,1335
148.5256699999999,1336
147.31645999999998,1337
147.31645999999998,1338
147.31645999999998,1339
80.50111,1340
80.50111,1341
80.50111,1342
105.66125882352942,1343
105.66125882352942,1344
105.66125882352942,1345
92.64405154639175,1346
92.64405154639175,1347
92.64405154639175,1348
88.16737313432836,1349
88.16737313432836,1350
88.16737313432836,1351
49.21645333333335,1352
49.21645333333335,1353
49.21645333333335,1354
10.835214285714288,1355
10.835214285714288,1356
10.835214285714288,1357
10.860777777777777,1358
10.860777777777777,1359
10.860777777777777,1360
7.519935483870966,1361
7.519935483870966,1362
7.519935483870966,1363
7.430500000000001,1364
7.430500000000001,1365
7.430500000000001,1366
2.95096551724138,1367
2.95096551724138,1368
2.95096551724138,1369
2.6279629629629633,1370
2.6279629629629633,1371
2.6279629629629633,1372
3.4963461538461544,1373
3.4963461538461544,1374
3.4963461538461544,1375
3.3207586206896544,1376
3.3207586206896544,1377
3.3207586206896544,1378
3.1141153846153853,1379
3.1141153846153853,1380
3.1141153846153853,1381
2.3108181818181817,1382
2.3108181818181817,1383
2.3108181818181817,1384
2.4237272727272727,1385
2.4237272727272727,1386
2.4237272727272727,1387
2.4493,1388
2.4493,1389
2.4493,1390
4.518291666666667,1391
4.518291666666667,1392
4.518291666666667,1393
4.356807692307693,1394
4.356807692307693,1395
4.356807692307693,1396
5.182631578947368,1397
5.182631578947368,1398
5.182631578947368,1399
2.0758,1400
2.0758,1401
2.0758,1402
8.240599999999999,1403
8.240599999999999,1404
8.240599999999999,1405
7.214421052631578,1406
7.214421052631578,1407
7.214421052631578,1408
7.936588235294117,1409
7.936588235294117,1410
7.936588235294117,1411
2.310666666666667,1412
2.310666666666667,1413
2.310666666666667,1414
2.145285714285714,1415
2.145285714285714,1416
2.145285714285714,1417
2.0263125,1418
2.0263125,1419
2.0263125,1420
2.0984285714285713,1421
2.0984285714285713,1422
2.0984285714285713,1423
2.0998235294117644,1424
2.0998235294117644,1425
2.0998235294117644,1426
1.8929999999999996,1427
1.8929999999999996,1428
1.8929999999999996,1429
2.165583333333333,1430
2.165583333333333,1431
2.165583333333333,1432
8.44788,1433
8.44788,1434
8.44788,1435
8.310500000000003,1436
8.310500000000003,1437
8.310500000000003,1438
10.873700000000001,1439
10.873700000000001,1440
10.873700000000001,1441
11.05255,1442
11.05255,1443
11.05255,1444
12.7725625,1445
12.7725625,1446
12.7725625,1447
13.049687500000001,1448
13.049687500000001,1449
13.049687500000001,1450
11.898823529411764,1451
11.898823529411764,1452
11.898823529411764,1453
12.3805625,1454
12.3805625,1455
12.3805625,1456
2.420176470588235,1457
2.420176470588235,1458
2.420176470588235,1459
2.646,1460
2.646,1461
2.646,1462
5.92615,1463
5.92615,1464
5.92615,1465
5.328347826086955,1466
5.328347826086955,1467
5.328347826086955,1468
6.320117647058825,1469
6.320117647058825,1470
6.320117647058825,1471
5.379347826086955,1472
5.379347826086955,1473
5.379347826086955,1474
2.2288888888888883,1475
2.2288888888888883,1476
2.2288888888888883,1477
2.4261428571428576,1478
2.4261428571428576,1479
2.4261428571428576,1480
2.2849473684210526,1481
2.2849473684210526,1482
2.2849473684210526,1483
2.8254499999999996,1484
2.8254499999999996,1485
2.8254499999999996,1486
6.5511,1487
6.5511,1488
6.5511,1489
6.94693103448276,1490
6.94693103448276,1491
6.94693103448276,1492
6.839931034482759,1493
6.839931034482759,1494
6.839931034482759,1495
6.751965517241379,1496
6.751965517241379,1497
6.751965517241379,1498
3.559903225806452,1499
3.559903225806452,1500
3.559903225806452,1501
2.322047619047619,1502
2.322047619047619,1503
2.322047619047619,1504
17.966347826086956,1505
17.966347826086956,1506
17.966347826086956,1507
18.635079999999995,1508
18.635079999999995,1509
18.635079999999995,1510
20.10591304347826,1511
20.10591304347826,1512
20.10591304347826,1513
20.281521739130433,1514
20.281521739130433,1515
20.281521739130433,1516
6.780142857142858,1517
6.780142857142858,1518
6.780142857142858,1519
5.2300625,1520
5.2300625,1521
5.2300625,1522
5.789999999999998,1523
5.789999999999998,1524
5.789999999999998,1525
4.7523333333333335,1526
4.7523333333333335,1527
4.7523333333333335,1528
2.5654999999999992,1529
2.5654999999999992,1530
2.5654999999999992,1531
2.4516315789473686,1532
2.4516315789473686,1533
2.4516315789473686,1534
2.206045454545455,1535
2.206045454545455,1536
2.206045454545455,1537
2.1805789473684207,1538
2.1805789473684207,1539
2.1805789473684207,1540
8.80194736842105,1541
8.80194736842105,1542
8.80194736842105,1543
8.067545454545455,1544
8.067545454545455,1545
8.067545454545455,1546
13.655035714285717,1547
13.655035714285717,1548
13.655035714285717,1549
12.205421052631579,1550
12.205421052631579,1551
12.205421052631579,1552
15.051131578947365,1553
15.051131578947365,1554
15.051131578947365,1555
30.913891891891893,1556
30.913891891891893,1557
30.913891891891893,1558
40.4024375,1559
40.4024375,1560
40.4024375,1561
63.90603636363637,1562
63.90603636363637,1563
63.90603636363637,1564
68.60914084507043,1565
68.60914084507043,1566
68.60914084507043,1567
64.70907812499999,1568
64.70907812499999,1569
64.70907812499999,1570
60.354098765432106,1571
60.354098765432106,1572
60.354098765432106,1573
51.55309722222221,1574
51.55309722222221,1575
51.55309722222221,1576
78.83111827956988,1577
78.83111827956988,1578
78.83111827956988,1579
113.92701351351349,1580
113.92701351351349,1581
113.92701351351349,1582
114.35602999999999,1583
114.35602999999999,1584
114.35602999999999,1585
145.60784615384617,1586
145.60784615384617,1587
145.60784615384617,1588
123.31115000000005,1589
123.31115000000005,1590
123.31115000000005,1591
126.27508823529412,1592
126.27508823529412,1593
126.27508823529412,1594
109.8283863636364,1595
109.8283863636364,1596
109.8283863636364,1597
93.41087692307693,1598
93.41087692307693,1599
93.41087692307693,1600
56.71492045454546,1601
56.71492045454546,1602
56.71492045454546,1603
42.74595384615383,1604
42.74595384615383,1605
42.74595384615383,1606
38.014166666666675,1607
38.014166666666675,1608
38.014166666666675,1609
62.578415094339604,1610
62.578415094339604,1611
62.578415094339604,1612
55.44135714285716,1613
55.44135714285716,1614
55.44135714285716,1615
61.50414285714284,1616
61.50414285714284,1617
61.50414285714284,1618
42.5486557377049,1619
42.5486557377049,1620
42.5486557377049,1621
15.892500000000004,1622
15.892500000000004,1623
15.892500000000004,1624
13.159666666666665,1625
13.159666666666665,1626
13.159666666666665,1627
14.862133333333333,1628
14.862133333333333,1629
14.862133333333333,1630
12.769355555555554,1631
12.769355555555554,1632
12.769355555555554,1633
13.663694444444442,1634
13.663694444444442,1635
13.663694444444442,1636
11.634679245283019,1637
11.634679245283019,1638
11.634679245283019,1639
4.440571428571431,1640
4.440571428571431,1641
4.440571428571431,1642
4.715027027027029,1643
4.715027027027029,1644
4.715027027027029,1645
5.468,1646
5.468,1647
5.468,1648
15.141300000000003,1649
15.141300000000003,1650
15.141300000000003,1651
15.554103448275864,1652
15.554103448275864,1653
15.554103448275864,1654
12.763348837209303,1655
12.763348837209303,1656
12.763348837209303,1657
3.9823,1658
3.9823,1659
3.9823,1660
10.09070454545454,1661
10.09070454545454,1662
10.09070454545454,1663
8.878243902439023,1664
8.878243902439023,1665
8.878243902439023,1666
21.248815789473685,1667
21.248815789473685,1668
21.248815789473685,1669
14.719488372093025,1670
14.719488372093025,1671
14.719488372093025,1672
13.25086363636364,1673
13.25086363636364,1674
13.25086363636364,1675
4.9193999999999996,1676
4.9193999999999996,1677
4.9193999999999996,1678
7.137150000000001,1679
7.137150000000001,1680
7.137150000000001,1681
7.625583333333334,1682
7.625583333333334,1683
7.625583333333334,1684
8.166448275862068,1685
8.166448275862068,1686
8.166448275862068,1687
6.871100000000001,1688
6.871100000000001,1689
6.871100000000001,1690
5.045112903225807,1691
5.045112903225807,1692
5.045112903225807,1693
3.659094594594595,1694
3.659094594594595,1695
3.659094594594595,1696
4.954954545454545,1697
4.954954545454545,1698
4.954954545454545,1699
4.899676923076923,1700
4.899676923076923,1701
4.899676923076923,1702
6.804608695652174,1703
6.804608695652174,1704
6.804608695652174,1705
6.599199999999998,1706
6.599199999999998,1707
6.599199999999998,1708
5.571548387096774,1709
5.571548387096774,1710
5.571548387096774,1711
3.6107804878048793,1712
3.6107804878048793,1713
3.6107804878048793,1714
2.7723333333333335,1715
2.7723333333333335,1716
2.7723333333333335,1717
2.8010465116279075,1718
2.8010465116279075,1719
2.8010465116279075,1720
2.796361111111111,1721
2.796361111111111,1722
2.796361111111111,1723
2.848294117647059,1724
2.848294117647059,1725
2.848294117647059,1726
3.384068965517241,1727
3.384068965517241,1728
3.384068965517241,1729
3.416962962962963,1730
3.416962962962963,1731
3.416962962962963,1732
3.522764705882353,1733
3.522764705882353,1734
3.522764705882353,1735
3.289173913043478,1736
3.289173913043478,1737
3.289173913043478,1738
7.28253125,1739
7.28253125,1740
7.28253125,1741
10.954812500000001,1742
10.954812500000001,1743
10.954812500000001,1744
20.44622641509434,1745
20.44622641509434,1746
20.44622641509434,1747
18.979155172413797,1748
18.979155172413797,1749
18.979155172413797,1750
32.114017857142855,1751
32.114017857142855,1752
32.114017857142855,1753
37.62161538461537,1754
37.62161538461537,1755
37.62161538461537,1756
103.96897014925372,1757
103.96897014925372,1758
103.96897014925372,1759
111.13251807228917,1760
111.13251807228917,1761
111.13251807228917,1762
151.18083333333334,1763
151.18083333333334,1764
151.18083333333334,1765
151.46390588235298,1766
151.46390588235298,1767
151.46390588235298,1768
104.06043037974683,1769
104.06043037974683,1770
104.06043037974683,1771
108.57853535353537,1772
108.57853535353537,1773
108.57853535353537,1774
116.21119565217391,1775
116.21119565217391,1776
116.21119565217391,1777
62.263819999999996,1778
62.263819999999996,1779
62.263819999999996,1780
60.15282653061226,1781
60.15282653061226,1782
60.15282653061226,1783
24.023255102040817,1784
24.023255102040817,1785
24.023255102040817,1786
14.348351648351647,1787
14.348351648351647,1788
14.348351648351647,1789
14.723351063829789,1790
14.723351063829789,1791
14.723351063829789,1792
13.145937499999995,1793
13.145937499999995,1794
13.145937499999995,1795
15.485577777777776,1796
15.485577777777776,1797
15.485577777777776,1798
10.966300000000004,1799
10.966300000000004,1800
10.966300000000004,1801
9.540269230769232,1802
9.540269230769232,1803
9.540269230769232,1804
9.783427083333335,1805
9.783427083333335,1806
9.783427083333335,1807
8.496609999999999,1808
8.496609999999999,1809
8.496609999999999,1810
9.51933,1811
9.51933,1812
9.51933,1813
7.72633783783784,1814
7.72633783783784,1815
7.72633783783784,1816
6.666628571428573,1817
6.666628571428573,1818
6.666628571428573,1819
7.313463414634144,1820
7.313463414634144,1821
7.313463414634144,1822
3.690291666666667,1823
3.690291666666667,1824
3.690291666666667,1825
2.6718857142857146,1826
2.6718857142857146,1827
2.6718857142857146,1828
3.047951219512196,1829
3.047951219512196,1830
3.047951219512196,1831
3.610642857142857,1832
3.610642857142857,1833
3.610642857142857,1834
3.66056,1835
3.66056,1836
3.66056,1837
4.273923076923077,1838
4.273923076923077,1839
4.273923076923077,1840
3.785833333333333,1841
3.785833333333333,1842
3.785833333333333,1843
5.538937500000001,1844
5.538937500000001,1845
5.538937500000001,1846
5.017947368421052,1847
5.017947368421052,1848
5.017947368421052,1849
8.297642857142858,1850
8.297642857142858,1851
8.297642857142858,1852
6.891684210526316,1853
6.891684210526316,1854
6.891684210526316,1855
5.635062499999999,1856
5.635062499999999,1857
5.635062499999999,1858
4.771173913043478,1859
4.771173913043478,1860
4.771173913043478,1861
2.88075,1862
2.88075,1863
2.88075,1864
3.2917368421052635,1865
3.2917368421052635,1866
3.2917368421052635,1867
3.2164999999999995,1868
3.2164999999999995,1869
3.2164999999999995,1870
3.1280000000000006,1871
3.1280000000000006,1872
3.1280000000000006,1873
3.196222222222223,1874
3.196222222222223,1875
3.196222222222223,1876
3.0669600000000004,1877
3.0669600000000004,1878
3.0669600000000004,1879
3.3143125,1880
3.3143125,1881
3.3143125,1882
6.087000000000001,1883
6.087000000000001,1884
6.087000000000001,1885
8.4678,1886
8.4678,1887
8.4678,1888
5.248083333333334,1889
5.248083333333334,1890
5.248083333333334,1891
3.236086956521739,1892
3.236086956521739,1893
3.236086956521739,1894
2.9566923076923075,1895
2.9566923076923075,1896
2.9566923076923075,1897
2.6725882352941177,1898
2.6725882352941177,1899
2.6725882352941177,1900
2.730312499999999,1901
2.730312499999999,1902
2.730312499999999,1903
2.7866666666666666,1904
2.7866666666666666,1905
2.7866666666666666,1906
3.254263157894737,1907
3.254263157894737,1908
3.254263157894737,1909
3.303166666666666,1910
3.303166666666666,1911
3.303166666666666,1912
5.004296296296297,1913
5.004296296296297,1914
5.004296296296297,1915
5.2272727272727275,1916
5.2272727272727275,1917
5.2272727272727275,1918
4.5571935483870964,1919
4.5571935483870964,1920
4.5571935483870964,1921
5.2291304347826095,1922
5.2291304347826095,1923
5.2291304347826095,1924
2.819047619047619,1925
2.819047619047619,1926
2.819047619047619,1927
3.267733333333333,1928
3.267733333333333,1929
3.267733333333333,1930
3.3240526315789474,1931
3.3240526315789474,1932
3.3240526315789474,1933
2.9927499999999996,1934
2.9927499999999996,1935
2.9927499999999996,1936
2.761333333333334,1937
2.761333333333334,1938
2.761333333333334,1939
3.085533333333333,1940
3.085533333333333,1941
3.085533333333333,1942
2.6818750000000002,1943
2.6818750000000002,1944
2.6818750000000002,1945
2.8990000000000005,1946
2.8990000000000005,1947
2.8990000000000005,1948
2.584875,1949
2.584875,1950
2.584875,1951
3.0945238095238095,1952
3.0945238095238095,1953
3.0945238095238095,1954
2.76496875,1955
2.76496875,1956
2.76496875,1957
2.944033333333333,1958
2.944033333333333,1959
2.944033333333333,1960
5.046428571428573,1961
5.046428571428573,1962
5.046428571428573,1963
5.05715625,1964
5.05715625,1965
5.05715625,1966
4.8765,1967
4.8765,1968
4.8765,1969
4.3263235294117655,1970
4.3263235294117655,1971
4.3263235294117655,1972
3.010833333333334,1973
3.010833333333334,1974
3.010833333333334,1975
2.8122000000000003,1976
2.8122000000000003,1977
2.8122000000000003,1978
13.099470588235295,1979
13.099470588235295,1980
13.099470588235295,1981
13.921187499999998,1982
13.921187499999998,1983
13.921187499999998,1984
13.331173913043479,1985
13.331173913043479,1986
13.331173913043479,1987
4.948240000000001,1988
4.948240000000001,1989
4.948240000000001,1990
7.120214285714286,1991
7.120214285714286,1992
7.120214285714286,1993
6.77869230769231,1994
6.77869230769231,1995
6.77869230769231,1996
4.754969696969697,1997
4.754969696969697,1998
4.754969696969697,1999
4.255756756756758,2000
4.255756756756758,2001
4.255756756756758,2002
5.588333333333334,2003
5.588333333333334,2004
5.588333333333334,2005
6.767291666666668,2006
6.767291666666668,2007
6.767291666666668,2008
12.011000000000005,2009
12.011000000000005,2010
12.011000000000005,2011
12.713300000000006,2012
12.713300000000006,2013
12.713300000000006,2014
29.419489795918363,2015
29.419489795918363,2016
29.419489795918363,2017
44.650508196721304,2018
44.650508196721304,2019
44.650508196721304,2020
57.895348484848476,2021
57.895348484848476,2022
57.895348484848476,2023
44.31158108108107,2024
44.31158108108107,2025
44.31158108108107,2026
31.62490540540541,2027
31.62490540540541,2028
31.62490540540541,2029
37.0107191011236,2030
37.0107191011236,2031
37.0107191011236,2032
47.431728395061725,2033
47.431728395061725,2034
47.431728395061725,2035
64.34388888888886,2036
64.34388888888886,2037
64.34388888888886,2038
91.04724096385539,2039
91.04724096385539,2040
91.04724096385539,2041
109.35144999999997,2042
109.35144999999997,2043
109.35144999999997,2044
124.74132291666668,2045
124.74132291666668,2046
124.74132291666668,2047
133.96676000000008,2048
133.96676000000008,2049
133.96676000000008,2050
144.8461313131314,2051
144.8461313131314,2052
144.8461313131314,2053
120.78335000000004,2054
120.78335000000004,2055
120.78335000000004,2056
107.3218556701031,2057
107.3218556701031,2058
107.3218556701031,2059
89.01893258426968,2060
89.01893258426968,2061
89.01893258426968,2062
51.21352702702703,2063
51.21352702702703,2064
51.21352702702703,2065
44.64186153846153,2066
44.64186153846153,2067
44.64186153846153,2068
63.119754098360644,2069
63.119754098360644,2070
63.119754098360644,2071
79.02235087719299,2072
79.02235087719299,2073
79.02235087719299,2074
74.87468965517242,2075
74.87468965517242,2076
74.87468965517242,2077
47.2959552238806,2078
47.2959552238806,2079
47.2959552238806,2080
24.278233333333333,2081
24.278233333333333,2082
24.278233333333333,2083
3.928617021276598,2084
3.928617021276598,2085
3.928617021276598,2086
3.8226511627906996,2087
3.8226511627906996,2088
3.8226511627906996,2089
2.8576470588235297,2090
2.8576470588235297,2091
2.8576470588235297,2092
2.6115641025641017,2093
2.6115641025641017,2094
2.6115641025641017,2095
4.265325,2096
4.265325,2097
4.265325,2098
3.8452765957446817,2099
3.8452765957446817,2100
3.8452765957446817,2101
4.273833333333333,2102
4.273833333333333,2103
4.273833333333333,2104
2.6847234042553194,2105
2.6847234042553194,2106
2.6847234042553194,2107
2.858235294117647,2108
2.858235294117647,2109
2.858235294117647,2110
3.1741621621621623,2111
3.1741621621621623,2112
3.1741621621621623,2113
8.604964285714285,2114
8.604964285714285,2115
8.604964285714285,2116
6.9618378378378365,2117
6.9618378378378365,2118
6.9618378378378365,2119
8.560687499999998,2120
8.560687499999998,2121
8.560687499999998,2122
3.653714285714286,2123
3.653714285714286,2124
3.653714285714286,2125
6.796560975609756,2126
6.796560975609756,2127
6.796560975609756,2128
5.860579710144926,2129
5.860579710144926,2130
5.860579710144926,2131
8.711884057971014,2132
8.711884057971014,2133
8.711884057971014,2134
11.447892857142858,2135
11.447892857142858,2136
11.447892857142858,2137
16.614609374999993,2138
16.614609374999993,2139
16.614609374999993,2140
14.592036144578312,2141
14.592036144578312,2142
14.592036144578312,2143
23.040051724137932,2144
23.040051724137932,2145
23.040051724137932,2146
20.239794871794867,2147
20.239794871794867,2148
20.239794871794867,2149
19.80289473684211,2150
19.80289473684211,2151
19.80289473684211,2152
14.729256756756753,2153
14.729256756756753,2154
14.729256756756753,2155
17.79951666666666,2156
17.79951666666666,2157
17.79951666666666,2158
12.526084507042244,2159
12.526084507042244,2160
12.526084507042244,2161
12.975379999999994,2162
12.975379999999994,2163
12.975379999999994,2164
12.801509803921565,2165
12.801509803921565,2166
12.801509803921565,2167
2.7896875000000003,2168
2.7896875000000003,2169
2.7896875000000003,2170
3.1071250000000004,2171
3.1071250000000004,2172
3.1071250000000004,2173
2.7271304347826093,2174
2.7271304347826093,2175
2.7271304347826093,2176
2.9658124999999997,2177
2.9658124999999997,2178
2.9658124999999997,2179
2.9770357142857136,2180
2.9770357142857136,2181
2.9770357142857136,2182
2.9654516129032253,2183
2.9654516129032253,2184
2.9654516129032253,2185
2.8454583333333336,2186
2.8454583333333336,2187
2.8454583333333336,2188
2.5759393939393944,2189
2.5759393939393944,2190
2.5759393939393944,2191
2.597958333333333,2192
2.597958333333333,2193
2.597958333333333,2194
4.4405806451612895,2195
4.4405806451612895,2196
4.4405806451612895,2197
4.829833333333333,2198
4.829833333333333,2199
4.829833333333333,2200
4.147558823529414,2201
4.147558823529414,2202
4.147558823529414,2203
2.6928846153846147,2204
2.6928846153846147,2205
2.6928846153846147,2206
12.41501818181818,2207
12.41501818181818,2208
12.41501818181818,2209
15.390800000000002,2210
15.390800000000002,2211
15.390800000000002,2212
18.849246575342466,2213
18.849246575342466,2214
18.849246575342466,2215
13.334916666666668,2216
13.334916666666668,2217
13.334916666666668,2218
21.4317901234568,2219
21.4317901234568,2220
21.4317901234568,2221
22.623615384615388,2222
22.623615384615388,2223
22.623615384615388,2224
48.44052173913044,2225
48.44052173913044,2226
48.44052173913044,2227
43.58268478260869,2228
43.58268478260869,2229
43.58268478260869,2230
48.64286597938145,2231
48.64286597938145,2232
48.64286597938145,2233
44.759299999999996,2234
44.759299999999996,2235
44.759299999999996,2236
56.50790624999997,2237
56.50790624999997,2238
56.50790624999997,2239
56.54952999999998,2240
56.54952999999998,2241
56.54952999999998,2242
62.85448999999997,2243
62.85448999999997,2244
62.85448999999997,2245
45.34553000000003,2246
45.34553000000003,2247
45.34553000000003,2248
60.129110000000054,2249
60.129110000000054,2250
60.129110000000054,2251
37.70954999999999,2252
37.70954999999999,2253
37.70954999999999,2254
40.886683673469385,2255
40.886683673469385,2256
40.886683673469385,2257
44.70160204081631,2258
44.70160204081631,2259
44.70160204081631,2260
32.425675324675325,2261
32.425675324675325,2262
32.425675324675325,2263
33.783436781609204,2264
33.783436781609204,2265
33.783436781609204,2266
28.860605263157908,2267
28.860605263157908,2268
28.860605263157908,2269
39.00972413793106,2270
39.00972413793106,2271
39.00972413793106,2272
35.15173493975904,2273
35.15173493975904,2274
35.15173493975904,2275
25.376092105263155,2276
25.376092105263155,2277
25.376092105263155,2278
21.36795454545454,2279
21.36795454545454,2280
21.36795454545454,2281
4.462823529411764,2282
4.462823529411764,2283
4.462823529411764,2284
4.478813953488372,2285
4.478813953488372,2286
4.478813953488372,2287
9.324825000000002,2288
9.324825000000002,2289
9.324825000000002,2290
9.110297297297297,2291
9.110297297297297,2292
9.110297297297297,2293
12.355,2294
12.355,2295
12.355,2296
3.938529411764705,2297
3.938529411764705,2298
3.938529411764705,2299
4.430285714285715,2300
4.430285714285715,2301
4.430285714285715,2302
2.998225806451613,2303
2.998225806451613,2304
2.998225806451613,2305
4.3562,2306
4.3562,2307
4.3562,2308
4.112363636363637,2309


==> Data/Home-Timeline-Reactive-Latency-AVG.csv <==
value,xtick
11.84,150
14.1,151
14.85,152
15.23,153
14.3,154
13.69,155
13.25,156
13.04,157
12.88,158
12.76,159
12.28,160
11.88,161
11.55,162
11.65,163
11.74,164
11.82,165
11.89,166
11.96,167
12.01,168
12.08,169
12.15,170
12.21,171
12.07,172
11.93,173
11.81,174
11.62,175
11.44,176
11.27,177
11.09,178
10.93,179
10.77,180
10.6,181
10.44,182
10.29,183
10.13,184
9.98,185
9.83,186
9.7,187
9.58,188
9.46,189
9.35,190
9.24,191
9.14,192
8.99,193
8.84,194
8.71,195
8.58,196
8.45,197
8.34,198
8.41,199
8.48,200
8.55,201
8.53,202
8.52,203
8.5,204
8.52,205
8.54,206
8.56,207
8.54,208
8.52,209
8.5,210
8.39,211
8.3,212
8.2,213
8.11,214
8.02,215
7.94,216
7.85,217
7.77,218
7.69,219
7.61,220
7.53,221
7.46,222
7.48,223
7.51,224
7.54,225
7.52,226
7.51,227
7.49,228
7.53,229
7.57,230
7.6,231
7.63,232
7.65,233
7.67,234
7.66,235
7.66,236
7.65,237
7.64,238
7.63,239
7.63,240
7.58,241
7.53,242
7.49,243
7.44,244
7.4,245
7.36,246
7.33,247
7.3,248
7.28,249
7.24,250
7.2,251
7.16,252
7.12,253
7.08,254
7.04,255
6.99,256
6.95,257
6.91,258
6.87,259
6.83,260
6.8,261
6.76,262
6.72,263
6.68,264
6.65,265
6.61,266
6.58,267
6.54,268
6.51,269
6.48,270
6.45,271
6.42,272
6.39,273
6.4,274
6.41,275
6.42,276
6.45,277
6.47,278
6.49,279
6.51,280
6.52,281
6.53,282
6.5,283
6.47,284
6.45,285
6.43,286
6.41,287
6.39,288
6.38,289
6.36,290
6.34,291
6.32,292
6.29,293
6.27,294
6.24,295
6.22,296
6.19,297
6.17,298
6.14,299
6.12,300
6.1,301
6.07,302
6.05,303
6.02,304
6.0,305
5.97,306
5.95,307
5.93,308
5.91,309
6.03,310
6.15,311
6.27,312
6.39,313
6.5,314
6.62,315
6.78,316
6.94,317
7.1,318
7.14,319
7.18,320
7.21,321
7.47,322
7.72,323
7.97,324
8.19,325
8.41,326
8.62,327
8.93,328
9.23,329
9.52,330
9.69,331
9.86,332
10.02,333
10.36,334
10.7,335
11.04,336
11.39,337
11.74,338
12.09,339
12.45,340
12.81,341
13.16,342
13.34,343
13.52,344
13.69,345
14.15,346
14.61,347
15.06,348
15.56,349
16.05,350
16.54,351
17.28,352
18.01,353
18.73,354
19.23,355
19.73,356
20.22,357
20.74,358
21.26,359
21.77,360
22.25,361
22.72,362
23.19,363
23.42,364
23.65,365
23.87,366
24.08,367
24.29,368
24.5,369
24.64,370
24.78,371
24.92,372
25.06,373
25.21,374
25.35,375
25.42,376
25.49,377
25.56,378
25.64,379
25.73,380
25.81,381
25.87,382
25.92,383
25.98,384
26.11,385
26.25,386
26.38,387
26.47,388
26.56,389
26.66,390
26.75,391
26.84,392
26.94,393
26.94,394
26.95,395
26.95,396
26.92,397
26.89,398
26.85,399
26.78,400
26.71,401
26.64,402
26.59,403
26.55,404
26.51,405
26.47,406
26.43,407
26.4,408
26.37,409
26.34,410
26.31,411
26.24,412
26.17,413
26.1,414
26.04,415
25.99,416
25.94,417
25.87,418
25.79,419
25.72,420
25.67,421
25.62,422
25.57,423
25.51,424
25.45,425
25.39,426
25.32,427
25.26,428
25.19,429
25.13,430
25.06,431
25.0,432
24.96,433
24.92,434
24.88,435
24.86,436
24.85,437
24.84,438
24.86,439
24.88,440
24.89,441
24.93,442
24.96,443
24.99,444
25.03,445
25.06,446
25.1,447
25.2,448
25.29,449
25.39,450
25.51,451
25.63,452
25.76,453
25.86,454
25.96,455
26.05,456
26.16,457
26.27,458
26.37,459
26.36,460
26.36,461
26.35,462
26.33,463
26.32,464
26.31,465
26.25,466
26.18,467
26.12,468
26.06,469
25.99,470
25.93,471
25.86,472
25.8,473
25.73,474
25.67,475
25.61,476
25.55,477
25.5,478
25.45,479
25.4,480
25.35,481
25.3,482
25.25,483
25.2,484
25.15,485
25.09,486
25.03,487
24.96,488
24.89,489
24.83,490
24.76,491
24.7,492
24.64,493
24.57,494
24.51,495
24.45,496
24.4,497
24.34,498
24.29,499
24.24,500
24.18,501
24.13,502
24.07,503
24.02,504
23.96,505
23.9,506
23.84,507
23.78,508
23.72,509
23.66,510
23.61,511
23.55,512
23.49,513
23.45,514
23.4,515
23.36,516
23.32,517
23.28,518
23.24,519
23.25,520
23.25,521
23.25,522
23.28,523
23.31,524
23.34,525
23.43,526
23.51,527
23.6,528
23.68,529
23.76,530
23.84,531
24.0,532
24.16,533
24.32,534
24.51,535
24.7,536
24.89,537
25.13,538
25.36,539
25.59,540
25.84,541
26.1,542
26.35,543
26.57,544
26.78,545
27.0,546
27.22,547
27.45,548
27.67,549
27.94,550
28.21,551
28.49,552
28.8,553
29.12,554
29.44,555
29.83,556
30.23,557
30.62,558
30.98,559
31.33,560
31.68,561
32.04,562
32.4,563
32.75,564
32.95,565
33.15,566
33.35,567
33.53,568
33.71,569
33.88,570
34.04,571
34.19,572
34.34,573
34.38,574
34.43,575
34.47,576
34.53,577
34.6,578
34.66,579
34.72,580
34.79,581
34.85,582
34.87,583
34.89,584
34.91,585
34.89,586
34.87,587
34.85,588
34.8,589
34.76,590
34.71,591
34.67,592
34.63,593
34.59,594
34.55,595
34.52,596
34.49,597
34.44,598
34.38,599
34.33,600
34.29,601
34.24,602
34.2,603
34.15,604
34.1,605
34.05,606
33.99,607
33.93,608
33.87,609
33.81,610
33.74,611
33.68,612
33.62,613
33.57,614
33.52,615
33.47,616
33.42,617
33.36,618
33.32,619
33.28,620
33.24,621
33.21,622
33.17,623
33.14,624
33.1,625
33.05,626
33.01,627
32.96,628
32.91,629
32.86,630
32.8,631
32.75,632
32.69,633
32.63,634
32.57,635
32.51,636
32.44,637
32.38,638
32.32,639
32.26,640
32.2,641
32.14,642
32.08,643
32.02,644
31.96,645
31.9,646
31.84,647
31.78,648
31.73,649
31.67,650
31.61,651
31.55,652
31.49,653
31.44,654
31.38,655
31.32,656
31.27,657
31.21,658
31.15,659
31.1,660
31.05,661
31.0,662
30.95,663
30.9,664
30.85,665
30.81,666
30.76,667
30.72,668
30.68,669
30.63,670
30.58,671
30.53,672
30.49,673
30.44,674
30.4,675
30.36,676
30.31,677
30.27,678
30.24,679
30.21,680
30.19,681
30.16,682
30.13,683
30.1,684
30.07,685
30.04,686
30.01,687
29.97,688
29.94,689
29.91,690
29.86,691
29.82,692
29.77,693
29.73,694
29.68,695
29.64,696
29.59,697
29.54,698
29.49,699
29.44,700
29.39,701
29.34,702
29.3,703
29.25,704
29.2,705
29.15,706
29.1,707
29.05,708
29.01,709
28.97,710
28.93,711
28.89,712
28.85,713
28.81,714
28.77,715
28.74,716
28.7,717
28.66,718
28.62,719
28.58,720
28.53,721
28.49,722
28.44,723
28.4,724
28.36,725
28.32,726
28.3,727
28.27,728
28.24,729
28.21,730
28.18,731
28.15,732
28.13,733
28.1,734
28.08,735
28.05,736
28.01,737
27.98,738
27.94,739
27.89,740
27.85,741
27.81,742
27.76,743
27.72,744
27.68,745
27.63,746
27.59,747
27.55,748
27.51,749
27.47,750
27.43,751
27.38,752
27.34,753
27.3,754
27.26,755
27.22,756
27.19,757
27.15,758
27.12,759
27.08,760
27.05,761
27.02,762
26.98,763
26.95,764
26.91,765
26.88,766
26.85,767
26.82,768
26.79,769
26.75,770
26.72,771
26.68,772
26.64,773
26.61,774
26.57,775
26.54,776
26.5,777
26.47,778
26.45,779
26.42,780
26.39,781
26.37,782
26.34,783
26.36,784
26.38,785
26.4,786
26.44,787
26.48,788
26.51,789
26.56,790
26.6,791
26.65,792
26.68,793
26.71,794
26.75,795
26.78,796
26.81,797
26.84,798
26.86,799
26.88,800
26.9,801
27.02,802
27.14,803
27.25,804
27.42,805
27.59,806
27.76,807
27.89,808
28.03,809
28.16,810
28.33,811
28.49,812
28.66,813
28.82,814
28.97,815
29.13,816
29.23,817
29.34,818
29.44,819
29.55,820
29.66,821
29.76,822
29.85,823
29.94,824
30.04,825
30.08,826
30.13,827
30.18,828
30.22,829
30.27,830
30.31,831
30.33,832
30.36,833
30.38,834
30.4,835
30.42,836
30.44,837
30.48,838
30.52,839
30.56,840
30.59,841
30.62,842
30.65,843
30.69,844
30.73,845
30.77,846
30.81,847
30.84,848
30.88,849
30.87,850
30.86,851
30.85,852
30.84,853
30.83,854
30.81,855
30.78,856
30.74,857
30.7,858
30.69,859
30.68,860
30.66,861
30.66,862
30.65,863
30.64,864
30.63,865
30.63,866
30.62,867
30.59,868
30.57,869
30.54,870
30.51,871
30.49,872
30.46,873
30.43,874
30.4,875
30.36,876
30.34,877
30.31,878
30.28,879
30.26,880
30.23,881
30.21,882
30.19,883
30.16,884
30.14,885
30.11,886
30.08,887
30.05,888
30.04,889
30.03,890
30.02,891
30.0,892
29.98,893
29.96,894
29.94,895
29.93,896
29.92,897
29.9,898
29.89,899
29.87,900
29.86,901
29.84,902
29.83,903
29.81,904
29.79,905
29.77,906
29.76,907
29.75,908
29.74,909
29.74,910
29.73,911
29.73,912
29.73,913
29.72,914
29.72,915
29.7,916
29.68,917
29.66,918
29.64,919
29.63,920
29.61,921
29.59,922
29.57,923
29.55,924
29.54,925
29.52,926
29.51,927
29.48,928
29.46,929
29.44,930
29.42,931
29.39,932
29.37,933
29.35,934
29.33,935
29.3,936
29.28,937
29.26,938
29.23,939
29.21,940
29.18,941
29.16,942
29.13,943
29.1,944
29.06,945
29.04,946
29.01,947
28.98,948
28.95,949
28.93,950
28.9,951
28.87,952
28.85,953
28.82,954
28.8,955
28.78,956
28.75,957
28.73,958
28.71,959
28.69,960
28.67,961
28.65,962
28.63,963
28.6,964
28.58,965
28.56,966
28.53,967
28.5,968
28.47,969
28.45,970
28.43,971
28.4,972
28.39,973
28.37,974
28.36,975
28.35,976
28.33,977
28.32,978
28.33,979
28.33,980
28.34,981
28.34,982
28.34,983
28.35,984
28.35,985
28.36,986
28.36,987
28.41,988
28.46,989
28.51,990
28.58,991
28.65,992
28.72,993
28.8,994
28.88,995
28.96,996
29.05,997
29.14,998
29.23,999
29.32,1000
29.41,1001
29.49,1002
29.59,1003
29.69,1004
29.78,1005
29.9,1006
30.01,1007
30.12,1008
30.24,1009
30.36,1010
30.47,1011
30.53,1012
30.59,1013
30.66,1014
30.72,1015
30.78,1016
30.84,1017
30.89,1018
30.93,1019
30.97,1020
31.01,1021
31.05,1022
31.1,1023
31.12,1024
31.14,1025
31.16,1026
31.18,1027
31.2,1028
31.23,1029
31.25,1030
31.27,1031
31.3,1032
31.33,1033
31.36,1034
31.39,1035
31.43,1036
31.46,1037
31.5,1038
31.54,1039
31.57,1040
31.61,1041
31.61,1042
31.62,1043
31.62,1044
31.63,1045
31.63,1046
31.63,1047
31.63,1048
31.62,1049
31.61,1050
31.58,1051
31.56,1052
31.53,1053
31.51,1054
31.49,1055
31.47,1056
31.45,1057
31.44,1058
31.42,1059
31.4,1060
31.38,1061
31.36,1062
31.34,1063
31.32,1064
31.3,1065
31.27,1066
31.24,1067
31.21,1068
31.18,1069
31.15,1070
31.12,1071
31.08,1072
31.05,1073
31.02,1074
30.99,1075
30.96,1076
30.93,1077
30.9,1078
30.86,1079
30.83,1080
30.8,1081
30.77,1082
30.74,1083
30.73,1084
30.72,1085
30.71,1086
30.69,1087
30.68,1088
30.67,1089
30.66,1090
30.65,1091
30.64,1092
30.63,1093
30.62,1094
30.6,1095
30.57,1096
30.54,1097
30.51,1098
30.48,1099
30.46,1100
30.43,1101
30.4,1102
30.37,1103
30.34,1104
30.31,1105
30.28,1106
30.25,1107
30.22,1108
30.19,1109
30.17,1110
30.14,1111
30.11,1112
30.09,1113
30.06,1114
30.03,1115
30.01,1116
29.98,1117
29.96,1118
29.93,1119
29.9,1120
29.88,1121
29.85,1122
29.82,1123
29.8,1124
29.77,1125
29.74,1126
29.72,1127
29.69,1128
29.66,1129
29.63,1130
29.61,1131
29.58,1132
29.55,1133
29.53,1134
29.5,1135
29.47,1136
29.44,1137
29.41,1138
29.39,1139
29.36,1140
29.33,1141
29.3,1142
29.28,1143
29.25,1144
29.22,1145
29.2,1146
29.17,1147
29.14,1148
29.12,1149
29.09,1150
29.07,1151
29.04,1152
29.02,1153
28.99,1154
28.97,1155
28.95,1156
28.93,1157
28.91,1158
28.89,1159
28.87,1160
28.86,1161
28.84,1162
28.82,1163
28.8,1164
28.79,1165
28.77,1166
28.75,1167
28.73,1168
28.7,1169
28.67,1170
28.65,1171
28.62,1172
28.6,1173
28.57,1174
28.55,1175
28.52,1176
28.5,1177
28.47,1178
28.45,1179
28.42,1180
28.4,1181
28.37,1182
28.35,1183
28.32,1184
28.3,1185
28.27,1186
28.25,1187
28.22,1188
28.2,1189
28.17,1190
28.15,1191
28.12,1192
28.1,1193
28.07,1194
28.05,1195
28.03,1196
28.01,1197
27.99,1198
27.96,1199
27.94,1200
27.92,1201
27.9,1202
27.87,1203
27.85,1204
27.83,1205
27.8,1206
27.78,1207
27.76,1208
27.73,1209
27.71,1210
27.69,1211
27.67,1212
27.65,1213
27.63,1214
27.61,1215
27.6,1216
27.58,1217
27.56,1218
27.54,1219
27.52,1220
27.5,1221
27.47,1222
27.45,1223
27.43,1224
27.43,1225
27.42,1226
27.41,1227
27.41,1228
27.4,1229
27.4,1230
27.41,1231
27.42,1232
27.43,1233
27.43,1234
27.43,1235
27.43,1236
27.41,1237
27.39,1238
27.37,1239
27.35,1240
27.33,1241
27.31,1242
27.33,1243
27.34,1244
27.36,1245
27.36,1246
27.37,1247
27.37,1248
27.38,1249
27.39,1250
27.4,1251
27.42,1252
27.43,1253
27.44,1254
27.44,1255
27.43,1256
27.43,1257
27.46,1258
27.49,1259
27.51,1260
27.58,1261
27.64,1262
27.7,1263
27.76,1264
27.81,1265
27.87,1266
27.94,1267
28.01,1268
28.09,1269
28.15,1270
28.21,1271
28.27,1272
28.32,1273
28.38,1274
28.43,1275
28.49,1276
28.54,1277
28.6,1278
28.66,1279
28.73,1280
28.79,1281
28.84,1282
28.9,1283
28.95,1284
28.98,1285
29.01,1286
29.05,1287
29.06,1288
29.07,1289
29.08,1290
29.1,1291
29.11,1292
29.13,1293
29.15,1294
29.17,1295
29.19,1296
29.2,1297
29.21,1298
29.22,1299
29.24,1300
29.26,1301
29.28,1302
29.29,1303
29.31,1304
29.32,1305
29.33,1306
29.35,1307
29.36,1308
29.36,1309
29.36,1310
29.37,1311
29.36,1312
29.34,1313
29.33,1314
29.32,1315
29.31,1316
29.3,1317
29.28,1318
29.26,1319
29.24,1320
29.23,1321
29.21,1322
29.19,1323
29.18,1324
29.17,1325
29.15,1326
29.14,1327
29.13,1328
29.12,1329
29.11,1330
29.11,1331
29.1,1332
29.1,1333
29.09,1334
29.09,1335
29.08,1336
29.08,1337
29.07,1338
29.06,1339
29.05,1340
29.05,1341
29.04,1342
29.04,1343
29.04,1344
29.04,1345
29.04,1346
29.04,1347
29.04,1348
29.04,1349
29.04,1350
29.03,1351
29.02,1352
29.02,1353
29.02,1354
29.03,1355
29.03,1356
29.05,1357
29.07,1358
29.09,1359
29.14,1360
29.19,1361
29.24,1362
29.29,1363
29.34,1364
29.39,1365
29.43,1366
29.46,1367
29.5,1368
29.54,1369
29.58,1370
29.62,1371
29.64,1372
29.66,1373
29.67,1374
29.69,1375
29.7,1376
29.72,1377
29.72,1378
29.73,1379
29.74,1380
29.74,1381
29.75,1382
29.75,1383
29.73,1384
29.72,1385
29.7,1386
29.68,1387
29.66,1388
29.64,1389
29.63,1390
29.61,1391
29.59,1392
29.58,1393
29.57,1394
29.56,1395
29.55,1396
29.53,1397
29.52,1398
29.51,1399
29.5,1400
29.49,1401
29.47,1402
29.45,1403
29.43,1404
29.41,1405
29.39,1406
29.37,1407
29.34,1408
29.32,1409
29.3,1410
29.28,1411
29.26,1412
29.24,1413
29.22,1414
29.2,1415
29.18,1416
29.17,1417
29.15,1418
29.13,1419
29.11,1420
29.09,1421
29.07,1422
29.05,1423
29.03,1424
29.01,1425
28.99,1426
28.97,1427
28.95,1428
28.94,1429
28.94,1430
28.93,1431
28.92,1432
28.92,1433
28.91,1434
28.91,1435
28.91,1436
28.91,1437
28.91,1438
28.91,1439
28.91,1440
28.92,1441
28.93,1442
28.94,1443
28.95,1444
28.96,1445
28.96,1446
28.98,1447
29.0,1448
29.02,1449
29.04,1450
29.06,1451
29.08,1452
29.12,1453
29.16,1454
29.2,1455
29.25,1456
29.3,1457
29.35,1458
29.41,1459
29.47,1460
29.53,1461
29.57,1462
29.61,1463
29.65,1464
29.69,1465
29.73,1466
29.77,1467
29.82,1468
29.86,1469
29.9,1470
29.96,1471
30.02,1472
30.08,1473
30.14,1474
30.21,1475
30.28,1476
30.36,1477
30.44,1478
30.52,1479
30.6,1480
30.68,1481
30.76,1482
30.83,1483
30.91,1484
30.99,1485
31.04,1486
31.08,1487
31.13,1488
31.16,1489
31.19,1490
31.22,1491
31.24,1492
31.26,1493
31.28,1494
31.31,1495
31.34,1496
31.37,1497
31.41,1498
31.44,1499
31.48,1500
31.5,1501
31.52,1502
31.54,1503
31.53,1504
31.52,1505
31.51,1506
31.5,1507
31.48,1508
31.47,1509
31.45,1510
31.44,1511
31.43,1512
31.41,1513
31.4,1514
31.38,1515
31.36,1516
31.35,1517
31.33,1518
31.31,1519
31.29,1520
31.27,1521
31.25,1522
31.23,1523
31.21,1524
31.2,1525
31.18,1526
31.16,1527
31.14,1528
31.12,1529
31.1,1530
31.08,1531
31.06,1532
31.04,1533
31.02,1534
31.01,1535
30.99,1536
30.97,1537
30.96,1538
30.94,1539
30.93,1540
30.91,1541
30.9,1542
30.88,1543
30.86,1544
30.85,1545
30.84,1546
30.84,1547
30.83,1548
30.83,1549
30.82,1550
30.81,1551
30.8,1552
30.79,1553
30.78,1554
30.77,1555
30.75,1556
30.73,1557
30.72,1558
30.7,1559
30.68,1560
30.67,1561
30.65,1562
30.63,1563
30.61,1564
30.59,1565
30.57,1566
30.55,1567
30.53,1568
30.52,1569
30.51,1570
30.51,1571
30.5,1572
30.5,1573
30.5,1574
30.5,1575
30.5,1576
30.49,1577
30.49,1578
30.48,1579
30.47,1580
30.45,1581
30.43,1582
30.42,1583
30.4,1584
30.38,1585
30.36,1586
30.34,1587
30.32,1588
30.3,1589
30.28,1590
30.26,1591
30.24,1592
30.22,1593
30.2,1594
30.18,1595
30.16,1596
30.14,1597
30.13,1598
30.11,1599
30.09,1600
30.07,1601
30.05,1602
30.03,1603
30.01,1604
29.99,1605
29.97,1606
29.95,1607
29.94,1608
29.92,1609
29.9,1610
29.88,1611
29.86,1612
29.84,1613
29.82,1614
29.8,1615
29.78,1616
29.76,1617
29.75,1618
29.73,1619
29.71,1620
29.69,1621
29.67,1622
29.65,1623
29.63,1624
29.62,1625
29.6,1626
29.58,1627
29.56,1628
29.55,1629
29.53,1630
29.52,1631
29.5,1632
29.49,1633
29.47,1634
29.46,1635
29.45,1636
29.43,1637
29.42,1638
29.41,1639
29.4,1640
29.39,1641
29.37,1642
29.36,1643
29.34,1644
29.33,1645
29.31,1646
29.3,1647
29.28,1648
29.27,1649
29.25,1650
29.23,1651
29.22,1652
29.2,1653
29.19,1654
29.17,1655
29.15,1656
29.14,1657
29.12,1658
29.11,1659
29.09,1660
29.07,1661
29.06,1662
29.04,1663
29.02,1664
29.01,1665
28.99,1666
28.97,1667
28.96,1668
28.94,1669
28.92,1670
28.91,1671
28.89,1672
28.87,1673
28.85,1674
28.84,1675
28.82,1676
28.81,1677
28.79,1678
28.78,1679
28.77,1680
28.75,1681
28.74,1682
28.73,1683
28.72,1684
28.71,1685
28.7,1686
28.69,1687
28.68,1688
28.67,1689
28.66,1690
28.65,1691
28.64,1692
28.63,1693
28.62,1694
28.61,1695
28.6,1696
28.59,1697
28.57,1698
28.56,1699
28.55,1700
28.55,1701
28.53,1702
28.52,1703
28.51,1704
28.51,1705
28.51,1706
28.52,1707
28.53,1708
28.54,1709
28.55,1710
28.58,1711
28.6,1712
28.63,1713
28.66,1714
28.68,1715
28.7,1716
28.73,1717
28.76,1718
28.79,1719
28.8,1720
28.82,1721
28.83,1722
28.85,1723
28.87,1724
28.89,1725
28.92,1726
28.95,1727
28.99,1728
29.05,1729
29.11,1730
29.17,1731
29.23,1732
29.29,1733
29.35,1734
29.44,1735
29.52,1736
29.61,1737
29.69,1738
29.77,1739
29.84,1740
29.91,1741
29.98,1742
30.06,1743
30.12,1744
30.18,1745
30.25,1746
30.27,1747
30.3,1748
30.32,1749
30.35,1750
30.37,1751
30.39,1752
30.43,1753
30.48,1754
30.52,1755
30.55,1756
30.59,1757
30.63,1758
30.66,1759
30.7,1760
30.73,1761
30.76,1762
30.78,1763
30.8,1764
30.81,1765
30.82,1766
30.83,1767
30.83,1768
30.82,1769
30.82,1770
30.82,1771
30.82,1772
30.82,1773
30.82,1774
30.82,1775
30.81,1776
30.81,1777
30.81,1778
30.8,1779
30.79,1780
30.78,1781
30.77,1782
30.75,1783
30.73,1784
30.72,1785
30.7,1786
30.69,1787
30.67,1788
30.66,1789
30.65,1790
30.63,1791
30.62,1792
30.61,1793
30.59,1794
30.58,1795
30.56,1796
30.55,1797
30.53,1798
30.51,1799
30.5,1800
30.48,1801
30.46,1802
30.44,1803
30.43,1804
30.41,1805
30.39,1806
30.38,1807
30.36,1808
30.34,1809
30.33,1810
30.31,1811
30.3,1812
30.29,1813
30.27,1814
30.26,1815
30.26,1816
30.25,1817
30.25,1818
30.25,1819
30.24,1820
30.24,1821
30.27,1822
30.3,1823
30.34,1824
30.38,1825
30.41,1826
30.45,1827
30.49,1828
30.53,1829
30.57,1830
30.6,1831
30.62,1832
30.65,1833
30.66,1834
30.67,1835
30.68,1836
30.69,1837
30.7,1838
30.7,1839
30.7,1840
30.69,1841
30.69,1842
30.69,1843
30.68,1844
30.68,1845
30.66,1846
30.65,1847
30.63,1848
30.62,1849
30.61,1850
30.59,1851
30.59,1852
30.58,1853
30.58,1854
30.57,1855
30.57,1856
30.56,1857
30.55,1858
30.54,1859
30.53,1860
30.52,1861
30.51,1862
30.51,1863
30.49,1864
30.48,1865
30.47,1866
30.45,1867
30.44,1868
30.43,1869
30.42,1870
30.4,1871
30.39,1872
30.38,1873
30.37,1874
30.35,1875
30.34,1876
30.32,1877
30.31,1878
30.3,1879
30.28,1880
30.27,1881
30.26,1882
30.25,1883
30.25,1884
30.24,1885
30.23,1886
30.22,1887
30.21,1888
30.2,1889
30.19,1890
30.18,1891
30.17,1892
30.16,1893
30.14,1894
30.13,1895
30.11,1896
30.1,1897
30.08,1898
30.07,1899
30.06,1900
30.05,1901
30.03,1902
30.03,1903
30.03,1904
30.03,1905
30.02,1906
30.02,1907
30.02,1908
30.03,1909
30.04,1910
30.05,1911
30.06,1912
30.07,1913
30.08,1914
30.1,1915
30.11,1916
30.12,1917
30.14,1918
30.16,1919
30.18,1920
30.22,1921
30.26,1922
30.29,1923
30.34,1924
30.39,1925
30.44,1926
30.51,1927
30.59,1928
30.66,1929
30.71,1930
30.77,1931
30.82,1932
30.88,1933
30.95,1934
31.01,1935
31.06,1936
31.12,1937
31.17,1938
31.24,1939
31.31,1940
31.37,1941
31.44,1942
31.51,1943
31.58,1944
31.63,1945
31.69,1946
31.75,1947
31.8,1948
31.85,1949
31.9,1950
31.96,1951
32.03,1952
32.09,1953
32.13,1954
32.18,1955
32.23,1956
32.25,1957
32.28,1958
32.31,1959
32.33,1960
32.35,1961
32.37,1962
32.36,1963
32.35,1964
32.34,1965
32.33,1966
32.33,1967
32.32,1968
32.3,1969
32.29,1970
32.27,1971
32.26,1972
32.24,1973
32.23,1974
32.21,1975
32.19,1976
32.18,1977
32.16,1978
32.15,1979
32.13,1980
32.11,1981
32.1,1982
32.08,1983
32.07,1984
32.05,1985
32.03,1986
32.02,1987
32.0,1988
31.99,1989
31.97,1990
31.96,1991
31.94,1992
31.92,1993
31.91,1994
31.89,1995
31.88,1996
31.86,1997
31.84,1998
31.83,1999
31.81,2000
31.8,2001
31.78,2002
31.77,2003
31.75,2004
31.74,2005
31.73,2006
31.72,2007
31.7,2008
31.69,2009
31.68,2010
31.67,2011
31.66,2012
31.65,2013
31.63,2014
31.62,2015
31.61,2016
31.59,2017
31.58,2018
31.56,2019
31.55,2020
31.53,2021
31.52,2022
31.51,2023
31.49,2024
31.48,2025
31.47,2026
31.46,2027
31.45,2028
31.43,2029
31.42,2030
31.41,2031
31.39,2032
31.38,2033
31.37,2034
31.35,2035
31.34,2036
31.32,2037
31.31,2038
31.29,2039
31.28,2040
31.27,2041
31.25,2042
31.24,2043
31.23,2044
31.22,2045
31.21,2046
31.2,2047
31.19,2048
31.18,2049
31.17,2050
31.16,2051
31.14,2052
31.13,2053
31.11,2054
31.1,2055
31.08,2056
31.07,2057
31.05,2058
31.04,2059
31.03,2060
31.01,2061
31.0,2062
30.98,2063
30.97,2064
30.95,2065
30.94,2066
30.92,2067
30.91,2068
30.89,2069
30.88,2070
30.86,2071
30.85,2072
30.83,2073
30.82,2074
30.8,2075
30.79,2076
30.77,2077
30.76,2078
30.74,2079
30.73,2080
30.71,2081
30.7,2082
30.69,2083
30.68,2084
30.66,2085
30.65,2086
30.64,2087
30.63,2088
30.62,2089
30.61,2090
30.6,2091
30.59,2092
30.58,2093
30.57,2094
30.55,2095
30.54,2096
30.52,2097
30.51,2098
30.49,2099
30.48,2100
30.47,2101
30.45,2102
30.44,2103
30.42,2104
30.41,2105
30.39,2106
30.38,2107
30.36,2108
30.35,2109
30.34,2110
30.32,2111
30.31,2112
30.29,2113
30.28,2114
30.26,2115
30.25,2116
30.24,2117
30.23,2118
30.22,2119
30.21,2120
30.2,2121
30.19,2122
30.18,2123
30.17,2124
30.15,2125
30.14,2126
30.13,2127
30.12,2128
30.1,2129
30.09,2130
30.08,2131
30.07,2132
30.06,2133
30.05,2134
30.04,2135
30.03,2136
30.02,2137
30.01,2138
29.99,2139
29.98,2140
29.97,2141
29.96,2142
29.96,2143
29.95,2144
29.94,2145
29.93,2146
29.92,2147
29.91,2148
29.89,2149
29.88,2150
29.87,2151
29.86,2152
29.84,2153
29.83,2154
29.82,2155
29.81,2156
29.79,2157
29.79,2158
29.78,2159
29.77,2160
29.76,2161
29.75,2162
29.74,2163
29.73,2164
29.73,2165
29.72,2166
29.71,2167
29.7,2168
29.7,2169
29.71,2170
29.72,2171
29.73,2172
29.75,2173
29.77,2174
29.79,2175
29.81,2176
29.83,2177
29.86,2178
29.89,2179
29.91,2180
29.94,2181
29.97,2182
30.0,2183
30.02,2184
30.05,2185
30.08,2186
30.1,2187
30.15,2188
30.19,2189
30.24,2190
30.27,2191
30.3,2192
30.33,2193
30.36,2194
30.39,2195
30.42,2196
30.46,2197
30.51,2198
30.55,2199
30.59,2200
30.63,2201
30.66,2202
30.7,2203
30.74,2204
30.78,2205
30.81,2206
30.83,2207
30.86,2208
30.86,2209
30.87,2210
30.88,2211
30.89,2212
30.9,2213
30.91,2214
30.92,2215
30.93,2216
30.94,2217
30.95,2218
30.95,2219
30.96,2220
30.97,2221
30.98,2222
30.98,2223
30.98,2224
30.98,2225
30.98,2226
30.97,2227
30.97,2228
30.96,2229
30.95,2230
30.94,2231
30.93,2232
30.92,2233
30.91,2234
30.9,2235
30.89,2236
30.88,2237
30.87,2238
30.86,2239
30.86,2240
30.85,2241
30.85,2242
30.85,2243
30.84,2244
30.84,2245
30.84,2246
30.84,2247
30.83,2248
30.83,2249
30.82,2250
30.81,2251
30.79,2252
30.78,2253
30.77,2254
30.75,2255
30.74,2256
30.73,2257
30.72,2258
30.7,2259
30.69,2260
30.68,2261
30.67,2262
30.67,2263
30.67,2264
30.67,2265
30.67,2266
30.67,2267
30.67,2268
30.67,2269
30.67,2270
30.67,2271
30.67,2272
30.66,2273
30.65,2274
30.64,2275
30.63,2276
30.62,2277
30.61,2278
30.6,2279
30.59,2280
30.59,2281
30.58,2282
30.58,2283
30.58,2284
30.58,2285
30.58,2286
30.59,2287
30.59,2288
30.6,2289
30.61,2290
30.61,2291
30.62,2292
30.63,2293
30.63,2294
30.64,2295
30.64,2296
30.64,2297
30.65,2298
30.65,2299
30.65,2300
30.66,2301
30.66,2302
30.66,2303
30.65,2304
30.65,2305
30.64,2306
30.64,2307
30.63,2308
30.62,2309
30.61,2310


==> Data/Home-Timeline-Reactive-Latency-CPU.csv <==
value,xtick
11.843874999999997,150
16.354923076923075,151
16.354923076923075,152
16.354923076923075,153
10.606090909090911,154
10.606090909090911,155
10.606090909090911,156
11.6172,157
11.6172,158
11.6172,159
7.5024736842105275,160
7.5024736842105275,161
7.5024736842105275,162
13.013937500000003,163
13.013937500000003,164
13.013937500000003,165
13.032375000000002,166
13.032375000000002,167
13.032375000000002,168
13.453315789473686,169
13.453315789473686,170
13.453315789473686,171
8.921076923076921,172
8.921076923076921,173
8.921076923076921,174
6.736956521739131,175
6.736956521739131,176
6.736956521739131,177
6.135115384615385,178
6.135115384615385,179
6.135115384615385,180
5.338500000000001,181
5.338500000000001,182
5.338500000000001,183
4.588181818181818,184
4.588181818181818,185
4.588181818181818,186
4.8715,187
4.8715,188
4.8715,189
4.882619047619047,190
4.882619047619047,191
4.882619047619047,192
2.5030769230769234,193
2.5030769230769234,194
2.5030769230769234,195
2.651642857142857,196
2.651642857142857,197
2.651642857142857,198
12.122363636363637,199
12.122363636363637,200
12.122363636363637,201
7.511099999999999,202
7.511099999999999,203
7.511099999999999,204
9.699,205
9.699,206
9.699,207
7.2471904761904735,208
7.2471904761904735,209
7.2471904761904735,210
2.2743750000000005,211
2.2743750000000005,212
2.2743750000000005,213
2.2286666666666664,214
2.2286666666666664,215
2.2286666666666664,216
2.2632142857142856,217
2.2632142857142856,218
2.2632142857142856,219
1.9880624999999998,220
1.9880624999999998,221
1.9880624999999998,222
9.412153846153846,223
9.412153846153846,224
9.412153846153846,225
6.369739130434783,226
6.369739130434783,227
6.369739130434783,228
10.580000000000004,229
10.580000000000004,230
10.580000000000004,231
9.47503846153846,232
9.47503846153846,233
9.47503846153846,234
7.098684210526314,235
7.098684210526314,236
7.098684210526314,237
6.871399999999999,238
6.871399999999999,239
6.871399999999999,240
3.2605,241
3.2605,242
3.2605,243
3.406230769230769,244
3.406230769230769,245
3.406230769230769,246
4.565416666666667,247
4.565416666666667,248
4.565416666666667,249
3.2598399999999996,250
3.2598399999999996,251
3.2598399999999996,252
2.7854166666666664,253
2.7854166666666664,254
2.7854166666666664,255
2.618851851851852,256
2.618851851851852,257
2.618851851851852,258
2.4921666666666664,259
2.4921666666666664,260
2.4921666666666664,261
2.565833333333333,262
2.565833333333333,263
2.565833333333333,264
2.466333333333333,265
2.466333333333333,266
2.466333333333333,267
2.544761904761905,268
2.544761904761905,269
2.544761904761905,270
2.7041874999999997,271
2.7041874999999997,272
2.7041874999999997,273
7.971399999999998,274
7.971399999999998,275
7.971399999999998,276
9.465933333333332,277
9.465933333333332,278
9.465933333333332,279
8.109526315789473,280
8.109526315789473,281
8.109526315789473,282
2.7694666666666667,283
2.7694666666666667,284
2.7694666666666667,285
4.005454545454545,286
4.005454545454545,287
4.005454545454545,288
3.7699523809523807,289
3.7699523809523807,290
3.7699523809523807,291
3.06075,292
3.06075,293
3.06075,294
2.3716666666666666,295
2.3716666666666666,296
2.3716666666666666,297
2.52985294117647,298
2.52985294117647,299
2.52985294117647,300
2.419310344827586,301
2.419310344827586,302
2.419310344827586,303
2.201677419354838,304
2.201677419354838,305
2.201677419354838,306
2.370233333333333,307
2.370233333333333,308
2.370233333333333,309
25.552777777777788,310
25.552777777777788,311
25.552777777777788,312
25.6973888888889,313
25.6973888888889,314
25.6973888888889,315
33.88019512195122,316
33.88019512195122,317
33.88019512195122,318
13.475780487804876,319
13.475780487804876,320
13.475780487804876,321
51.58621428571426,322
51.58621428571426,323
51.58621428571426,324
46.515403508771925,325
46.515403508771925,326
46.515403508771925,327
62.83649206349206,328
62.83649206349206,329
62.83649206349206,330
40.14408695652171,331
40.14408695652171,332
40.14408695652171,333
73.31913483146067,334
73.31913483146067,335
73.31913483146067,336
77.63774468085106,337
77.63774468085106,338
77.63774468085106,339
81.08873913043479,340
81.08873913043479,341
81.08873913043479,342
47.77262999999997,343
47.77262999999997,344
47.77262999999997,345
104.21769473684209,346
104.21769473684209,347
104.21769473684209,348
115.05385000000003,349
115.05385000000003,350
115.05385000000003,351
165.92657000000005,352
165.92657000000005,353
165.92657000000005,354
122.01317999999999,355
122.01317999999999,356
122.01317999999999,357
129.34694949494948,358
129.34694949494948,359
129.34694949494948,360
122.93043956043958,361
122.93043956043958,362
122.93043956043958,363
72.83331325301207,364
72.83331325301207,365
72.83331325301207,366
69.51146575342463,367
69.51146575342463,368
69.51146575342463,369
55.70965000000001,370
55.70965000000001,371
55.70965000000001,372
57.71382500000002,373
57.71382500000002,374
57.71382500000002,375
41.426868131868126,376
41.426868131868126,377
41.426868131868126,378
44.611358024691356,379
44.611358024691356,380
44.611358024691356,381
39.25249999999998,382
39.25249999999998,383
39.25249999999998,384
57.652272727272724,385
57.652272727272724,386
57.652272727272724,387
48.71765333333333,388
48.71765333333333,389
48.71765333333333,390
49.3501875,391
49.3501875,392
49.3501875,393
28.42595833333333,394
28.42595833333333,395
28.42595833333333,396
18.637558823529417,397
18.637558823529417,398
18.637558823529417,399
8.388441176470588,400
8.388441176470588,401
8.388441176470588,402
15.980468749999998,403
15.980468749999998,404
15.980468749999998,405
16.703029411764703,406
16.703029411764703,407
16.703029411764703,408
18.488000000000003,409
18.488000000000003,410
18.488000000000003,411
7.961486486486489,412
7.961486486486489,413
7.961486486486489,414
11.792933333333332,415
11.792933333333332,416
11.792933333333332,417
6.366837837837838,418
6.366837837837838,419
6.366837837837838,420
11.73896153846154,421
11.73896153846154,422
11.73896153846154,423
9.062441860465112,424
9.062441860465112,425
9.062441860465112,426
6.7450857142857155,427
6.7450857142857155,428
6.7450857142857155,429
7.349285714285714,430
7.349285714285714,431
7.349285714285714,432
13.08645238095238,433
13.08645238095238,434
13.08645238095238,435
21.63178181818181,436
21.63178181818181,437
21.63178181818181,438
29.872339999999998,439
29.872339999999998,440
29.872339999999998,441
34.501088235294134,442
34.501088235294134,443
34.501088235294134,444
35.827436363636366,445
35.827436363636366,446
35.827436363636366,447
53.736932432432425,448
53.736932432432425,449
53.736932432432425,450
62.997203703703704,451
62.997203703703704,452
62.997203703703704,453
56.02913235294118,454
56.02913235294118,455
56.02913235294118,456
58.89778431372548,457
58.89778431372548,458
58.89778431372548,459
24.093474576271174,460
24.093474576271174,461
24.093474576271174,462
21.871886363636357,463
21.871886363636357,464
21.871886363636357,465
6.847549019607845,466
6.847549019607845,467
6.847549019607845,468
5.268815789473684,469
5.268815789473684,470
5.268815789473684,471
4.725972972972973,472
4.725972972972973,473
4.725972972972973,474
5.360666666666667,475
5.360666666666667,476
5.360666666666667,477
8.80611627906977,478
8.80611627906977,479
8.80611627906977,480
9.71597142857143,481
9.71597142857143,482
9.71597142857143,483
6.964044444444446,484
6.964044444444446,485
6.964044444444446,486
2.7062222222222223,487
2.7062222222222223,488
2.7062222222222223,489
2.5976875,490
2.5976875,491
2.5976875,492
3.0347500000000003,493
3.0347500000000003,494
3.0347500000000003,495
4.727294117647058,496
4.727294117647058,497
4.727294117647058,498
5.673500000000001,499
5.673500000000001,500
5.673500000000001,501
5.115692307692307,502
5.115692307692307,503
5.115692307692307,504
2.7011142857142856,505
2.7011142857142856,506
2.7011142857142856,507
2.4043714285714284,508
2.4043714285714284,509
2.4043714285714284,510
2.287264705882353,511
2.287264705882353,512
2.287264705882353,513
7.701357142857143,514
7.701357142857143,515
7.701357142857143,516
9.253,517
9.253,518
9.253,519
23.449590163934428,520
23.449590163934428,521
23.449590163934428,522
34.96823214285714,523
34.96823214285714,524
34.96823214285714,525
55.745633802816904,526
55.745633802816904,527
55.745633802816904,528
54.61523684210525,529
54.61523684210525,530
54.61523684210525,531
85.0645581395349,532
85.0645581395349,533
85.0645581395349,534
98.92148863636362,535
98.92148863636362,536
98.92148863636362,537
115.2190568181818,538
115.2190568181818,539
115.2190568181818,540
125.80007368421052,541
125.80007368421052,542
125.80007368421052,543
112.10879120879119,544
112.10879120879119,545
112.10879120879119,546
116.41140999999996,547
116.41140999999996,548
116.41140999999996,549
137.36621999999997,550
137.36621999999997,551
137.36621999999997,552
157.20300999999995,553
157.20300999999995,554
157.20300999999995,555
190.76358999999994,556
190.76358999999994,557
190.76358999999994,558
176.27346999999995,559
176.27346999999995,560
176.27346999999995,561
179.82232999999997,562
179.82232999999997,563
179.82232999999997,564
116.45926000000003,565
116.45926000000003,566
116.45926000000003,567
107.78912000000003,568
107.78912000000003,569
107.78912000000003,570
98.88409782608699,571
98.88409782608699,572
98.88409782608699,573
52.039391304347824,574
52.039391304347824,575
52.039391304347824,576
62.26642528735631,577
62.26642528735631,578
62.26642528735631,579
61.52905952380952,580
61.52905952380952,581
61.52905952380952,582
43.50304918032787,583
43.50304918032787,584
43.50304918032787,585
26.801781818181823,586
26.801781818181823,587
26.801781818181823,588
13.982459459459463,589
13.982459459459463,590
13.982459459459463,591
16.599428571428568,592
16.599428571428568,593
16.599428571428568,594
20.116439024390242,595
20.116439024390242,596
20.116439024390242,597
9.987782608695655,598
9.987782608695655,599
9.987782608695655,600
15.643147058823532,601
15.643147058823532,602
15.643147058823532,603
10.695882352941174,604
10.695882352941174,605
10.695882352941174,606
6.860240000000001,607
6.860240000000001,608
6.860240000000001,609
3.4506153846153844,610
3.4506153846153844,611
3.4506153846153844,612
10.306458333333333,613
10.306458333333333,614
10.306458333333333,615
8.330851851851849,616
8.330851851851849,617
8.330851851851849,618
14.330782608695653,619
14.330782608695653,620
14.330782608695653,621
16.832,622
16.832,623
16.832,624
12.419823529411765,625
12.419823529411765,626
12.419823529411765,627
8.6335,628
8.6335,629
8.6335,630
6.4539333333333335,631
6.4539333333333335,632
6.4539333333333335,633
2.3574285714285708,634
2.3574285714285708,635
2.3574285714285708,636
2.236666666666667,637
2.236666666666667,638
2.236666666666667,639
2.52964,640
2.52964,641
2.52964,642
2.6394999999999995,643
2.6394999999999995,644
2.6394999999999995,645
2.4797222222222217,646
2.4797222222222217,647
2.4797222222222217,648
2.6696153846153843,649
2.6696153846153843,650
2.6696153846153843,651
2.4694615384615384,652
2.4694615384615384,653
2.4694615384615384,654
2.8125,655
2.8125,656
2.8125,657
2.3971578947368415,658
2.3971578947368415,659
2.3971578947368415,660
5.962761904761905,661
5.962761904761905,662
5.962761904761905,663
5.695818181818182,664
5.695818181818182,665
5.695818181818182,666
9.4535625,667
9.4535625,668
9.4535625,669
4.0695000000000014,670
4.0695000000000014,671
4.0695000000000014,672
7.712650000000001,673
7.712650000000001,674
7.712650000000001,675
7.092272727272726,676
7.092272727272726,677
7.092272727272726,678
16.256772727272725,679
16.256772727272725,680
16.256772727272725,681
13.663185185185183,682
13.663185185185183,683
13.663185185185183,684
14.15175,685
14.15175,686
14.15175,687
12.36851724137931,688
12.36851724137931,689
12.36851724137931,690
5.179052631578948,691
5.179052631578948,692
5.179052631578948,693
4.856227272727273,694
4.856227272727273,695
4.856227272727273,696
2.9340588235294116,697
2.9340588235294116,698
2.9340588235294116,699
2.5912380952380953,700
2.5912380952380953,701
2.5912380952380953,702
2.3522499999999997,703
2.3522499999999997,704
2.3522499999999997,705
2.329105263157895,706
2.329105263157895,707
2.329105263157895,708
6.597888888888889,709
6.597888888888889,710
6.597888888888889,711
6.076285714285715,712
6.076285714285715,713
6.076285714285715,714
6.7072,715
6.7072,716
6.7072,717
5.941541666666667,718
5.941541666666667,719
5.941541666666667,720
2.808578947368421,721
2.808578947368421,722
2.808578947368421,723
5.564500000000002,724
5.564500000000002,725
5.564500000000002,726
12.41985,727
12.41985,728
12.41985,729
10.526416666666666,730
10.526416666666666,731
10.526416666666666,732
14.448500000000001,733
14.448500000000001,734
14.448500000000001,735
8.291333333333332,736
8.291333333333332,737
8.291333333333332,738
2.2393888888888887,739
2.2393888888888887,740
2.2393888888888887,741
2.3261428571428575,742
2.3261428571428575,743
2.3261428571428575,744
2.282052631578947,745
2.282052631578947,746
2.282052631578947,747
2.533705882352941,748
2.533705882352941,749
2.533705882352941,750
2.6769999999999996,751
2.6769999999999996,752
2.6769999999999996,753
2.7971333333333335,754
2.7971333333333335,755
2.7971333333333335,756
6.070285714285714,757
6.070285714285714,758
6.070285714285714,759
6.0980625,760
6.0980625,761
6.0980625,762
6.350153846153846,763
6.350153846153846,764
6.350153846153846,765
7.298130434782609,766
7.298130434782609,767
7.298130434782609,768
5.805842105263158,769
5.805842105263158,770
5.805842105263158,771
3.2101800000000007,772
3.2101800000000007,773
3.2101800000000007,774
5.082456521739131,775
5.082456521739131,776
5.082456521739131,777
8.730000000000004,778
8.730000000000004,779
8.730000000000004,780
10.195624999999998,781
10.195624999999998,782
10.195624999999998,783
38.44659375000001,784
38.44659375000001,785
38.44659375000001,786
51.17654166666667,787
51.17654166666667,788
51.17654166666667,789
54.5177910447761,790
54.5177910447761,791
54.5177910447761,792
48.54985964912279,793
48.54985964912279,794
48.54985964912279,795
46.704578947368404,796
46.704578947368404,797
46.704578947368404,798
40.484840579710145,799
40.484840579710145,800
40.484840579710145,801
103.62357894736842,802
103.62357894736842,803
103.62357894736842,804
137.3665777777778,805
137.3665777777778,806
137.3665777777778,807
117.43217000000006,808
117.43217000000006,809
117.43217000000006,810
137.99908000000008,811
137.99908000000008,812
137.99908000000008,813
132.64246999999997,814
132.64246999999997,815
132.64246999999997,816
99.94806999999999,817
99.94806999999999,818
99.94806999999999,819
101.03156043956045,820
101.03156043956045,821
101.03156043956045,822
91.16844444444443,823
91.16844444444443,824
91.16844444444443,825
61.847325000000026,826
61.847325000000026,827
61.847325000000026,828
61.61434567901235,829
61.61434567901235,830
61.61434567901235,831
44.3885,832
44.3885,833
44.3885,834
45.06834567901235,835
45.06834567901235,836
45.06834567901235,837
57.048858974358986,838
57.048858974358986,839
57.048858974358986,840
51.29953658536585,841
51.29953658536585,842
51.29953658536585,843
60.54060810810811,844
60.54060810810811,845
60.54060810810811,846
54.444779411764706,847
54.444779411764706,848
54.444779411764706,849
25.981618181818188,850
25.981618181818188,851
25.981618181818188,852
21.05195555555556,853
21.05195555555556,854
21.05195555555556,855
5.027883720930234,856
5.027883720930234,857
5.027883720930234,858
21.402000000000008,859
21.402000000000008,860
21.402000000000008,861
25.23236585365855,862
25.23236585365855,863
25.23236585365855,864
25.459942307692316,865
25.459942307692316,866
25.459942307692316,867
11.372021276595746,868
11.372021276595746,869
11.372021276595746,870
11.494574468085107,871
11.494574468085107,872
11.494574468085107,873
6.572772727272726,874
6.572772727272726,875
6.572772727272726,876
11.102241379310344,877
11.102241379310344,878
11.102241379310344,879
12.203218749999998,880
12.203218749999998,881
12.203218749999998,882
13.035699999999999,883
13.035699999999999,884
13.035699999999999,885
9.041571428571428,886
9.041571428571428,887
9.041571428571428,888
21.463071428571425,889
21.463071428571425,890
21.463071428571425,891
14.680270270270272,892
14.680270270270272,893
14.680270270270272,894
20.81591111111111,895
20.81591111111111,896
20.81591111111111,897
17.588907407407405,898
17.588907407407405,899
17.588907407407405,900
19.23415873015872,901
19.23415873015872,902
19.23415873015872,903
16.07787341772152,904
16.07787341772152,905
16.07787341772152,906
22.040024691358017,907
22.040024691358017,908
22.040024691358017,909
26.274646341463427,910
26.274646341463427,911
26.274646341463427,912
27.135333333333328,913
27.135333333333328,914
27.135333333333328,915
14.981042857142853,916
14.981042857142853,917
14.981042857142853,918
15.661163636363632,919
15.661163636363632,920
15.661163636363632,921
15.765442622950816,922
15.765442622950816,923
15.765442622950816,924
16.807387755102038,925
16.807387755102038,926
16.807387755102038,927
11.634982142857142,928
11.634982142857142,929
11.634982142857142,930
12.755288888888883,931
12.755288888888883,932
12.755288888888883,933
10.952075471698109,934
10.952075471698109,935
10.952075471698109,936
10.562844444444446,937
10.562844444444446,938
10.562844444444446,939
9.64168085106383,940
9.64168085106383,941
9.64168085106383,942
4.586185185185185,943
4.586185185185185,944
4.586185185185185,945
6.116675675675674,946
6.116675675675674,947
6.116675675675674,948
7.757777777777777,949
7.757777777777777,950
7.757777777777777,951
8.21236,952
8.21236,953
8.21236,954
10.18711111111111,955
10.18711111111111,956
10.18711111111111,957
10.751294117647058,958
10.751294117647058,959
10.751294117647058,960
12.313357142857141,961
12.313357142857141,962
12.313357142857141,963
10.015,964
10.015,965
10.015,966
5.910388888888889,967
5.910388888888889,968
5.910388888888889,969
8.882999999999997,970
8.882999999999997,971
8.882999999999997,972
16.568314285714283,973
16.568314285714283,974
16.568314285714283,975
17.212423728813558,976
17.212423728813558,977
17.212423728813558,978
33.50376086956522,979
33.50376086956522,980
33.50376086956522,981
30.601462686567167,982
30.601462686567167,983
30.601462686567167,984
32.331740740740734,985
32.331740740740734,986
32.331740740740734,987
68.86970886075952,988
68.86970886075952,989
68.86970886075952,990
88.12147826086958,991
88.12147826086958,992
88.12147826086958,993
95.89055670103096,994
95.89055670103096,995
95.89055670103096,996
107.54718666666668,997
107.54718666666668,998
107.54718666666668,999
103.00371000000001,1000
103.00371000000001,1001
103.00371000000001,1002
112.87001075268817,1003
112.87001075268817,1004
112.87001075268817,1005
125.12998999999996,1006
125.12998999999996,1007
125.12998999999996,1008
132.53244999999993,1009
132.53244999999993,1010
132.53244999999993,1011
82.70741000000002,1012
82.70741000000002,1013
82.70741000000002,1014
84.77368999999995,1015
84.77368999999995,1016
84.77368999999995,1017
68.49918000000001,1018
68.49918000000001,1019
68.49918000000001,1020
66.89635000000001,1021
66.89635000000001,1022
66.89635000000001,1023
50.28200000000001,1024
50.28200000000001,1025
50.28200000000001,1026
50.10114000000001,1027
50.10114000000001,1028
50.10114000000001,1029
53.03035789473685,1030
53.03035789473685,1031
53.03035789473685,1032
57.62842999999999,1033
57.62842999999999,1034
57.62842999999999,1035
64.61203658536586,1036
64.61203658536586,1037
64.61203658536586,1038
63.838192771084366,1039
63.838192771084366,1040
63.838192771084366,1041
35.5685,1042
35.5685,1043
35.5685,1044
35.24751999999999,1045
35.24751999999999,1046
35.24751999999999,1047
23.839545454545455,1048
23.839545454545455,1049
23.839545454545455,1050
7.359148936170213,1051
7.359148936170213,1052
7.359148936170213,1053
14.100475000000003,1054
14.100475000000003,1055
14.100475000000003,1056
15.747333333333339,1057
15.747333333333339,1058
15.747333333333339,1059
12.404586206896553,1060
12.404586206896553,1061
12.404586206896553,1062
13.643230769230776,1063
13.643230769230776,1064
13.643230769230776,1065
3.189727272727273,1066
3.189727272727273,1067
3.189727272727273,1068
3.0777777777777775,1069
3.0777777777777775,1070
3.0777777777777775,1071
1.6568461538461539,1072
1.6568461538461539,1073
1.6568461538461539,1074
2.0797727272727276,1075
2.0797727272727276,1076
2.0797727272727276,1077
2.2129199999999996,1078
2.2129199999999996,1079
2.2129199999999996,1080
2.376173913043478,1081
2.376173913043478,1082
2.376173913043478,1083
19.27928,1084
19.27928,1085
19.27928,1086
20.042916666666663,1087
20.042916666666663,1088
20.042916666666663,1089
21.25804545454545,1090
21.25804545454545,1091
21.25804545454545,1092
18.51357692307692,1093
18.51357692307692,1094
18.51357692307692,1095
2.4690833333333333,1096
2.4690833333333333,1097
2.4690833333333333,1098
2.6772500000000004,1099
2.6772500000000004,1100
2.6772500000000004,1101
2.193576923076923,1102
2.193576923076923,1103
2.193576923076923,1104
2.7182962962962964,1105
2.7182962962962964,1106
2.7182962962962964,1107
2.985285714285714,1108
2.985285714285714,1109
2.985285714285714,1110
4.737392857142857,1111
4.737392857142857,1112
4.737392857142857,1113
4.512066666666667,1114
4.512066666666667,1115
4.512066666666667,1116
5.0749,1117
5.0749,1118
5.0749,1119
4.412966666666666,1120
4.412966666666666,1121
4.412966666666666,1122
3.466142857142858,1123
3.466142857142858,1124
3.466142857142858,1125
2.9833181818181815,1126
2.9833181818181815,1127
2.9833181818181815,1128
3.0168571428571425,1129
3.0168571428571425,1130
3.0168571428571425,1131
2.6840833333333336,1132
2.6840833333333336,1133
2.6840833333333336,1134
2.202571428571429,1135
2.202571428571429,1136
2.202571428571429,1137
1.9173846153846155,1138
1.9173846153846155,1139
1.9173846153846155,1140
2.395466666666666,1141
2.395466666666666,1142
2.395466666666666,1143
2.6064285714285718,1144
2.6064285714285718,1145
2.6064285714285718,1146
2.935944444444445,1147
2.935944444444445,1148
2.935944444444445,1149
2.4228461538461548,1150
2.4228461538461548,1151
2.4228461538461548,1152
7.133866666666666,1153
7.133866666666666,1154
7.133866666666666,1155
6.099794117647058,1156
6.099794117647058,1157
6.099794117647058,1158
13.60974074074074,1159
13.60974074074074,1160
13.60974074074074,1161
10.162576923076923,1162
10.162576923076923,1163
10.162576923076923,1164
10.7716,1165
10.7716,1166
10.7716,1167
2.4098965517241377,1168
2.4098965517241377,1169
2.4098965517241377,1170
2.9145999999999996,1171
2.9145999999999996,1172
2.9145999999999996,1173
2.7417878787878784,1174
2.7417878787878784,1175
2.7417878787878784,1176
3.0250769230769237,1177
3.0250769230769237,1178
3.0250769230769237,1179
2.2348076923076925,1180
2.2348076923076925,1181
2.2348076923076925,1182
2.29884,1183
2.29884,1184
2.29884,1185
2.2778400000000003,1186
2.2778400000000003,1187
2.2778400000000003,1188
2.49725,1189
2.49725,1190
2.49725,1191
2.4814375,1192
2.4814375,1193
2.4814375,1194
5.3811333333333335,1195
5.3811333333333335,1196
5.3811333333333335,1197
4.117363636363636,1198
4.117363636363636,1199
4.117363636363636,1200
3.9108333333333323,1201
3.9108333333333323,1202
3.9108333333333323,1203
3.577724137931034,1204
3.577724137931034,1205
3.577724137931034,1206
2.47164,1207
2.47164,1208
2.47164,1209
4.04775,1210
4.04775,1211
4.04775,1212
9.6742,1213
9.6742,1214
9.6742,1215
6.977741935483872,1216
6.977741935483872,1217
6.977741935483872,1218
5.8217500000000015,1219
5.8217500000000015,1220
5.8217500000000015,1221
4.923026315789474,1222
4.923026315789474,1223
4.923026315789474,1224
19.891357142857146,1225
19.891357142857146,1226
19.891357142857146,1227
23.690874999999995,1228
23.690874999999995,1229
23.690874999999995,1230
36.577749999999995,1231
36.577749999999995,1232
36.577749999999995,1233
28.56203846153846,1234
28.56203846153846,1235
28.56203846153846,1236
6.580592592592592,1237
6.580592592592592,1238
6.580592592592592,1239
5.195125000000002,1240
5.195125000000002,1241
5.195125000000002,1242
44.513891304347815,1243
44.513891304347815,1244
44.513891304347815,1245
32.858188405797094,1246
32.858188405797094,1247
32.858188405797094,1248
37.83598214285714,1249
37.83598214285714,1250
37.83598214285714,1251
42.16121739130434,1252
42.16121739130434,1253
42.16121739130434,1254
23.268769230769223,1255
23.268769230769223,1256
23.268769230769223,1257
57.582294117647045,1258
57.582294117647045,1259
57.582294117647045,1260
97.77650793650794,1261
97.77650793650794,1262
97.77650793650794,1263
90.65202999999998,1264
90.65202999999998,1265
90.65202999999998,1266
107.93245882352939,1267
107.93245882352939,1268
107.93245882352939,1269
95.62445999999998,1270
95.62445999999998,1271
95.62445999999998,1272
90.3855824175824,1273
90.3855824175824,1274
90.3855824175824,1275
91.56595000000003,1276
91.56595000000003,1277
91.56595000000003,1278
101.07265957446806,1279
101.07265957446806,1280
101.07265957446806,1281
89.04121999999998,1282
89.04121999999998,1283
89.04121999999998,1284
64.92878260869566,1285
64.92878260869566,1286
64.92878260869566,1287
42.418989130434795,1288
42.418989130434795,1289
42.418989130434795,1290
47.45856521739132,1291
47.45856521739132,1292
47.45856521739132,1293
52.122855670103085,1294
52.122855670103085,1295
52.122855670103085,1296
39.97678571428572,1297
39.97678571428572,1298
39.97678571428572,1299
53.08079268292683,1300
53.08079268292683,1301
53.08079268292683,1302
45.275041095890415,1303
45.275041095890415,1304
45.275041095890415,1305
43.890333333333324,1306
43.890333333333324,1307
43.890333333333324,1308
32.54940740740741,1309
32.54940740740741,1310
32.54940740740741,1311
16.738333333333326,1312
16.738333333333326,1313
16.738333333333326,1314
14.91597777777778,1315
14.91597777777778,1316
14.91597777777778,1317
8.264692307692306,1318
8.264692307692306,1319
8.264692307692306,1320
10.383547619047613,1321
10.383547619047613,1322
10.383547619047613,1323
11.931043478260866,1324
11.931043478260866,1325
11.931043478260866,1326
16.16159649122807,1327
16.16159649122807,1328
16.16159649122807,1329
23.453263157894742,1330
23.453263157894742,1331
23.453263157894742,1332
22.558017857142865,1333
22.558017857142865,1334
22.558017857142865,1335
23.9347380952381,1336
23.9347380952381,1337
23.9347380952381,1338
17.74267567567567,1339
17.74267567567567,1340
17.74267567567567,1341
26.8595,1342
26.8595,1343
26.8595,1344
29.326916666666666,1345
29.326916666666666,1346
29.326916666666666,1347
26.966440000000002,1348
26.966440000000002,1349
26.966440000000002,1350
22.313999999999997,1351
22.313999999999997,1352
22.313999999999997,1353
35.37232608695652,1354
35.37232608695652,1355
35.37232608695652,1356
50.067625,1357
50.067625,1358
50.067625,1359
90.49167857142858,1360
90.49167857142858,1361
90.49167857142858,1362
89.32412765957446,1363
89.32412765957446,1364
89.32412765957446,1365
76.42294186046513,1366
76.42294186046513,1367
76.42294186046513,1368
78.39674157303371,1369
78.39674157303371,1370
78.39674157303371,1371
49.71475,1372
49.71475,1373
49.71475,1374
48.29657142857142,1375
48.29657142857142,1376
48.29657142857142,1377
38.917038461538475,1378
38.917038461538475,1379
38.917038461538475,1380
34.587520000000005,1381
34.587520000000005,1382
34.587520000000005,1383
7.450636363636364,1384
7.450636363636364,1385
7.450636363636364,1386
7.381372093023257,1387
7.381372093023257,1388
7.381372093023257,1389
7.746456521739131,1390
7.746456521739131,1391
7.746456521739131,1392
16.045767441860463,1393
16.045767441860463,1394
16.045767441860463,1395
14.877547619047615,1396
14.877547619047615,1397
14.877547619047615,1398
15.377682926829266,1399
15.377682926829266,1400
15.377682926829266,1401
3.906378378378379,1402
3.906378378378379,1403
3.906378378378379,1404
3.9847096774193553,1405
3.9847096774193553,1406
3.9847096774193553,1407
1.8424333333333331,1408
1.8424333333333331,1409
1.8424333333333331,1410
4.773068965517241,1411
4.773068965517241,1412
4.773068965517241,1413
4.416433333333332,1414
4.416433333333332,1415
4.416433333333332,1416
7.046481481481481,1417
7.046481481481481,1418
7.046481481481481,1419
3.922400000000001,1420
3.922400000000001,1421
3.922400000000001,1422
4.411884615384615,1423
4.411884615384615,1424
4.411884615384615,1425
2.997,1426
2.997,1427
2.997,1428
17.76168571428572,1429
17.76168571428572,1430
17.76168571428572,1431
23.496288888888884,1432
23.496288888888884,1433
23.496288888888884,1434
27.755304347826094,1435
27.755304347826094,1436
27.755304347826094,1437
28.88215217391304,1438
28.88215217391304,1439
28.88215217391304,1440
42.812422222222224,1441
42.812422222222224,1442
42.812422222222224,1443
36.60381132075472,1444
36.60381132075472,1445
36.60381132075472,1446
56.23918333333333,1447
56.23918333333333,1448
56.23918333333333,1449
52.512042253521116,1450
52.512042253521116,1451
52.512042253521116,1452
83.87694736842104,1453
83.87694736842104,1454
83.87694736842104,1455
93.14693814432988,1456
93.14693814432988,1457
93.14693814432988,1458
107.18167073170736,1459
107.18167073170736,1460
107.18167073170736,1461
83.08081000000001,1462
83.08081000000001,1463
83.08081000000001,1464
82.07634693877554,1465
82.07634693877554,1466
82.07634693877554,1467
88.09595000000002,1468
88.09595000000002,1469
88.09595000000002,1470
106.41708080808083,1471
106.41708080808083,1472
106.41708080808083,1473
118.20792000000003,1474
118.20792000000003,1475
118.20792000000003,1476
138.51945121951218,1477
138.51945121951218,1478
138.51945121951218,1479
136.48058762886598,1480
136.48058762886598,1481
136.48058762886598,1482
131.943602739726,1483
131.943602739726,1484
131.943602739726,1485
96.90702083333332,1486
96.90702083333332,1487
96.90702083333332,1488
68.10403846153844,1489
68.10403846153844,1490
68.10403846153844,1491
59.25904999999999,1492
59.25904999999999,1493
59.25904999999999,1494
72.5282857142857,1495
72.5282857142857,1496
72.5282857142857,1497
78.49694736842108,1498
78.49694736842108,1499
78.49694736842108,1500
60.127051282051255,1501
60.127051282051255,1502
60.127051282051255,1503
18.646857142857147,1504
18.646857142857147,1505
18.646857142857147,1506
11.935204545454548,1507
11.935204545454548,1508
11.935204545454548,1509
14.264553191489366,1510
14.264553191489366,1511
14.264553191489366,1512
9.276395348837207,1513
9.276395348837207,1514
9.276395348837207,1515
9.26575,1516
9.26575,1517
9.26575,1518
4.05428125,1519
4.05428125,1520
4.05428125,1521
4.683826086956521,1522
4.683826086956521,1523
4.683826086956521,1524
5.255571428571428,1525
5.255571428571428,1526
5.255571428571428,1527
3.7896363636363635,1528
3.7896363636363635,1529
3.7896363636363635,1530
4.4735,1531
4.4735,1532
4.4735,1533
7.592380952380954,1534
7.592380952380954,1535
7.592380952380954,1536
7.819571428571429,1537
7.819571428571429,1538
7.819571428571429,1539
11.702470588235295,1540
11.702470588235295,1541
11.702470588235295,1542
7.5525625,1543
7.5525625,1544
7.5525625,1545
24.24727272727273,1546
24.24727272727273,1547
24.24727272727273,1548
18.450599999999998,1549
18.450599999999998,1550
18.450599999999998,1551
19.235354838709675,1552
19.235354838709675,1553
19.235354838709675,1554
7.207892857142855,1555
7.207892857142855,1556
7.207892857142855,1557
8.095499999999998,1558
8.095499999999998,1559
8.095499999999998,1560
6.639277777777778,1561
6.639277777777778,1562
6.639277777777778,1563
2.5268571428571427,1564
2.5268571428571427,1565
2.5268571428571427,1566
2.6544375,1567
2.6544375,1568
2.6544375,1569
24.955055555555557,1570
24.955055555555557,1571
24.955055555555557,1572
30.80131249999999,1573
30.80131249999999,1574
30.80131249999999,1575
22.959272727272722,1576
22.959272727272722,1577
22.959272727272722,1578
14.396272727272724,1579
14.396272727272724,1580
14.396272727272724,1581
2.2907826086956518,1582
2.2907826086956518,1583
2.2907826086956518,1584
2.687521739130435,1585
2.687521739130435,1586
2.687521739130435,1587
2.462,1588
2.462,1589
2.462,1590
2.4656499999999997,1591
2.4656499999999997,1592
2.4656499999999997,1593
2.2356315789473684,1594
2.2356315789473684,1595
2.2356315789473684,1596
2.48078947368421,1597
2.48078947368421,1598
2.48078947368421,1599
2.738692307692307,1600
2.738692307692307,1601
2.738692307692307,1602
2.569588235294118,1603
2.569588235294118,1604
2.569588235294118,1605
1.8573846153846154,1606
1.8573846153846154,1607
1.8573846153846154,1608
2.1937857142857142,1609
2.1937857142857142,1610
2.1937857142857142,1611
1.7233333333333334,1612
1.7233333333333334,1613
1.7233333333333334,1614
2.2900625,1615
2.2900625,1616
2.2900625,1617
2.2808125,1618
2.2808125,1619
2.2808125,1620
2.2647894736842114,1621
2.2647894736842114,1622
2.2647894736842114,1623
3.2033636363636364,1624
3.2033636363636364,1625
3.2033636363636364,1626
3.3153076923076914,1627
3.3153076923076914,1628
3.3153076923076914,1629
8.033379310344825,1630
8.033379310344825,1631
8.033379310344825,1632
7.840193548387096,1633
7.840193548387096,1634
7.840193548387096,1635
11.533888888888887,1636
11.533888888888887,1637
11.533888888888887,1638
11.757800000000001,1639
11.757800000000001,1640
11.757800000000001,1641
7.453222222222223,1642
7.453222222222223,1643
7.453222222222223,1644
8.194833333333333,1645
8.194833333333333,1646
8.194833333333333,1647
3.7791111111111104,1648
3.7791111111111104,1649
3.7791111111111104,1650
5.184079999999999,1651
5.184079999999999,1652
5.184079999999999,1653
5.322260869565217,1654
5.322260869565217,1655
5.322260869565217,1656
5.9484,1657
5.9484,1658
5.9484,1659
3.5316666666666667,1660
3.5316666666666667,1661
3.5316666666666667,1662
3.719066666666666,1663
3.719066666666666,1664
3.719066666666666,1665
3.7533571428571433,1666
3.7533571428571433,1667
3.7533571428571433,1668
3.448619047619048,1669
3.448619047619048,1670
3.448619047619048,1671
1.9174615384615383,1672
1.9174615384615383,1673
1.9174615384615383,1674
5.320172413793104,1675
5.320172413793104,1676
5.320172413793104,1677
7.1348709677419375,1678
7.1348709677419375,1679
7.1348709677419375,1680
10.354931034482759,1681
10.354931034482759,1682
10.354931034482759,1683
13.436037037037037,1684
13.436037037037037,1685
13.436037037037037,1686
12.551863636363636,1687
12.551863636363636,1688
12.551863636363636,1689
15.2990625,1690
15.2990625,1691
15.2990625,1692
13.368820512820507,1693
13.368820512820507,1694
13.368820512820507,1695
8.406444444444444,1696
8.406444444444444,1697
8.406444444444444,1698
14.459617021276593,1699
14.459617021276593,1700
14.459617021276593,1701
7.597270833333334,1702
7.597270833333334,1703
7.597270833333334,1704
35.721042553191495,1705
35.721042553191495,1706
35.721042553191495,1707
43.26692727272728,1708
43.26692727272728,1709
43.26692727272728,1710
72.51721875000001,1711
72.51721875000001,1712
72.51721875000001,1713
64.99192753623187,1714
64.99192753623187,1715
64.99192753623187,1716
76.05139726027397,1717
76.05139726027397,1718
76.05139726027397,1719
47.43276744186046,1720
47.43276744186046,1721
47.43276744186046,1722
61.353860759493685,1723
61.353860759493685,1724
61.353860759493685,1725
79.91441052631579,1726
79.91441052631579,1727
79.91441052631579,1728
124.43222471910117,1729
124.43222471910117,1730
124.43222471910117,1731
123.69164999999995,1732
123.69164999999995,1733
123.69164999999995,1734
170.5296666666666,1735
170.5296666666666,1736
170.5296666666666,1737
150.48836999999995,1738
150.48836999999995,1739
150.48836999999995,1740
144.48605263157896,1741
144.48605263157896,1742
144.48605263157896,1743
131.57681052631577,1744
131.57681052631577,1745
131.57681052631577,1746
70.51893827160491,1747
70.51893827160491,1748
70.51893827160491,1749
68.47007692307692,1750
68.47007692307692,1751
68.47007692307692,1752
95.48175324675324,1753
95.48175324675324,1754
95.48175324675324,1755
89.32594871794873,1756
89.32594871794873,1757
89.32594871794873,1758
89.26121276595745,1759
89.26121276595745,1760
89.26121276595745,1761
64.90081034482758,1762
64.90081034482758,1763
64.90081034482758,1764
46.0345581395349,1765
46.0345581395349,1766
46.0345581395349,1767
29.453136363636368,1768
29.453136363636368,1769
29.453136363636368,1770
27.465666666666667,1771
27.465666666666667,1772
27.465666666666667,1773
29.28907272727272,1774
29.28907272727272,1775
29.28907272727272,1776
23.18741666666667,1777
23.18741666666667,1778
23.18741666666667,1779
11.644095238095234,1780
11.644095238095234,1781
11.644095238095234,1782
3.808852941176471,1783
3.808852941176471,1784
3.808852941176471,1785
7.616302325581395,1786
7.616302325581395,1787
7.616302325581395,1788
9.29957142857143,1789
9.29957142857143,1790
9.29957142857143,1791
6.366023255813954,1792
6.366023255813954,1793
6.366023255813954,1794
7.201081081081081,1795
7.201081081081081,1796
7.201081081081081,1797
1.889939393939394,1798
1.889939393939394,1799
1.889939393939394,1800
2.2468999999999997,1801
2.2468999999999997,1802
2.2468999999999997,1803
1.9446857142857141,1804
1.9446857142857141,1805
1.9446857142857141,1806
2.139352941176471,1807
2.139352941176471,1808
2.139352941176471,1809
7.062666666666665,1810
7.062666666666665,1811
7.062666666666665,1812
8.59827083333333,1813
8.59827083333333,1814
8.59827083333333,1815
24.92664150943396,1816
24.92664150943396,1817
24.92664150943396,1818
22.988660377358492,1819
22.988660377358492,1820
22.988660377358492,1821
85.25012698412698,1822
85.25012698412698,1823
85.25012698412698,1824
95.42137313432835,1825
95.42137313432835,1826
95.42137313432835,1827
98.20610606060606,1828
98.20610606060606,1829
98.20610606060606,1830
70.41791176470589,1831
70.41791176470589,1832
70.41791176470589,1833
48.70869841269842,1834
48.70869841269842,1835
48.70869841269842,1836
46.12275757575756,1837
46.12275757575756,1838
46.12275757575756,1839
22.119612903225807,1840
22.119612903225807,1841
22.119612903225807,1842
23.15193333333334,1843
23.15193333333334,1844
23.15193333333334,1845
4.741181818181818,1846
4.741181818181818,1847
4.741181818181818,1848
10.370692307692307,1849
10.370692307692307,1850
10.370692307692307,1851
21.490972222222226,1852
21.490972222222226,1853
21.490972222222226,1854
22.428514285714286,1855
22.428514285714286,1856
22.428514285714286,1857
13.392702702702701,1858
13.392702702702701,1859
13.392702702702701,1860
14.00986111111111,1861
14.00986111111111,1862
14.00986111111111,1863
8.543250000000002,1864
8.543250000000002,1865
8.543250000000002,1866
8.877296296296297,1867
8.877296296296297,1868
8.877296296296297,1869
8.89368,1870
8.89368,1871
8.89368,1872
8.37075,1873
8.37075,1874
8.37075,1875
5.2448749999999995,1876
5.2448749999999995,1877
5.2448749999999995,1878
6.187085714285714,1879
6.187085714285714,1880
6.187085714285714,1881
17.29328125,1882
17.29328125,1883
17.29328125,1884
15.3592,1885
15.3592,1886
15.3592,1887
11.693230769230768,1888
11.693230769230768,1889
11.693230769230768,1890
11.651780487804878,1891
11.651780487804878,1892
11.651780487804878,1893
3.485367346938775,1894
3.485367346938775,1895
3.485367346938775,1896
6.028207547169812,1897
6.028207547169812,1898
6.028207547169812,1899
10.102438596491224,1900
10.102438596491224,1901
10.102438596491224,1902
24.452776315789478,1903
24.452776315789478,1904
24.452776315789478,1905
27.976424999999995,1906
27.976424999999995,1907
27.976424999999995,1908
48.82703125000001,1909
48.82703125000001,1910
48.82703125000001,1911
48.28859793814434,1912
48.28859793814434,1913
48.28859793814434,1914
48.83073999999998,1915
48.83073999999998,1916
48.83073999999998,1917
70.09763,1918
70.09763,1919
70.09763,1920
94.37391,1921
94.37391,1922
94.37391,1923
119.20373,1924
119.20373,1925
119.20373,1926
157.3599662921348,1927
157.3599662921348,1928
157.3599662921348,1929
127.03447959183673,1930
127.03447959183673,1931
127.03447959183673,1932
144.16447826086957,1933
144.16447826086957,1934
144.16447826086957,1935
129.52716000000004,1936
129.52716000000004,1937
129.52716000000004,1938
148.31700000000004,1939
148.31700000000004,1940
148.31700000000004,1941
154.10238000000004,1942
154.10238000000004,1943
154.10238000000004,1944
134.68574226804128,1945
134.68574226804128,1946
134.68574226804128,1947
123.54453608247428,1948
123.54453608247428,1949
123.54453608247428,1950
143.94498666666664,1951
143.94498666666664,1952
143.94498666666664,1953
115.6513012048193,1954
115.6513012048193,1955
115.6513012048193,1956
82.45970689655172,1957
82.45970689655172,1958
82.45970689655172,1959
66.22746268656716,1960
66.22746268656716,1961
66.22746268656716,1962
19.688612244897957,1963
19.688612244897957,1964
19.688612244897957,1965
14.672078431372544,1966
14.672078431372544,1967
14.672078431372544,1968
6.2258604651162806,1969
6.2258604651162806,1970
6.2258604651162806,1971
5.18504,1972
5.18504,1973
5.18504,1974
1.8716111111111111,1975
1.8716111111111111,1976
1.8716111111111111,1977
2.083266666666667,1978
2.083266666666667,1979
2.083266666666667,1980
3.0105555555555554,1981
3.0105555555555554,1982
3.0105555555555554,1983
3.192388888888889,1984
3.192388888888889,1985
3.192388888888889,1986
3.154333333333333,1987
3.154333333333333,1988
3.154333333333333,1989
2.8280322580645154,1990
2.8280322580645154,1991
2.8280322580645154,1992
2.5782307692307693,1993
2.5782307692307693,1994
2.5782307692307693,1995
2.469066666666667,1996
2.469066666666667,1997
2.469066666666667,1998
2.5093913043478264,1999
2.5093913043478264,2000
2.5093913043478264,2001
2.7277500000000003,2002
2.7277500000000003,2003
2.7277500000000003,2004
11.256384615384615,2005
11.256384615384615,2006
11.256384615384615,2007
9.3388125,2008
9.3388125,2009
9.3388125,2010
9.930466666666666,2011
9.930466666666666,2012
9.930466666666666,2013
7.890666666666667,2014
7.890666666666667,2015
7.890666666666667,2016
2.406166666666667,2017
2.406166666666667,2018
2.406166666666667,2019
4.1724444444444435,2020
4.1724444444444435,2021
4.1724444444444435,2022
10.712583333333333,2023
10.712583333333333,2024
10.712583333333333,2025
8.3005625,2026
8.3005625,2027
8.3005625,2028
7.755076923076923,2029
7.755076923076923,2030
7.755076923076923,2031
5.546565217391303,2032
5.546565217391303,2033
5.546565217391303,2034
2.676849999999999,2035
2.676849999999999,2036
2.676849999999999,2037
2.7262999999999997,2038
2.7262999999999997,2039
2.7262999999999997,2040
10.2041875,2041
10.2041875,2042
10.2041875,2043
10.170437499999998,2044
10.170437499999998,2045
10.170437499999998,2046
11.37623076923077,2047
11.37623076923077,2048
11.37623076923077,2049
9.678529411764707,2050
9.678529411764707,2051
9.678529411764707,2052
2.846,2053
2.846,2054
2.846,2055
2.6323333333333334,2056
2.6323333333333334,2057
2.6323333333333334,2058
2.7665625,2059
2.7665625,2060
2.7665625,2061
2.73705,2062
2.73705,2063
2.73705,2064
2.7580666666666667,2065
2.7580666666666667,2066
2.7580666666666667,2067
2.2684615384615388,2068
2.2684615384615388,2069
2.2684615384615388,2070
2.1208571428571426,2071
2.1208571428571426,2072
2.1208571428571426,2073
2.2780666666666667,2074
2.2780666666666667,2075
2.2780666666666667,2076
2.2123214285714288,2077
2.2123214285714288,2078
2.2123214285714288,2079
2.08844,2080
2.08844,2081
2.08844,2082
8.341799999999996,2083
8.341799999999996,2084
8.341799999999996,2085
8.683421052631578,2086
8.683421052631578,2087
8.683421052631578,2088
10.042125000000002,2089
10.042125000000002,2090
10.042125000000002,2091
9.564833333333333,2092
9.564833333333333,2093
9.564833333333333,2094
2.708285714285714,2095
2.708285714285714,2096
2.708285714285714,2097
2.33205,2098
2.33205,2099
2.33205,2100
2.1224999999999996,2101
2.1224999999999996,2102
2.1224999999999996,2103
2.047777777777778,2104
2.047777777777778,2105
2.047777777777778,2106
2.19125,2107
2.19125,2108
2.19125,2109
2.24208,2110
2.24208,2111
2.24208,2112
2.2696521739130433,2113
2.2696521739130433,2114
2.2696521739130433,2115
8.13546153846154,2116
8.13546153846154,2117
8.13546153846154,2118
8.887869565217391,2119
8.887869565217391,2120
8.887869565217391,2121
9.591214285714285,2122
9.591214285714285,2123
9.591214285714285,2124
4.241730769230769,2125
4.241730769230769,2126
4.241730769230769,2127
7.822782608695652,2128
7.822782608695652,2129
7.822782608695652,2130
8.83057894736842,2131
8.83057894736842,2132
8.83057894736842,2133
10.559181818181818,2134
10.559181818181818,2135
10.559181818181818,2136
3.8949166666666666,2137
3.8949166666666666,2138
3.8949166666666666,2139
11.187958333333334,2140
11.187958333333334,2141
11.187958333333334,2142
13.471782608695655,2143
13.471782608695655,2144
13.471782608695655,2145
8.375774999999999,2146
8.375774999999999,2147
8.375774999999999,2148
3.8613888888888894,2149
3.8613888888888894,2150
3.8613888888888894,2151
5.3275428571428565,2152
5.3275428571428565,2153
5.3275428571428565,2154
4.9751538461538445,2155
4.9751538461538445,2156
4.9751538461538445,2157
13.41042857142857,2158
13.41042857142857,2159
13.41042857142857,2160
10.595228571428573,2161
10.595228571428573,2162
10.595228571428573,2163
15.000454545454543,2164
15.000454545454543,2165
15.000454545454543,2166
14.150573770491802,2167
14.150573770491802,2168
14.150573770491802,2169
50.75550588235295,2170
50.75550588235295,2171
50.75550588235295,2172
70.29317,2173
70.29317,2174
70.29317,2175
77.03236666666668,2176
77.03236666666668,2177
77.03236666666668,2178
87.62080219780223,2179
87.62080219780223,2180
87.62080219780223,2181
84.47722784810124,2182
84.47722784810124,2183
84.47722784810124,2184
85.608,2185
85.608,2186
85.608,2187
120.98172164948454,2188
120.98172164948454,2189
120.98172164948454,2190
90.04457000000001,2191
90.04457000000001,2192
90.04457000000001,2193
91.66705999999998,2194
91.66705999999998,2195
91.66705999999998,2196
124.91728000000003,2197
124.91728000000003,2198
124.91728000000003,2199
103.58524210526316,2200
103.58524210526316,2201
103.58524210526316,2202
112.99443157894733,2203
112.99443157894733,2204
112.99443157894733,2205
82.66195454545453,2206
82.66195454545453,2207
82.66195454545453,2208
47.500788732394376,2209
47.500788732394376,2210
47.500788732394376,2211
49.26919047619049,2212
49.26919047619049,2213
49.26919047619049,2214
54.449299999999994,2215
54.449299999999994,2216
54.449299999999994,2217
42.0900724637681,2218
42.0900724637681,2219
42.0900724637681,2220
49.53159322033896,2221
49.53159322033896,2222
49.53159322033896,2223
29.89070491803279,2224
29.89070491803279,2225
29.89070491803279,2226
13.390098039215689,2227
13.390098039215689,2228
13.390098039215689,2229
11.27068627450981,2230
11.27068627450981,2231
11.27068627450981,2232
9.84538775510204,2233
9.84538775510204,2234
9.84538775510204,2235
10.091189655172412,2236
10.091189655172412,2237
10.091189655172412,2238
16.309282608695657,2239
16.309282608695657,2240
16.309282608695657,2241
28.20130000000001,2242
28.20130000000001,2243
28.20130000000001,2244
28.465382978723405,2245
28.465382978723405,2246
28.465382978723405,2247
16.07491379310345,2248
16.07491379310345,2249
16.07491379310345,2250
3.0904000000000003,2251
3.0904000000000003,2252
3.0904000000000003,2253
2.661538461538461,2254
2.661538461538461,2255
2.661538461538461,2256
5.009324324324325,2257
5.009324324324325,2258
5.009324324324325,2259
5.169848484848484,2260
5.169848484848484,2261
5.169848484848484,2262
33.6418,2263
33.6418,2264
33.6418,2265
30.022214285714288,2266
30.022214285714288,2267
30.022214285714288,2268
32.27316666666667,2269
32.27316666666667,2270
32.27316666666667,2271
16.625448275862073,2272
16.625448275862073,2273
16.625448275862073,2274
7.204027027027028,2275
7.204027027027028,2276
7.204027027027028,2277
7.397527272727272,2278
7.397527272727272,2279
7.397527272727272,2280
24.83635384615385,2281
24.83635384615385,2282
24.83635384615385,2283
33.49305747126436,2284
33.49305747126436,2285
33.49305747126436,2286
42.48255263157896,2287
42.48255263157896,2288
42.48255263157896,2289
44.08575,2290
44.08575,2291
44.08575,2292
43.2453950617284,2293
43.2453950617284,2294
43.2453950617284,2295
36.782895348837215,2296
36.782895348837215,2297
36.782895348837215,2298
38.86479999999998,2299
38.86479999999998,2300
38.86479999999998,2301
28.867705882352936,2302
28.867705882352936,2303
28.867705882352936,2304
17.20041304347826,2305
17.20041304347826,2306
17.20041304347826,2307
12.270608695652172,2308
12.270608695652172,2309
12.270608695652172,2310

